FreshDiskANN: A Fast and Accurate Graph-Based ANN Index for Streaming Similarity Search

Approximate nearest neighbor search (ANNS) is a fundamental building block in information retrieval with graph-based indices being the current state-of-the-art and widely used in the industry. Recent advances in graph-based indices have made it possible to index and search billion-point datasets with high recall and millisecond-level latency on a single commodity machine with an SSD. However, existing graph algorithms for ANNS support only static indices that cannot reflect real-time changes to the corpus required by many key real-world scenarios (e.g. index of sentences in documents, email, or a news index). To overcome this drawback, the current industry practice for manifesting updates into such indices is to periodically re-build these indices, which can be prohibitively expensive. In this paper, we present the first graph-based ANNS index that reflects corpus updates into the index in real-time without compromising on search performance. Using update rules for this index, we design FreshDiskANN, a system that can index over a billion points on a workstation with an SSD and limited memory, and support thousands of concurrent real-time inserts, deletes and searches per second each, while retaining $>95\%$ 5-recall@5. This represents a 5-10x reduction in the cost of maintaining freshness in indices when compared to existing methods.

==> Full_ramp_up_sift100m.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	98.108	94.62	99.012	98.5	99.104	99.23
1	98.038	94.62	99.09	98.5	99.204	99.23
2	97.884	94.62	99.066	98.5	99.214	99.23
3	97.776	94.62	99.108	98.5	99.272	99.23
4	97.696	94.62	99.108	98.5	99.276	99.23
5	97.59	94.62	99.114	98.5	99.294	99.23
6	97.348	94.62	99.074	98.5	99.276	99.23
7	97.244	94.62	99.02	98.5	99.262	99.23
8	97.216	94.62	99.052	98.5	99.268	99.23
9	97.158	94.62	99.052	98.5	99.272	99.23
10	97.27	94.62	99.034	98.5	99.286	99.23
11	97.09	94.62	99.016	98.5	99.258	99.23
12	97.136	94.62	98.994	98.5	99.262	99.23
13	97.038	94.62	99.008	98.5	99.254	99.23
14	96.926	94.62	99.018	98.5	99.266	99.23
15	96.884	94.62	98.988	98.5	99.244	99.23
16	96.866	94.62	98.97	98.5	99.25	99.23
17	96.892	94.62	99.006	98.5	99.268	99.23
18	96.83	94.62	98.96	98.5	99.234	99.23
19	96.822	94.62	98.906	98.5	99.248	99.23
20	96.718	94.62	98.936	98.5	99.25	99.23
21	96.598	94.62	98.938	98.5	99.238	99.23
22	96.576	94.62	98.892	98.5	99.214	99.23
23	96.51	94.62	98.9	98.5	99.226	99.23
24	96.428	94.62	98.846	98.5	99.21	99.23
25	96.422	94.62	98.866	98.5	99.222	99.23
26	96.382	94.62	98.846	98.5	99.2	99.23
27	96.34	94.62	98.836	98.5	99.208	99.23
28	96.264	94.62	98.8	98.5	99.186	99.23
29	96.256	94.62	98.814	98.5	99.196	99.23
30	96.35	94.62	98.83	98.5	99.19	99.23
31	96.27	94.62	98.822	98.5	99.172	99.23
32	96.222	94.62	98.806	98.5	99.19	99.23
33	96.168	94.62	98.76	98.5	99.15	99.23
34	96.17	94.62	98.762	98.5	99.168	99.23
35	96.15	94.62	98.762	98.5	99.148	99.23
36	96.14	94.62	98.754	98.5	99.16	99.23
37	96.02	94.62	98.698	98.5	99.14	99.23
38	96.072	94.62	98.724	98.5	99.138	99.23
39	96.094	94.62	98.758	98.5	99.16	99.23
40	96.126	94.62	98.766	98.5	99.18	99.23
41	96.108	94.62	98.764	98.5	99.184	99.23
42	96.034	94.62	98.742	98.5	99.178	99.23
43	96.05	94.62	98.752	98.5	99.154	99.23
44	96.034	94.62	98.712	98.5	99.126	99.23
45	95.906	94.62	98.72	98.5	99.132	99.23
46	95.926	94.62	98.706	98.5	99.134	99.23
47	95.888	94.62	98.696	98.5	99.162	99.23
48	95.864	94.62	98.714	98.5	99.172	99.23
49	95.918	94.62	98.766	98.5	99.21	99.23
50	95.882	94.62	98.754	98.5	99.208	99.23
51	95.888	94.62	98.76	98.5	99.204	99.23
52	95.836	94.62	98.728	98.5	99.194	99.23
53	95.846	94.62	98.722	98.5	99.168	99.23
54	95.784	94.62	98.75	98.5	99.16	99.23
55	95.754	94.62	98.718	98.5	99.154	99.23
56	95.826	94.62	98.678	98.5	99.144	99.23
57	95.79	94.62	98.664	98.5	99.142	99.23
58	95.742	94.62	98.648	98.5	99.114	99.23
59	95.708	94.62	98.656	98.5	99.112	99.23
60	95.646	94.62	98.63	98.5	99.088	99.23
61	95.628	94.62	98.66	98.5	99.116	99.23
62	95.622	94.62	98.598	98.5	99.102	99.23

==> Full_ramp_up_sift100m_2.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	
0	98.692	94.62	99.794	98.5	99.918	99.23
1	98.546	94.62	99.73	98.5	99.868	99.23
2	98.348	94.62	99.706	98.5	99.864	99.23
3	98.22	94.62	99.65	98.5	99.816	99.23
4	97.956	94.62	99.61	98.5	99.804	99.23
5	97.814	94.62	99.586	98.5	99.804	99.23
6	97.712	94.62	99.572	98.5	99.782	99.23
7	97.614	94.62	99.49	98.5	99.768	99.23
8	97.54	94.62	99.462	98.5	99.756	99.23
9	97.46	94.62	99.444	98.5	99.73	99.23
10	97.354	94.62	99.416	98.5	99.724	99.23
11	97.254	94.62	99.384	98.5	99.702	99.23
12	97.218	94.62	99.384	98.5	99.702	99.23
13	97.236	94.62	99.362	98.5	99.696	99.23
14	97.192	94.62	99.374	98.5	99.694	99.23
15	97.142	94.62	99.348	98.5	99.664	99.23
16	96.982	94.62	99.306	98.5	99.644	99.23
17	97.016	94.62	99.284	98.5	99.656	99.23
18	96.996	94.62	99.282	98.5	99.646	99.23
19	96.932	94.62	99.302	98.5	99.628	99.23
20	96.902	94.62	99.282	98.5	99.59	99.23
21	96.87	94.62	99.272	98.5	99.6	99.23
22	96.788	94.62	99.236	98.5	99.594	99.23
23	96.67	94.62	99.186	98.5	99.584	99.23
24	96.688	94.62	99.19	98.5	99.564	99.23
25	96.634	94.62	99.182	98.5	99.588	99.23
26	96.634	94.62	99.19	98.5	99.58	99.23
27	96.506	94.62	99.134	98.5	99.556	99.23
28	96.496	94.62	99.128	98.5	99.538	99.23
29	96.504	94.62	99.132	98.5	99.528	99.23
30	96.426	94.62	99.144	98.5	99.53	99.23
31	96.434	94.62	99.134	98.5	99.526	99.23
32	96.38	94.62	99.126	98.5	99.54	99.23
33	96.416	94.62	99.122	98.5	99.518	99.23
34	96.378	94.62	99.118	98.5	99.532	99.23
35	96.32	94.62	99.086	98.5	99.514	99.23
36	96.254	94.62	99.094	98.5	99.518	99.23
37	96.274	94.62	99.094	98.5	99.518	99.23
38	96.256	94.62	99.094	98.5	99.51	99.23
39	96.23	94.62	99.072	98.5	99.512	99.23
40	96.168	94.62	99.04	98.5	99.506	99.23
41	96.16	94.62	99.002	98.5	99.502	99.23
42	96.132	94.62	98.962	98.5	99.498	99.23
43	96.056	94.62	98.966	98.5	99.49	99.23
44	95.986	94.62	98.972	98.5	99.478	99.23
45	95.928	94.62	98.962	98.5	99.476	99.23
46	95.894	94.62	98.944	98.5	99.468	99.23
47	95.846	94.62	98.944	98.5	99.468	99.23
48	95.838	94.62	98.934	98.5	99.456	99.23
49	95.78	94.62	98.922	98.5	99.454	99.23
50	95.708	94.62	98.928	98.5	99.424	99.23
51	95.666	94.62	98.916	98.5	99.406	99.23
52	95.688	94.62	98.928	98.5	99.398	99.23
53	95.696	94.62	98.926	98.5	99.402	99.23
54	95.7	94.62	98.914	98.5	99.386	99.23
55	95.688	94.62	98.91	98.5	99.396	99.23
56	95.676	94.62	98.894	98.5	99.404	99.23
57	95.69	94.62	98.89	98.5	99.416	99.23
58	95.714	94.62	98.872	98.5	99.414	99.23
59	95.672	94.62	98.846	98.5	99.398	99.23
60	95.7	94.62	98.85	98.5	99.4	99.23
61	95.632	94.62	98.84	98.5	99.396	99.23
62	95.612	94.62	98.828	98.5	99.392	99.23
63	95.654	94.62	98.836	98.5	99.39	99.23
64	95.576	94.62	98.812	98.5	99.37	99.23
65	95.536	94.62	98.814	98.5	99.378	99.23
66	95.536	94.62	98.814	98.5	99.378	99.23
67	95.536	94.62	98.814	98.5	99.378	99.23
68	95.536	94.62	98.814	98.5	99.378	99.23

==> Lazy_del_90.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	Y7	Y8	Y9
0	97.848	97.792	96.1	99.328	99.352	98.58	99.744	99.76	99.46
1	97.608	97.598	95.58	99.232	99.202	98.54	99.72	99.688	99.3
2	97.444	97.526	95.86	99.074	99.22	98.66	99.676	99.686	99.48
3	97.532	97.556	96.18	99.136	99.136	98.64	99.698	99.636	99.4
4	97.492	97.488	96.36	99.128	99.144	98.76	99.704	99.668	99.5
5	97.432	97.45	96.2	99.086	99.168	98.76	99.668	99.66	99.34
6	97.492	97.54	96.12	99.146	99.174	98.6	99.666	99.658	99.3
7	97.562	97.574	96.2	99.174	99.204	98.58	99.7	99.716	99.32
8	97.462	97.62	96.3	99.13	99.208	98.48	99.642	99.724	99.34
9	97.566	97.566	96.22	99.2	99.206	98.56	99.69	99.686	99.18
10	97.552	97.602	96.12	99.15	99.164	98.84	99.666	99.666	99.48
11	97.562	97.486	96.06	99.154	99.238	98.7	99.666	99.7	99.38
12	97.498	97.478	95.96	99.204	99.17	98.6	99.726	99.638	99.28
13	97.52	97.504	96.6	99.2	99.262	98.8	99.732	99.67	99.36
14	97.5	97.642	96.02	99.142	99.256	98.54	99.712	99.684	99.32
15	97.492	97.37	96	99.156	99.102	98.74	99.668	99.69	99.34
16	97.522	97.67	95.8	99.15	99.214	98.78	99.662	99.672	99.4
17	97.65	97.648	95.92	99.194	99.224	98.32	99.702	99.692	99.26
18	97.614	97.574	96.06	99.162	99.142	98.66	99.7	99.658	99.34
19	97.552	97.546	95.84	99.182	99.226	98.56	99.704	99.668	99.28
20	97.49	97.46	95.62	99.084	99.162	98.62	99.636	99.698	99.4
21	97.466	97.492	96.1	99.152	99.186	98.58	99.67	99.688	99.48
22	97.612	97.446	96.16	99.218	99.198	98.62	99.708	99.688	99.5
23	97.534	97.636	96.16	99.186	99.234	98.78	99.678	99.706	99.42
24	97.472	97.564	96.16	99.14	99.236	98.54	99.706	99.71	99.46
25	97.558	97.632	96.24	99.184	99.22	98.66	99.718	99.68	99.38
26	97.594	97.608	96.24	99.17	99.264	98.6	99.7	99.704	99.34
27	97.534	97.534	96.2	99.182	99.16	98.82	99.744	99.686	99.52
28	97.506	97.432	95.82	99.176	99.136	98.64	99.67	99.624	99.44
29	97.562	97.522	96.02	99.146	99.24	98.72	99.672	99.694	99.32
30	97.654	97.53	95.84	99.186	99.198	98.7	99.744	99.702	99.46
31	97.526	97.582	95.58	99.172	99.26	98.54	99.692	99.686	99.24
32	97.632	97.556	96	99.204	99.204	98.52	99.702	99.674	99.26
33	97.454	97.38	95.86	99.138	99.16	98.66	99.694	99.67	99.38
34	97.596	97.534	96	99.126	99.21	98.56	99.66	99.664	99.34
35	97.524	97.562	96.1	99.146	99.166	98.52	99.696	99.676	99.44
36	97.546	97.434	96.46	99.124	99.152	98.54	99.634	99.656	99.32
37	97.642	97.622	96.14	99.126	99.188	98.52	99.672	99.696	99.34
38	97.624	97.374	95.78	99.154	99.084	98.5	99.662	99.614	99.26
39	97.598	97.506	95.7	99.234	99.198	98.44	99.722	99.67	99.32
40	97.678	97.504	96.2	99.248	99.196	98.72	99.726	99.648	99.36
41	97.666	97.65	95.98	99.224	99.234	98.54	99.75	99.656	99.28
42	97.546	97.552	95.88	99.168	99.22	98.7	99.634	99.682	99.38
43	97.5	97.618	96.3	99.134	99.23	98.78	99.682	99.688	99.28
44	97.46	97.608	96	99.146	99.218	98.78	99.712	99.716	99.38
45	97.606	97.578	95.9	99.184	99.176	98.48	99.728	99.702	99.2
46	97.63	97.386	96.08	99.188	99.188	98.66	99.706	99.686	99.34
47	97.722	97.472	96.1	99.244	99.166	98.72	99.738	99.678	99.3
48	97.756	97.562	95.96	99.26	99.268	98.76	99.722	99.696	99.46
49	97.514	97.546	95.9	99.162	99.208	98.7	99.674	99.7	99.34


==> Lazy_reinc_90.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	Y7	Y8	Y9
0	96.474	95.878	96.9	98.6	98.5	99.04	99.406	99.304	99.26
1	95.556	95.258	95.58	98.064	98.146	98.4	99.094	99.122	99.36
2	95.626	95.318	95.66	98.066	98.17	98.2	99.1	99.174	99.24
3	95.506	95.218	95.28	98.082	98.102	98.3	99.122	99.1	99.38
4	95.536	95.24	96.06	98.124	98.106	98.3	99.12	99.1	99.4
5	95.638	95.298	95.66	98.078	98.1	98.26	99.07	99.148	99.34
6	95.55	95.186	95.7	98.086	98.016	98.28	99.144	99.108	99.36
7	95.462	95.25	95.48	98.074	98.088	98.3	99.08	99.086	99.32
8	95.584	95.18	95.44	98.158	98.176	98.4	99.12	99.138	99.24
9	95.516	95.29	95.88	98.04	98.142	98.5	99.084	99.106	99.14
10	95.622	95.22	95.78	98.086	98.108	98.28	99.052	99.076	99.22
11	95.426	95.104	95.4	98.066	97.932	98.28	99.084	99.02	99.24
12	95.46	95.218	95.54	98.066	98.096	98.42	99.134	99.146	99.28
13	95.478	95.104	95.9	98.09	98.048	98.3	99.084	99.03	99.36
14	95.588	95.266	95.32	98.1	98.072	98.22	99.136	99.088	99.2
15	95.56	95.24	95.64	98.1	98.084	98.44	99.106	99.126	99.28
16	95.526	95.18	95.86	98.092	98.016	98.44	99.07	99.104	99.26
17	95.572	95.104	95.6	98.096	98.018	98.28	99.106	99.056	99.18
18	95.68	95.266	95.58	98.044	98.07	98.22	99.082	99.104	99.2
19	95.606	95.16	95.7	98.108	98.004	98.24	99.118	99.04	99.3
20	95.544	95.19	95.66	98.048	98.042	98.28	99.154	99.066	99.24
21	95.544	95.244	95.7	98.074	98.018	98.4	99.062	99.032	99.34
22	95.598	95.26	95.7	98.112	98.01	98.38	99.098	99.024	99.32
23	95.552	95.306	95.5	98.056	98.08	98.38	99.1	99.104	99.36
24	95.55	95.178	95.7	98.084	98.066	98.22	99.102	99.062	99.3
25	95.476	95.254	95.4	98.004	98.026	98.18	99.052	99.054	99.44
26	95.488	95.28	95.52	98.076	98.062	98.32	99.066	99.062	99.34
27	95.478	95.252	95.6	98.058	98.056	98.22	99.094	99.042	99.42
28	95.606	95.208	95.68	98.166	98.014	98.4	99.154	99.056	99.5
29	95.45	95.146	95.54	97.994	98.084	98.18	99.07	99.05	99.4
30	95.576	95.242	95.64	98.124	98.08	98.54	99.106	99.076	99.26
31	95.686	95.262	95.52	98.228	98.054	98.28	99.114	99	99.26
32	95.484	95.164	95.68	98.152	98.052	98.36	99.114	99.058	99.22
33	95.588	95.224	95.44	98.162	98.108	98.48	99.09	99.04	99.22
34	95.586	95.326	95.6	98.122	98.104	98.38	99.104	99.054	99.16
35	95.608	95.21	95.68	98.116	98.066	98.48	99.122	99.044	99.16
36	95.592	95.302	95.9	98.076	98.106	98.4	99.042	99.062	99.18
37	95.362	95.336	95.88	98.016	98.092	98.24	99.076	99.076	99.18
38	95.532	95.332	95.72	98.112	98.098	98.4	99.088	99.064	99.16
39	95.64	95.204	95.74	98.136	98.01	98.5	99.116	99.062	99.24
40	95.546	95.232	95.72	98.054	98.068	98.36	99.11	99.082	99.22
41	95.514	95.164	95.96	98.084	98.106	98.54	99.07	99.086	99.22
42	95.62	95.188	95.86	98.084	98.05	98.48	99.11	99.064	99.2
43	95.452	95.332	95.32	98.062	98.022	98.3	99.068	99.088	99.3
44	95.566	95.264	95.78	98.092	98.03	98.3	99.094	99.054	99.16
45	95.674	95.23	95.6	98.092	98.024	98.3	99.096	99.01	99.16
46	95.552	95.104	95.82	98.106	98.054	98.42	99.106	99.024	99.16
47	95.568	95.272	95.44	98.082	98.086	98.32	99.064	99.034	99.2
48	95.62	95.24	95.52	98.128	98.106	98.14	99.186	99.044	99.22
49	95.49	95.178	95.82	98.08	98.136	98.2	99.038	99.092	99.36
50	95.532	95.126	95.4	98.06	98.014	98.22	99.078	99.034	99.28


==> MeanSearchLatencyGCR_800M.txt <==
X   Y
1   5.2179
2   4.9756
4   5.037
8   5.122
16   5.631
32   6.5183
48   7.6330
64   8.9611

==> PruneTimeSIFT1M.txt <==
X	Y
25	7.07
50	23.3
100	65.6
125	89
200	164
300	259
400	356
500	456
600	553
700	660

==> Ramp-up-100M-from30M-latency.txt <==
X	Y1	Y2
0	4.582339437	6.251173231
1	4.645573395	6.297242016
2	4.770675994	6.543430757
3	4.851706298	6.776469835
4	4.938429582	6.963217099
5	4.97142118	7.112847858
6	5.02613734	7.250600737
7	5.064055078	7.377451706
8	5.092114694	7.478972989
9	5.120874926	7.56338518
10	5.179220751	7.650502131
11	5.127725046	7.725082076
12	5.173560133	7.829258458
13	5.197567957	7.847496168
14	5.210193349	7.927012373
15	5.274374015	7.956092775
16	5.268996923	8.013619968
17	5.353198132	8.086763506
18	5.40300201	8.111666777
19	5.417204616	8.165257
20	5.410108768	8.248989084
21	5.48940377	8.231514919
22	5.698912921	8.268460974
23	5.491873073	8.373742631
24	5.52822794	8.345108949
25	5.533211583	8.384220406
26	5.573812556	8.416297111
27	5.576356197	8.465389027
28	5.594679742	8.487261218
29	5.521173732	8.499626401
30	5.53821672	8.535861976
31	5.574150704	8.553914186
32	5.624806195	8.590313459
33	5.589737645	8.620024395
34	5.618093873	8.617464861
35	5.617499379	8.684520931
36	5.58439907	8.696029267
37	5.582824504	8.685061451
38	5.593022599	8.707479682
39	5.566812245	8.7314985
40	5.561472861	8.769004397
41	5.563087035	8.766762333
42	5.52940172	8.796632846
43	5.521927877	8.784838354
44	5.56445817	8.808088537
45	5.521039284	8.815480079
46	5.843236985	8.797089703
47	5.672479952	8.847199803
48	5.447637993	8.888531671
49	5.457728473	8.933073522
50	5.476586976	8.972154489
51	5.487940008	9.045785804
52	5.494184383	9.034119288
53	5.540662247	9.071125287
54	5.571759583	9.135642363
55	5.578313108	9.155972527
56	5.609516338	9.214645199
57	5.64530308	9.292645402
58	5.635089906	9.277833102
59	5.636112306	9.310173975

==> Ramp_up_sift1b_concurr_search_latency.txt <==
X	Y
451	5.1146
597	6.5836
740	4.9183
847	4.9702
955	4.9722
1062	5.0022
1171	4.9808
1280	5.049
1388	5.0164
1496	5.0127
1606	5.0591
1715	5.0161
1823	5.0569
1932	5.0301
2040	5.004
2149	5.0707
2258	5.0573
2367	5.095
2478	5.1155
2590	5.0788
2701	5.0519
2811	5.0714
2922	5.0957
3031	5.4461
3140	5.0749
3249	5.0985
3359	5.0602
3468	5.0876
3577	5.1082
3686	6.369
3799	5.0673
3908	6.4458
4020	5.0374
4129	5.0947
4241	5.1019
4349	5.0807
4462	5.1233
4571	5.098
4685	5.1148
4795	5.1312
4908	5.1217
5020	5.1404
5134	5.1203
5245	5.1346
5357	5.0474
5466	5.1806
5577	5.1416
5689	5.1102
5799	5.1294
5909	5.1232
6021	5.0782
6131	5.1564
6243	5.0927
6355	5.0925
6468	5.0959
6580	5.1037
6692	5.1503
6805	5.1074
6918	5.1531
7029	5.1118
7141	5.1479
7254	5.1063
7368	5.1554
7478	5.1218
7589	5.2019
7702	5.1358
7813	5.1707
7923	5.1456
8034	5.1782
8148	5.1314
8262	5.2021
8372	5.1358
8483	5.1873
8596	5.1161
8708	5.2154
8819	5.1853
8931	5.1813
9043	5.1593
9157	5.2186
9267	5.1178
9378	5.1686
9493	5.1571
9608	5.2256
9718	5.1841
9830	5.126
9943	5.1512
10056	6.2076
10442	7.7468
10599	9.0258
10753	9.2895
10907	9.1536
11062	11.1007
11217	9.8739
11370	9.9759
11525	9.5142
11676	9.4894
11829	9.4137
11984	9.3023
12140	9.2712
12293	9.1025
12446	9.4452
12600	14.1437
12759	11.0785
12921	13.0306
13084	9.212
13276	13.1777
13455	9.6647
13616	9.438
13778	9.7477
13933	9.2113
14088	9.0843
14243	9.5017
14399	9.5523
14555	9.0548
14729	7.7278
14874	7.7471
15016	7.992
15155	8.9683
15295	7.4107
15458	6.7425
15578	5.5247
15692	5.5153
15804	5.5816
15917	5.5706
16030	5.5618
16142	5.5806
16255	5.5908
16368	5.5425
16481	5.5196
16595	5.5389
16707	5.5466
16821	5.4883
16935	5.5636
17047	5.5588
17161	5.5816
17275	5.6334
17389	5.5605
17502	5.5977
17617	5.5916
17731	5.6181
17843	5.6268
17956	5.5491
18070	5.5249
18183	5.5246
18296	5.6013
18410	5.5747
18526	5.6151
18640	5.5875
18756	5.5949
18870	5.5664
18983	5.6049
19097	5.6374
19210	5.6026
19323	5.6299
19436	6.9383
19554	5.6299
19669	6.9851
19783	5.6724
19900	5.6336
20015	5.6156
20129	5.6383
20244	5.576
20357	5.6121
20744	15.3037
20906	9.6127
21064	9.992
21220	9.7849
21380	9.2747
21534	9.3325
21695	9.5969
21846	9.3302
22003	9.7681
22163	9.7073
22325	9.7317
22481	9.3648
22637	9.3548
22799	9.7426
22960	11.1311
23119	11.5154
23276	11.174
23435	9.8405
23594	12.9222
23758	12.1933
23926	10.2237
24118	13.6833
24295	10.015
24484	11.3402
24647	9.6014
24812	11.5564
24974	9.8073
25137	11.8072
25309	26.9911
25481	8.3142
25626	8.2627
25772	8.0497
25921	8.3366
26074	7.9009
26222	21.8018
26375	5.6065
26488	5.598
26600	5.5806
26712	5.5988
26826	5.5863
26938	5.6236
27050	5.6048
27162	5.5822
27277	5.6132
27390	6.9371
27505	5.5912
27617	5.6181
27731	5.5312
27843	5.6386
27956	5.6282
28069	5.6261
28184	5.6414
28297	5.612
28409	5.6317
28523	5.6219
28639	5.638
28753	6.9852
28870	5.6379
28982	6.9598
29097	5.6434
29213	6.9799
29329	5.6806
29442	7.0028
29556	5.656
29670	5.6672
29783	5.6665
29898	5.6623
30012	5.6404
30126	5.6915
30240	5.6576
30355	6.9862
30723	13.374
30891	9.4908
31047	9.2533
31206	10.1343
31365	9.2716
31515	9.1397
31672	9.7134
31835	9.599
31994	9.5503
32149	9.4441
32301	9.7028
32464	9.7371
32625	10.0769
32784	9.7245
32951	10.2588
33113	10.943
33267	9.2121
33426	10.051
33582	10.9812
33733	11.4189
33885	9.2426
34038	9.4213
34205	9.6942
34365	11.0178
34525	9.2828
34697	10.4945
34872	11.9009
35055	11.1547
35249	10.8556
35434	7.9669
35593	9.2314
35748	9.1398
35900	7.9204
36052	8.3282
36204	7.9945
36367	11.3234
36510	6.7927
36627	5.5379
36739	5.6059
36851	5.5254
36965	5.531
37076	5.5428
37189	5.5368
37301	5.5351
37414	5.5433
37527	5.5332
37639	5.544
37751	5.5231
37864	5.5578
37976	5.5758
38090	5.5695
38202	5.5864
38317	5.5616
38429	5.5324
38542	5.5395
38656	5.5936
38770	5.542
38882	6.9153
38995	5.5761
39109	5.9712
39224	5.6004
39337	5.672
39451	5.6213
39563	5.6333
39681	5.6046
39795	5.5967
39907	5.5904
40022	5.5397
40136	5.6238
40250	5.6224
40366	5.6219
40480	5.6263
40855	5.6296
40989	12.3291
41157	9.387
41310	9.8269
41469	9.5917
41621	9.2205
41780	9.4334
41935	9.3275
42087	9.3071
42237	9.2956
42392	9.6514
42553	9.3936
42706	11.0843
42859	9.378
43010	9.5332
43168	9.6834
43325	9.6307
43480	9.3749
43636	9.3576
43791	9.4214
43953	10.1396
44112	9.3804
44268	9.4474
44426	9.4204
44580	11.1856
44747	9.6925
44903	9.6392
45068	9.5765
45227	11.4678
45393	10.1754
45576	8.88
45724	7.8785
45877	8.1374
46031	10.1908
46181	9.5781
46329	9.2558
46479	8.2064
46642	10.891
46787	6.8414
46909	5.5189
47021	5.519
47132	5.4207
47245	5.5068
47357	5.5441
47470	5.4975
47582	5.5371
47695	5.5414
47806	5.5382
47920	5.5377
48033	5.487
48146	5.5641
48258	5.5136
48370	5.5696
48483	5.622
48598	5.5819
48711	5.9339
48823	5.5496
48935	5.5651
49052	5.5701
49166	5.5736
49280	5.5751
49392	5.5905
49507	5.5849
49620	6.627
49736	6.5924
49850	5.6279
49964	5.6224
50078	5.5939
50193	5.6041
50308	5.6303
50423	6.1892
50536	5.6076
50650	5.6313
50765	6.8687
51125	6.4503
51299	14.6792
51451	9.5577
51606	9.7326
51765	9.5667
51923	9.5953
52082	9.8118
52240	9.5008
52398	9.5059
52553	10.9979
52710	9.5384
52862	9.55
53023	11.6109
53182	9.3073
53335	9.3199
53490	9.2977
53644	9.4406
53809	9.7229
53965	9.3114
54115	9.3495
54271	9.3316
54428	9.8366
54586	9.8209
54747	9.7392
54907	9.3718
55059	11.1258
55217	9.9134
55376	9.9534
55541	9.9507
55723	9.4644
55870	8.2691
56022	8.3869
56172	8.3582
56321	8.3263
56469	8.208
56619	8.3991
56771	10.3655
56938	11.2995
57087	6.8128
57211	5.5664
57324	5.5607
57436	5.5687
57549	5.5747
57661	5.5604
57773	5.5751
57885	5.5711
57999	5.5651
58110	5.4499
58223	5.5532
58337	5.5402
58451	5.54
58564	5.6077
58677	5.6141
58789	5.6101
58904	5.5897
59016	5.5749
59128	5.9992
59241	5.5528
59355	5.6083
59470	5.5878
59584	5.5783
59699	5.5516
59813	6.8437
59927	5.6231
60041	5.6194
60155	5.6338
60268	5.5106
60381	5.6095
60496	5.6297
60610	5.6572
60726	5.6364
60840	5.6629
60954	5.628
61070	5.6383
61440	9.9901
61618	10.946
61763	9.2322
61918	9.5056
62073	9.8207
62225	11.0302
62381	9.3382
62533	9.6388
62690	9.7301
62848	9.6483
63008	9.8085
63163	9.4124
63320	9.9424
63481	9.7417
63640	9.8043
63799	9.4955
63954	9.7314
64112	9.8565
64270	9.4292
64426	9.6647
64587	9.8392
64745	10.0519
64904	9.7563
65062	9.7686
65218	11.7919
65380	9.9988
65538	9.4527
65690	11.312
65846	11.5333
66029	10.752
66181	9.1603
66330	9.1146
66480	9.4745
66632	7.7716
66769	8.1743
66918	9.5307
67067	8.3171
67220	8.3875
67386	11.3229
67539	7.6788
67667	5.5969
67779	5.5085
67891	5.5048
68006	5.508
68117	5.5478
68229	5.5154
68341	5.5489
68454	5.5187
68566	5.5223
68678	5.5399
68791	5.555
68905	5.5804
69018	5.573
69130	5.5762
69243	5.605
69356	6.6327
69470	5.5952
69585	5.5725
69697	5.5567
69812	5.5848
69925	5.5587
70037	5.5879
70156	5.6094
70270	5.5942
70382	5.5878
70495	5.5701
70610	5.5847
70726	5.6227
70838	5.6123
70952	5.5937
71066	5.5812
71179	5.6207
71292	5.5898
71407	5.6402
71785	6.3321
71936	13.6921
72105	7.0841
72258	9.7626
72414	9.3528
72568	9.1937
72723	9.7876
72883	9.2212
73032	9.2347
73187	9.6333
73346	9.2667
73496	10.9556
73649	9.2781
73803	9.2882
73959	9.8419
74118	9.7152
74274	9.4176
74436	9.7487
74595	9.356
74748	9.3888
74903	9.4694
75065	11.7353
75224	9.3495
75379	9.4095
75534	9.4125
75695	10.2688
75854	10.5002
76016	9.4146
76168	9.8867
76326	11.5553
76511	7.8752
76666	8.1805
76815	8.3068
76966	10.081
77117	8.4336
77271	8.1908
77418	8.0368
77570	9.2594
77725	7.9586
77887	13.8994
78050	6.8376
78176	6.8313
78294	5.5546
78406	5.5679
78519	5.6368
78632	5.6096
78745	5.5714
78857	5.5965
78971	5.5854
79084	5.611
79196	5.5995
79309	5.5913
79425	6.9482
79538	5.6245
79651	5.6132
79764	6.6546
79880	5.6157
79993	5.5994
80106	5.6092
80220	5.593
80335	5.9876
80448	5.6042
80562	5.6421
80675	5.6305
80793	6.9883
80908	6.6229
81024	5.6382
81139	6.5891
81255	5.6731
81369	6.6822
81483	5.6683
81598	5.624
81712	5.6426
82104	6.4599
82248	15.017
82436	12.6901
82591	9.0047
82745	10.0601
82908	9.667
83070	9.6544
83229	9.9241
83387	9.6531
83546	9.7088
83704	9.6315
83863	9.7636
84019	11.366
84173	9.2893
84330	9.1858
84482	10.9933
84642	10.3642
84805	9.3313
84955	9.4102
85110	9.2387
85264	9.7289
85418	9.2329
85569	9.2928
85723	9.2772
85877	11.5196
86040	9.8423
86196	9.3456
86348	11.1029
86508	9.2796
86665	9.5643
86850	10.5729
87006	12.1523
87161	9.1839
87316	8.8332
87469	8.5969
87620	10.3777
87774	9.1542
87925	9.5738
88080	8.6147
88234	11.4731
88390	17.6356
88553	8.9282
88692	6.8457
88818	5.5957
88931	5.549
89044	6.896
89158	5.6229
89271	5.6076
89383	5.6117
89496	5.6195
89612	5.6134
89725	5.6131
89839	5.6428
89952	5.6425
90067	5.6448
90180	5.6835
90293	5.685
90407	5.632
90521	5.632
90635	5.6447
90747	5.6383
90860	5.6394
90975	5.6478
91089	5.6517
91202	5.6593
91318	5.6533
91433	5.6378
91549	6.8244
91664	5.6702
91778	5.6697
91892	5.6787
92007	5.6694
92121	5.6749
92523	6.5709
92697	13.5187
92861	9.2231
93016	9.542
93172	9.6772
93331	9.3288
93490	9.3529
93642	9.2837
93798	9.1761
93953	9.218
94112	9.5501
94266	9.2199
94418	9.2811
94575	9.4836
94730	9.256
94885	9.8118
95046	11.4918
95206	9.3209
95356	9.3122
95509	9.3044
95660	9.3636
95815	9.6117
95975	9.4447
96134	11.1265
96291	9.4209
96448	9.663
96601	9.3383
96754	9.3572
96906	9.3585
97065	10.3973
97251	10.2475
97404	9.1194
97556	8.0854
97706	7.8223
97854	8.2394
98005	8.085
98156	8.9964
98307	8.1212
98457	9.1418
98609	8.1304
98761	9.8592
98924	12.58
99094	6.9079
99221	6.872
99342	5.6011
99455	5.6468
99570	5.9575
99684	5.5876
99796	5.6711
99909	5.486
100024	5.5463
100137	5.5455
100250	5.5379
100365	5.6678
100479	5.6861
100594	5.6842
100707	5.6189
100820	5.6944
100937	5.6174
101050	5.6652
101163	5.6346
101276	5.6694
101390	5.65
101506	5.6436
101619	5.6686
101733	5.6681
101847	7.0136
101962	5.6819
102078	6.981
102195	5.6855
102310	5.6756
102424	5.6662
102538	5.7031
102958	7.7173
103138	12.1662
103310	7.9883
103462	10.7892
103613	9.0109
103768	9.0107
103923	9.0304
104074	11.149
104233	9.3418
104388	9.1817
104546	9.1072
104699	9.0906
104852	9.5189
105009	10.3374
105174	9.2175
105324	9.1139
105472	9.1564
105622	10.8579
105775	9.191
105925	9.1369
106076	9.1428
106225	9.1633
106388	9.4515
106541	9.1877
106699	9.4797
106853	9.5353
107011	9.2277
107169	9.2207
107318	11.7941
107477	9.533
107662	10.0384
107823	8.0958
107974	9.2141
108124	8.3193
108276	8.4102
108430	7.7804
108578	8.9851
108729	7.4321
108882	7.5991
109033	9.5009
109187	10.3147
109342	8.3089
109500	7.6921
109658	10.4548
109818	31.0874
109970	6.9798
110098	5.6885
110213	5.7144
110326	5.6093
110440	5.6355
110554	5.6628
110667	5.6785
110780	5.6622
110894	5.6832
111007	5.6793
111120	6.6938
111235	5.6868
111349	5.7233
111463	5.7002
111578	5.6943
111691	6.1588
111805	5.7135
111918	5.618
112030	5.7264
112145	5.7005
112261	5.7123
112374	5.7166
112489	5.7155
112602	5.7136
112718	5.6945
112834	5.7234
112948	5.7972
113551	6.6373
113725	13.0201
113909	6.6017
114056	9.2467
114205	9.2204
114359	9.5307
114515	9.4913
114670	9.265
114826	11.4368
114984	9.5257
115141	9.6516
115297	9.5482
115456	9.6582
115617	9.8363
115773	11.3995
115930	9.3395
116082	9.3104
116236	9.3718
116389	9.3848
116544	9.3744
116699	9.3318
116853	9.4296
117006	9.5254
117162	9.3222
117319	9.5801
117474	9.4601
117629	10.1571
117787	9.653
117941	9.4065
118097	9.5503
118253	30.4224
118426	8.218
118575	8.6655
118729	9.8681
118876	8.1019
119027	7.7075
119175	8.185
119330	7.9835
119479	8.3186
119628	9.5423
119779	8.2561
119931	8.201
120085	8.3763
120238	7.2311
120390	13.5279
120547	12.2747
120700	6.8177
120827	6.9447
120947	5.6503
121059	6.9335
121173	5.6599
121285	5.6526
121399	5.655
121512	5.6719
121626	5.6693
121739	5.6712
121852	5.6733
121965	5.6877
122079	5.6972
122192	5.6986
122306	5.6677
122419	5.7058
122533	5.6862
122646	5.6798
122760	5.7036
122874	6.951
122989	5.6351
123104	5.6643
123219	5.6912
123332	5.7157
123448	5.7044
123454	6.6828
124173	12.3969
124365	11.6221
124543	6.609
124692	9.2325
124848	9.5295
125002	9.2695
125154	9.629
125310	9.6367
125467	9.3248
125621	11.0626
125782	9.74
125939	9.3605
126093	9.6618
126257	9.63
126417	10.184
126575	9.7086
126734	9.8058
126891	9.7772
127051	9.5405
127206	9.7515
127361	9.3619
127518	9.5918
127675	9.7067
127834	9.7357
127993	9.329
128152	9.8432
128314	9.7707
128469	9.3862
128624	9.365
128777	9.6513
128955	8.186
129108	7.9236
129257	7.8934
129406	7.8732
129555	8.3125
129703	8.274
129855	8.4789
130007	8.553
130161	8.5731
130309	8.4194
130458	7.9117
130606	11.0917
130760	8.3366
130913	8.4934
131080	7.129
131232	14.6978
131405	6.9773
131532	6.8984
131659	6.13
131774	5.631
131888	5.696
132002	5.7125
132116	5.662
132229	5.678
132343	5.6848
132456	5.7352
132571	5.76
132685	5.7377
132801	5.7044
132914	5.716
133027	5.7251
133140	5.7279
133255	5.7255
133368	5.7184
133481	5.74
133595	5.7423
133711	5.7539
133826	5.7369
133940	5.7187
134054	5.7447
134169	5.7074
134763	6.7374
134936	15.0313
135135	13.4425
135288	9.1115
135438	9.1102
135590	9.0659
135740	9.3275
135900	11.6462
136058	9.1558
136208	9.1535
136359	9.49
136520	9.5526
136678	9.1626
136833	11.3007
136995	9.2682
137157	9.8672
137317	9.7337
137475	9.5253
137633	10.3818
137793	9.4134
137949	11.4414
138103	9.187
138259	9.1854
138412	9.1858
138560	9.2045
138717	9.1802
138865	9.2248
139016	10.9414
139182	9.6024
139343	9.8726
139501	16.2193
139692	7.5696
139841	8.6809
139991	8.2703
140141	8.3433
140292	9.5426
140444	9.3323
140596	8.2816
140749	8.3917
140901	11.0264
141061	8.4861
141212	7.6435
141362	9.7958
141517	9.6404
141673	9.443
141829	14.1912
141990	7.3025
142179	7.1367
142306	7.437
142434	7.0432
142555	5.599
142669	6.9887
142784	5.7284
142899	5.7113
143014	6.1433
143129	6.1079
143245	5.6864
143358	5.6677
143472	5.7079
143586	5.7161
143703	5.6624
143817	5.7422
143932	5.6334
144046	5.6441
144162	5.6463
144276	5.6446
144390	5.6533
144504	6.7275
144620	5.814
144737	5.7604
144851	5.7695
144969	5.7922
145602	6.6783
145773	15.6649
145986	12.0754
146142	9.822
146303	9.6387
146460	11.2773
146619	9.7952
146778	9.7871
146938	9.6943
147095	9.726
147254	9.6711
147412	9.753
147571	9.6044
147731	9.6316
147893	9.6591
148052	9.4992
148215	10.3495
148374	9.3451
148532	9.1636
148684	9.1685
148842	9.2021
148997	9.5862
149158	9.2185
149310	9.2355
149468	9.8588
149627	11.1965
149787	9.25
149938	9.3428
150102	9.6121
150253	9.2156
150433	8.8708
150590	10.513
150745	9.6296
150896	9.3763
151047	8.3342
151200	8.3379
151352	8.33
151506	8.2773
151659	9.5959
151813	8.33
151967	11.1284
152124	10.1607
152279	8.8044
152434	8.4317
152593	9.6625
152751	8.7674
152903	12.5724
153084	8.0439
153212	6.9953
153338	6.9617
153462	5.6664
153578	5.6851
153692	5.6902
153805	5.666
153918	5.6689
154031	7.0195
154145	5.6658
154259	5.6668
154373	6.54
154488	7.061
154603	7.0503
154718	5.7399
154832	5.7431
154946	5.7212
155060	5.7355
155174	5.7252
155288	5.7301
155401	5.728
155516	5.7246
155631	5.7351
156251	6.6716
156404	11.0887
156602	11.5795
156782	6.5268
156937	9.4256
157091	10.8434
157252	9.7645
157411	9.804
157572	9.6561
157725	9.1666
157876	9.1282
158031	9.9097
158195	9.7106
158348	9.1229
158502	9.1364
158651	9.1775
158807	11.3769
158970	9.1497
159125	10.2662
159286	9.8308
159448	11.4996
159611	11.5087
159773	9.7761
159932	9.7905
160091	9.8182
160253	9.6806
160418	9.6982
160577	9.5266
160737	10.0578
160900	9.2362
161064	16.1193
161255	8.1893
161407	8.0196
161563	8.0098
161716	9.5618
161871	7.5631
162025	8.51
162176	9.7245
162330	8.1403
162483	8.4429
162636	8.431
162789	8.4008
162942	10.0329
163100	8.6409
163256	8.3522
163411	10.694
163566	7.3739
163730	7.4181
163887	15.4624
164061	6.9855
164188	6.8981
164316	5.6988
164430	5.6339
164545	5.7546
164659	5.6999
164773	5.6939
164888	5.6772
165002	5.7
165117	5.6318
165231	5.6457
165345	5.6704
165460	5.6695
165575	6.9786
165690	5.669
165804	5.7704
165919	5.77
166033	5.759
166147	5.7447
166260	5.7444
166375	5.7802
166958	5.4469
167085	6.6234
167261	12.2966
167472	14.173
167630	9.4548
167783	9.544
167942	10.4135
168100	9.5375
168255	9.5292
168408	11.2854
168563	9.5424
168720	9.6053
168876	9.6524
169032	9.6563
169186	9.641
169342	9.7996
169498	9.6132
169651	11.3936
169809	9.6669
169967	9.6859
170122	9.6417
170278	9.6091
170436	9.5888
170594	9.6959
170751	9.6876
170908	9.6912
171062	9.649
171220	9.7449
171377	9.7617
171534	9.745
171690	9.7711
171856	9.1517
172034	9.208
172189	8.9505
172340	9.2149
172493	9.3128
172648	8.2522
172798	8.0329
172952	8.4391
173102	9.2829
173257	8.833
173411	7.8596
173562	8.0702
173715	8.233
173870	8.3122
174021	9.5315
174179	8.3405
174334	9.7826
174499	7.4208
174653	14.9667
174849	7.8162
174977	7.0069
175104	7.0826
175231	5.775
175345	6.9747
175459	5.7185
175573	5.6595
175686	5.6654
175799	5.6629
175914	5.6697
176027	5.6706
176141	5.6769
176254	5.749
176369	5.7428
176485	6.1572
176600	5.7538
176714	5.7459
176829	5.7549
176942	5.7401
177056	5.7587
177169	5.7622
177284	5.8107
177898	6.6783
178071	12.6102
178270	11.0482
178433	7.9021
178590	9.5312
178745	9.4565
178901	9.2522
179058	9.3799
179211	9.242
179364	9.6384
179518	9.569
179678	10.0066
179838	9.8076
179995	9.2872
180148	9.3238
180301	9.4896
180460	9.6529
180615	9.3238
180767	9.2985
180923	9.2553
181075	9.2818
181231	11.8151
181392	9.518
181554	9.9478
181712	9.8595
181870	11.5339
182030	9.8992
182195	9.83
182353	9.8891
182514	10.4366
182680	10.8326
182862	9.6405
183013	8.3598
183165	8.3794
183314	8.4182
183468	8.4461
183619	8.3003
183771	8.1775
183925	9.3351
184078	8.348
184229	9.0063
184386	9.4378
184543	9.7443
184698	9.6922
184851	8.4606
185005	10.0326
185162	10.2963
185325	7.3033
185480	13.2034
185643	7.438
185823	6.9951
185950	6.9031
186076	6.9861
186204	5.7619
186318	5.6355
186431	5.6466
186544	5.6465
186656	5.6479
186769	7.8472
186884	5.6793
186997	5.6561
187110	5.6546
187223	5.6605
187336	5.6946
187450	5.6797
187564	5.6726
187678	5.6569
187792	5.673
187904	5.6715
188018	5.7358
188637	6.939
188773	10.9342
188953	14.7112
189151	11.629
189312	9.667
189470	9.1846
189626	9.5408
189780	9.043
189942	9.3433
190100	9.2987
190252	9.3154
190404	9.0436
190559	9.3396
190713	9.1048
190868	9.7664
191024	9.4404
191182	9.3734
191336	9.5309
191497	9.818
191654	9.9483
191813	9.6737
191973	9.1698
192125	9.1087
192276	9.0753
192427	10.927
192584	9.3018
192742	10.1948
192900	11.0561
193063	10.6241
193226	11.7702
193390	10.1826
193555	8.855
193735	9.5443
193889	8.5414
194040	9.7604
194191	10.933
194345	11.0633
194500	8.2462
194653	8.2743
194806	8.1131
194959	8.6628
195110	9.5447
195267	9.1033
195423	8.3957
195576	8.5328
195731	8.3434
195887	8.4343
196035	8.3644
196188	8.0982
196344	9.5034
196503	10.6457
196659	9.8021
196812	9.5913
196976	6.8592
197104	6.8947
197231	7.5095
197349	6.0067
197465	5.6588
197578	5.6385
197692	5.6206
197806	5.678
197921	5.679
198034	5.6876
198148	5.6765
198261	5.6875
198376	5.6896
198491	5.7528
198606	5.7036
198719	5.6858
198834	5.7171
198947	5.6964
199062	5.7006
199702	6.5936
199864	16.1227
200073	11.7801
200251	6.6347
200393	9.1382
200543	10.8652
200697	9.1766
200846	11.0074
201000	9.3854
201155	9.4255
201309	9.3338
201464	9.3675
201616	11.5646
201777	9.4956
201932	9.3772
202084	9.5384
202240	9.4842
202397	9.5438
202550	9.4682
202703	9.7667
202859	9.5119
203016	12.9909
203173	9.5401
203329	9.58
203483	9.5676
203639	9.5224
203793	9.5722
203950	9.5056
204108	9.7565
204265	9.6545
204423	9.5887
204605	13.1924
204761	9.215
204910	9.696
205059	9.5802
205214	8.4823
205364	8.5032
205516	9.7352
205667	9.1883
205816	8.3661
205966	8.8674
206116	10.9337
206268	10.0144
206426	8.5167
206578	8.576
206731	10.5681
206888	10.464
207044	9.8839
207199	8.5532
207353	13.1058
207508	7.4444
207671	14.348
207837	38.8122
207996	6.9423
208122	6.9404
208249	8.1071
208366	5.7884
208479	5.6426
208591	5.6402
208704	5.6366
208817	5.6858
208932	5.6546
209045	5.6505
209158	5.6606
209270	5.6629
209384	5.6762
209499	5.6762
209613	5.6928
209726	5.6731
209840	5.6659
209953	5.6589
210067	5.7149
210680	6.9821
210813	14.1532
211008	13.3001
211198	12.7594
211358	10.1244
211522	10.0243
211680	9.614
211836	9.5588
211997	9.773
212156	9.8351
212314	9.9872
212473	11.2568
212630	9.9464
212790	9.9477
212952	10.3039
213114	9.5644
213273	9.9034
213433	11.5064
213596	9.3562
213752	9.6513
213912	10.0573
214076	10.0405
214237	9.7354
214396	9.3723
214549	9.2684
214707	9.4529
214864	9.2067
215022	10.3031
215181	9.4725
215341	11.3567
215505	12.2724
215692	8.4848
215842	9.9922
215995	9.8677
216149	8.3883
216299	9.3881
216449	8.5061
216602	9.3035
216756	8.181
216907	8.6381
217062	8.6754
217216	9.8876
217371	9.1333
217522	9.8211
217676	8.4655
217826	10.6072
217983	9.4182
218133	9.8534
218290	8.7989
218442	11.9964
218607	11.7096
218765	12.7634
218922	12.5334
219087	8.5998
219250	6.9656
219377	6.9961
219504	6.9791
219625	5.6834
219739	5.6963
219852	5.6979
219965	5.7093
220079	5.672
220193	5.6998
220307	5.6882
220421	5.6463
220534	5.7146
220650	5.7513
220764	5.6991
220878	5.7148
220992	5.6746
221107	6.0908
221720	6.7273
221853	14.1879
222045	12.805
222255	15.5356
222430	7.1498
222576	9.0354
222725	9.0521
222877	9.0322
223026	9.0477
223180	11.202
223335	9.6199
223495	9.5398
223650	9.5107
223807	11.5343
223964	9.5911
224129	9.5509
224285	9.6723
224440	9.5716
224596	9.5101
224756	9.6099
224913	9.5902
225068	9.5398
225227	9.5938
225389	9.7002
225548	9.6462
225711	9.986
225869	9.5706
226026	9.6485
226182	9.5368
226341	11.9043
226504	9.6413
226663	8.4731
226842	7.9849
226991	8.9551
227141	7.9156
227291	7.8058
227439	7.9931
227585	7.9621
227731	9.2896
227877	9.0462
228021	8.2875
228164	7.4639
228300	9.337
228441	7.8062
228582	8.7486
228727	7.8935
228877	8.2711
229030	10.4189
229168	7.6968
229309	7.5046
229448	7.598
229585	8.8806
229721	9.3311
229861	13.6166
230023	11.1245
230181	9.2741
230338	8.9328
230518	6.9771
230645	6.9354
230774	6.9996
230903	6.0963
231019	5.4742
231132	5.7062
231245	5.6463
231359	5.6051
231473	5.5966
231587	5.6204
231701	5.6404
231816	5.6969
231931	5.6473
232576	6.3051
232705	6.4767
232890	11.6787
233071	16.4836
233256	9.5489
233400	9.4848
233551	10.1356
233704	9.505
233858	9.3553
234012	9.5139
234168	9.3704
234320	9.3981
234475	9.3529
234628	9.4053
234782	9.3922
234935	9.3787
235090	9.4948
235244	9.4025
235398	9.4927
235552	11.418
235712	9.755
235870	9.4431
236021	9.5757
236176	9.4183
236331	9.781
236489	9.4283
236643	9.5547
236796	9.4408
236952	9.445
237108	9.4617
237260	9.4592
237421	9.7407
237576	7.5371
237756	9.3537
237902	7.7698
238048	8.1698
238192	7.5004
238334	9.2143
238475	10.5169
238619	8.2798
238766	8.3171
238916	9.6403
239064	8.3714
239210	8.2886
239360	8.4132
239506	8.9854
239647	8.6808
239788	10.0812
239940	9.6021
240094	8.729
240246	10.1785
240397	9.9644
240551	9.1703
240705	8.7775
240859	8.6533
241017	7.4052
241166	13.2075
241322	10.5838
241496	7.0713
241623	7.0555
241750	7.0568
241878	5.7786
241991	5.6483
242104	5.6438
242216	5.6556
242329	5.6488
242443	5.6938
242556	5.6732
242669	5.6823
242785	5.7333
243383	6.7388
243508	11.4502
243680	11.2816
243856	11.6077
244043	12.9164
244185	9.458
244336	9.2897
244488	9.352
244640	9.2662
244792	9.5782
244947	9.6218
245102	9.5426
245257	9.6031
245411	9.5838
245571	9.617
245726	9.621
245884	11.2701
246040	9.6243
246195	9.5836
246350	9.6106
246511	11.2836
246668	9.6105
246827	9.7259
246984	9.6675
247141	11.5787
247300	9.6682
247460	11.397
247620	9.7246
247776	9.694
247933	9.9007
248089	9.8337
248251	9.7195
248409	8.0682
248602	8.9975
248752	8.3929
248900	8.2859
249051	8.5441
249199	9.5672
249350	9.4249
249499	8.2969
249646	8.42
249796	9.7655
249946	8.2871
250097	8.1739
250247	7.9774
250398	8.1486
250549	8.4033
250700	8.22
250851	8.0779
251002	7.9991
251150	8.2766
251299	9.1862
251447	7.7461
251595	9.5247
251752	8.5968
251907	8.5712
252056	10.6819
252213	7.2772
252371	10.0536

==> Ramp_up_sift1b_insertion_latency.txt <==
X	Y1
0	0.367308328
1	0.35533699
2	0.358259264
3	0.356401873
4	0.329977492
5	0.53273806
6	0.37090592
7	0.388265385
8	0.381371839
9	0.318381171
10	0.727726522
11	0.392482074
12	0.385712776
13	0.333829064
14	1.090452308
15	0.441396622
16	0.475514314
17	0.392374181
18	0.397312809

==> Ramp_up_sift1b_insertion_throughput.txt <==
X	Y1
0	2722.508377
1	2814.229951
2	2791.274645
3	2805.821394
4	3030.509729
5	1877.095096
6	2696.10148
7	2575.557952
8	2622.112851
9	3140.889258
10	1374.142579
11	2547.887066
12	2592.60274
13	2995.545049
14	917.050652
15	2265.536142
16	2102.986115
17	2548.587671
18	2516.908535

==> Ramp_up_sift1b_search_latency.txt <==
X	Y1	Y2	Y3
0	2.523	4.1062	11.159
1	3.0088	5.3215	12.6062
2	3.5337	5.9713	13.1603
3	3.6266	6.0672	13.4731
4	3.5006	6.1341	13.3273
5	3.4824	6.1833	13.3694
6	3.3614	4.5239	11.566
7	3.0672	5.2275	13.3188
8	3.2442	8.1905	34.5288
9	8.3198	14.6765	17.7775
10	3.4501	6.0453	30.8862
11	4.6574	8.2681	23.1756
12	6.2567	9.5089	24.0591
13	5.1928	6.1433	32.3051
14	6.1767	10.7523	14.0163
15	3.0271	5.188	12.1418
16	3.0199	5.1809	12.1031
17	3.0083	5.1695	12.1458
18	3.026	5.1959	12.1946
19	3.0278	5.2001	12.2929
20	3.0285	5.2326	12.1926
21	3.0093	5.1804	12.262
22	3.0086	5.1897	12.2579
23	3.0172	5.2054	12.2473
24	3.0328	5.2238	12.2816
25	3.0364	5.2216	12.2485
26	3.0381	5.2376	12.2995
27	3.0339	5.234	12.1548
28	3.0078	5.1752	12.21
29	3.0182	5.2323	12.3332
30	3.0204	5.2132	12.3601
31	3.021	5.1985	12.2908
32	3.014	5.1884	12.2595
33	3.0338	5.2184	12.257
34	3.0267	5.2185	12.26
35	3.031	5.2217	12.2659
36	3.0284	5.2264	12.2895
37	3.029	5.2237	12.3223
38	3.0262	5.2357	12.267
39	3.0238	5.2289	12.2918
40	3.0291	5.245	12.2635
41	3.0263	5.2072	12.2634
42	3.0231	5.2161	12.2722
43	3.0226	5.2095	12.2732
44	3.0228	5.2336	12.3632
45	3.0191	5.2072	12.3278
46	3.0324	5.246	12.2875
47	3.025	5.2216	12.367
48	3.0263	5.2399	12.3762
49	3.0489	5.2921	12.4109
50	3.0444	5.2738	12.367
51	3.0378	5.2592	12.3573
52	3.0338	5.2579	12.3394
53	3.0399	5.2528	12.2269
54	3.0076	6.6454	14.6249
55	3.0212	5.2015	12.3809
56	3.0319	5.2872	12.4181
57	3.0308	5.2459	12.4224
58	3.0442	5.2686	12.4422
59	3.0818	5.3112	13.8822
60	3.0507	5.3216	12.5047
61	3.0434	5.2865	12.4249
62	3.032	6.4348	12.4323
63	3.0541	5.3147	13.7872
64	3.0495	5.2979	12.453
65	3.0495	5.2931	12.4791
66	3.0506	5.3027	14.1455
67	3.0468	5.3078	12.4971
68	3.0487	5.3083	12.4661
69	3.0464	5.2967	12.4882
70	3.0447	6.6415	12.3254
71	3.0263	5.2281	12.3506
72	3.0341	5.2896	12.3636
73	3.0524	5.2521	12.4253
74	3.0521	5.314	12.5034
75	3.0468	5.3162	12.4969
76	3.0509	5.3149	12.5041
77	3.0474	5.3302	12.4886
78	3.0477	6.6482	12.5066
79	3.0498	6.6599	12.4298
80	3.039	5.2593	13.8632
81	3.0407	5.2633	12.516
82	3.0513	5.3423	12.9885
83	3.0485	5.3126	12.481
84	3.0433	5.2933	12.3792
85	3.0274	5.2583	12.4637
86	3.0343	6.6149	12.3691
87	3.0433	5.2852	12.4787
88	3.0517	5.3224	12.5419
89	3.0536	5.3417	12.5301
90	3.0428	5.2747	12.5311
91	3.0445	5.2951	12.4681
92	3.0451	5.2959	12.4629
93	3.0473	5.293	12.53
94	3.2389	6.3521	12.4521
95	3.0355	5.2346	12.3268
96	3.0191	5.2159	12.3161
97	3.0351	5.2434	12.2874
98	4.8516	5.3069	12.3563
99	3.0399	5.2404	12.3356
100	3.0312	6.5798	12.3538
101	3.0326	5.2059	12.3663
102	3.0239	6.5584	12.4545
103	3.043	5.3008	12.5228
104	3.0534	5.3162	12.4305
105	3.0261	5.2129	12.3259
106	3.0252	5.2277	12.4561
107	3.0575	5.2958	12.4319
108	3.0276	5.2345	12.3974
109	3.0357	5.2807	12.4472
110	4.3798	5.2448	12.4924
111	3.0382	5.2463	12.4019
112	3.0252	5.2737	12.4256
113	3.03	5.2472	13.826
114	3.0494	6.6955	17.5738
115	3.0638	5.3441	12.6389
116	3.0624	5.3269	12.6162
117	3.0524	5.3364	13.9123
118	3.05	6.4005	12.6195
119	3.0526	5.3294	13.8473
120	3.0524	6.5107	12.6307
121	3.053	5.2916	12.4745
122	3.0403	5.2475	12.496
123	3.0289	5.2329	12.3894
124	3.0359	5.2366	12.4193
125	3.0266	5.2613	12.4399
126	5.9343	5.2336	12.4577
127	3.0315	5.2811	12.5952
128	3.0526	5.3418	12.5837
129	3.0585	5.3371	12.572
130	3.0538	5.3466	12.5917
131	3.0574	5.3448	12.5988
132	3.0555	5.3018	13.709
133	3.0254	5.238	12.3904
134	3.047	6.6596	12.4889
135	3.056	5.2842	12.5063
136	3.045	5.2408	12.5587
137	3.0548	5.3316	12.517
138	3.0479	5.2701	12.5013
139	3.0268	5.2875	12.4887
140	3.0447	5.2855	12.4363
141	3.0273	5.2395	12.4915
142	3.0346	5.3914	12.4284
143	3.0312	5.2615	12.5113
144	3.0505	5.3353	12.6226
145	3.0605	5.366	12.6029
146	3.0604	5.354	12.6469
147	3.0632	6.5797	12.5886
148	3.0605	5.3497	12.4794
149	3.0394	5.3382	12.4675
150	3.0428	7.9626	12.423
151	3.0576	5.2926	12.4961
152	3.0435	5.2868	12.4566
153	3.0291	5.2654	12.5044
154	3.0399	5.3103	12.4644
155	3.0353	5.3051	12.5862
156	3.0449	5.3153	12.6044
157	3.0556	5.3497	12.6271
158	3.056	5.3476	12.6423
159	3.0587	5.3532	12.6534
160	3.0654	5.3709	12.4644
161	3.0375	5.2864	12.4928
162	3.0363	5.3103	12.5777
163	3.0522	6.6469	12.5743
164	3.0522	5.352	12.5799
165	3.0403	5.3121	12.5552
166	3.0641	6.6872	12.5456
167	3.0463	5.3082	12.5663
168	3.0389	5.2851	13.6678
169	3.0703	5.3368	12.4759
170	3.0383	5.3124	12.5831
171	4.3499	5.3378	13.7621
172	4.3709	5.36	12.6258
173	3.0636	5.3838	12.6921
174	3.066	6.7105	12.671
175	3.0689	5.3878	12.6805
176	3.0684	5.3987	12.7444
177	3.0802	5.4477	12.5049
178	3.0421	5.313	12.5818
179	3.0424	5.3167	12.5666
180	3.0492	5.288	12.5309
181	3.0461	5.3162	12.557
182	3.8771	5.6069	13.8454
183	3.0359	5.3209	12.4905
184	3.0602	5.2823	12.56
185	3.0525	5.3572	12.6488
186	3.0671	5.3841	12.711
187	3.0693	5.3713	12.6805
188	3.0726	5.4106	12.7005
189	3.0682	5.4164	12.6955
190	3.7038	6.0295	12.4841
191	3.0381	5.2909	12.4783
192	3.039	5.2996	12.6777
193	3.0675	5.3468	12.589
194	3.0611	5.3651	12.5383
195	3.0474	5.3559	12.5625
196	3.041	5.3658	13.8507
197	3.0481	5.3189	13.6293
198	3.0529	6.6661	12.5557
199	3.0553	5.3549	12.5814
200	3.0549	5.3651	12.6855
201	3.0787	5.3864	12.6783
202	3.0683	5.3877	12.6401
203	3.067	5.3842	12.6855
204	3.0636	5.3824	12.6956
205	3.0618	5.3878	12.733
206	3.071	6.7516	13.9229
207	3.0477	5.3414	12.5575
208	3.0628	5.3666	12.5409
209	3.0586	5.339	12.5543
210	3.0557	5.343	12.6362
211	3.0535	5.3684	12.5607
212	3.047	5.3282	12.6524
213	3.0603	5.3636	12.6169
214	4.3868	6.6866	12.7027
215	3.0712	5.4469	12.7786
216	3.0744	5.4419	12.7765
217	3.0837	5.4524	12.7571
218	3.0842	5.4431	12.74
219	4.3649	5.3692	12.5326
220	3.0429	5.3106	13.6729
221	3.0586	5.3395	12.5394
222	3.0361	5.3246	12.5165
223	3.04	5.2828	12.6993
224	4.3792	5.3722	12.751
225	3.0818	5.4139	12.6002
226	3.0552	5.3948	12.5695
227	3.0456	5.3296	13.9067
228	3.0582	5.3636	13.8341
229	3.0536	5.3779	12.7627
230	3.0696	6.7433	12.8998
231	3.0709	5.4597	12.6787
232	3.0766	5.5225	15.7427
233	3.3626	6.1491	21.5405
234	3.4467	8.9623	30.832
235	7.6848	11.188	26.5025
236	4.629	6.2425	17.1925
237	7.2484	10.9029	27.1909
238	5.5309	10.8549	46.7483
239	5.6984	12.5871	24.5067
240	5.7226	10.7845	58.814
241	5.8745	13.3025	27.7723
242	5.7162	11.0701	23.5594
243	5.7505	10.7504	255.701
244	6.0799	63.3834	406.368
245	7.6251	45.964	290.345
246	5.875	10.9984	51.1475
247	5.5524	24.9405	161.686
248	5.6969	11.414	116.823
249	6.0461	25.5546	80.2508
250	6.1289	11.6665	46.4805
251	6.0592	12.965	89.4042
252	6.2771	11.7896	436.866
253	5.861	88.0705	394.517
254	5.9367	50.8541	373.896
255	6.0038	11.2565	309.694
256	5.8839	11.1682	234.936
257	6.0747	43.9394	148.396
258	5.7749	10.9943	96.6525
259	5.8596	21.0224	55.4034
260	6.0271	14.8812	27.7511
261	6.0012	13.0205	24.5075
262	5.9864	12.77	25.784
263	7.7489	11.2401	24.5385
264	5.9879	11.2459	24.4611
265	6.0631	11.3018	24.2984
266	5.9893	11.1907	24.4449
267	5.9906	13.2739	24.409
268	5.9674	11.2176	24.412
269	5.9601	13.3131	26.0026
270	5.9513	11.639	26.0937
271	5.9854	11.3977	24.4073
272	6.1099	11.1762	24.57
273	6.0965	11.2852	24.6979
274	6.1298	11.261	24.5809
275	6.0429	12.8774	24.6241
276	7.5452	11.4126	24.7724
277	6.0607	13.3166	24.598
278	6.0345	11.2804	24.5604
279	5.9377	11.5867	24.82
280	5.9614	11.5981	24.7663
281	5.9409	11.5779	24.6648
282	6.0032	11.267	24.5155
283	5.9752	11.039	24.2055
284	5.9068	11.4068	24.4927
285	6.0055	12.8182	26.1845
286	6.0828	12.7484	24.4691
287	7.663	11.5127	24.6132
288	6.0137	11.3266	24.6968
289	6.0281	11.141	19.4048
290	14.128	22.7111	24.203
291	6.3457	12.1067	25.0031
292	6.0618	12.9032	25.1822
293	6.1502	14.4586	25.3401
294	6.1624	13.602	25.5171
295	5.9262	12.5229	27.0509
296	5.7787	11.3715	25.3393
297	6.0135	12.6142	29.227
298	5.7631	11.395	24.5157
299	6.8528	11.4307	26.3634
300	5.9555	12.9477	26.1144
301	6.7812	12.8181	26.0599
302	5.8611	11.9797	26.8858
303	5.8003	12.9921	16.8628
304	4.0118	22.0242	25.9389
305	6.5847	16.3159	17.5432
306	4.5624	7.9363	17.5414
307	4.8082	13.5993	13.6483
308	3.532	6.047	13.4404
309	3.4846	6.0293	13.5075
310	3.5105	6.0943	13.4492
311	3.5091	6.0846	13.5259
312	3.5171	6.0962	13.5624
313	3.5287	6.1154	13.5543
314	3.5249	6.152	13.3887
315	3.4495	5.9907	13.3406
316	3.48	5.9705	13.6504
317	3.5427	6.2746	13.5989
318	4.6123	6.3479	13.5563
319	3.5559	6.2165	16.895
320	4.1595	7.0488	16.9273
321	7.3826	12.8349	32.725
322	9.9436	15.4657	19.196
323	4.0847	7.2529	23.5962
324	6.4442	11.0995	23.6344
325	6.4639	11.1624	23.7052
326	6.4948	11.2469	23.7317
327	6.4972	11.2342	23.817
328	6.4933	11.2416	23.99
329	6.5135	11.2826	23.9496
330	6.5004	11.2799	23.8846
331	6.4592	11.2948	23.9928
332	6.5237	11.2997	24.6028
333	6.495	11.2562	23.9444
334	6.5628	11.5075	24.2591
335	6.601	11.5245	24.3516
336	6.5436	13.1256	24.2606
337	6.5679	11.4391	25.8792
338	6.5451	11.4933	24.3046
339	6.593	11.459	24.3475
340	6.6097	11.4298	24.1725
341	6.5747	11.5057	24.1396
342	6.5673	11.5229	24.2429
343	6.5564	11.4928	24.2954
344	6.6188	11.4651	24.3351
345	6.6526	11.4139	24.4463
346	9.8716	11.5121	24.471
347	6.6111	11.4764	24.3755
348	6.6799	11.5978	24.4518
349	6.6539	14.4994	24.3156
350	6.583	11.5814	24.5405
351	6.6717	13.258	24.4556
352	6.6361	13.207	24.4929
353	8.3123	11.5106	24.7136
354	6.8739	12.0901	25.9005
355	6.9614	13.5948	25.0338
356	6.7358	11.6598	24.6859
357	6.6776	11.6559	24.7104
358	6.719	11.6797	24.5368
359	6.658	11.6548	24.8498
360	8.352	11.6306	24.7193
361	6.7131	11.6961	24.8167
362	6.7048	13.3725	24.7945
363	6.7339	13.3248	24.8454
364	6.7649	11.6691	24.8249
365	8.3723	11.6162	24.675
366	6.7204	11.681	24.8599
367	6.7458	11.85	25.036
368	6.7375	11.7558	24.976
369	6.7752	13.3416	24.7814
370	6.5278	11.5176	24.8079
371	6.7785	11.658	24.7812
372	6.6662	11.7552	26.6042
373	6.7866	11.7926	25.0471
374	6.7561	11.8515	25.0228
375	6.7586	13.4643	25.8402
376	7.0395	12.4549	28.1631
377	7.1406	12.3076	25.2078
378	6.8836	12.0393	25.3024
379	8.5804	12.1473	25.4537
380	6.7107	11.8755	26.5257
381	6.7854	11.7858	21.535
382	5.4957	9.8945	42.7734
383	6.433	11.3114	25.4788
384	6.3642	11.2685	25.179
385	6.4258	12.757	24.9989
386	6.5605	11.2798	24.5162
387	6.4152	12.3883	25.2708
388	6.6004	12.6356	25.5112
389	6.5836	12.242	25.4928
390	6.5864	11.5609	25.8109
391	6.5931	12.7051	25.8657
392	6.5792	11.7007	25.5723
393	7.5963	11.5764	25.3649
394	6.4665	11.5612	24.8648
395	9.2569	11.9901	26.7985
396	6.5679	11.958	25.9082
397	7.4968	11.4922	23.9417
398	13.5845	12.2901	23.2554
399	7.2083	7.8834	17.6682
400	4.5837	8.0036	17.3516
401	4.5881	8.0289	17.3387
402	4.5672	7.9538	13.5009
403	3.8791	6.8446	13.3876
404	3.5109	6.0495	13.4265
405	3.5181	6.0878	13.4236
406	3.5235	6.072	13.4105
407	3.5111	6.081	13.413
408	3.5163	6.0868	13.3936
409	3.5064	6.0578	13.3996
410	3.5048	6.0579	13.4167
411	3.5246	6.0816	13.3966
412	3.513	6.0993	13.4541
413	3.5154	6.0647	13.4556
414	3.5187	6.0784	13.4652
415	3.5251	6.0983	13.4495
416	3.5201	6.0782	13.4066
417	3.5076	6.0646	13.4036
418	3.5058	6.0622	13.4176
419	3.5117	6.0782	13.4234
420	3.5171	6.0693	13.4134
421	3.5141	6.0712	13.416
422	3.5148	6.0915	13.4167
423	3.5196	6.1012	13.4761
424	3.533	6.0955	13.4656
425	3.5333	6.1053	13.4817
426	3.5282	6.1114	13.4523
427	3.5304	6.0915	13.4616
428	3.5317	6.0956	13.4891
429	3.5366	6.1211	13.4945
430	3.5405	6.1186	13.4725
431	3.5363	7.4486	13.2872
432	3.449	6.0045	13.2942
433	3.4811	5.9587	13.1924
434	3.4879	6.1352	13.4765
435	3.5315	6.0839	13.4799
436	3.5288	6.1012	13.5038
437	3.5367	6.0906	13.5176
438	4.8357	6.1237	13.4884
439	3.535	6.108	13.4923
440	3.5322	6.1155	13.5175
441	3.5493	6.1376	13.5154
442	3.5365	6.1131	13.482
443	3.5343	6.0974	13.5015
444	3.5369	6.1232	13.4931
445	4.8135	6.1192	13.5657
446	4.9151	6.1494	13.5044
447	3.5329	6.1273	13.4995
448	3.551	6.1373	13.5079
449	3.5393	6.1245	13.5149
450	3.5336	6.1597	13.4976
451	3.5458	6.1247	13.4998
452	3.5371	6.1229	13.5136
453	3.5286	6.1182	13.5224
454	3.5324	6.1032	13.5188
455	3.5483	7.4173	13.5446
456	3.5361	6.1234	13.5417
457	3.5468	6.117	13.551
458	3.5476	6.1437	13.4924
459	3.5408	6.1288	13.5462
460	3.5307	6.1272	13.4891
461	3.4639	6.0306	13.3396
462	3.4544	6.0022	14.7172
463	3.4795	7.2846	13.2952
464	3.5159	6.1073	13.5339
465	3.5503	6.5263	14.8434
466	3.5418	6.1435	13.5617
467	3.5391	6.1399	13.5687
468	3.5495	6.1359	13.5991
469	3.5483	6.1725	13.6204
470	3.5563	6.1585	13.564
471	4.889	6.1585	13.5956
472	3.5432	6.1597	13.58
473	4.8037	6.1343	13.6044
474	3.5448	6.1562	13.5751
475	4.8305	6.1527	13.5698
476	3.5503	6.1446	13.5846
477	3.5424	6.137	13.5838
478	3.5629	6.1559	13.5861
479	4.8631	6.1461	13.6374
480	3.555	6.1852	13.6122
481	3.556	6.168	13.5997
482	3.5646	6.1733	14.9212
483	4.8668	6.1911	13.577
484	3.5476	8.7032	13.6017
485	3.5426	6.1529	13.5791
486	3.5372	6.1425	13.6855
487	3.5559	6.2309	13.5804
488	3.5566	6.1369	16.5479
489	4.0936	7.044	15.5748
490	5.2932	14.0321	34.4364
491	11.4857	16.9609	28.0826
492	4.1943	10.8976	21.9231
493	8.0433	10.9298	23.5172
494	7.9756	11.6727	23.6489
495	6.416	11.2216	24.7957
496	6.6684	11.6336	26.2903
497	6.6923	11.1845	25.6648
498	6.3528	11.0191	23.7893
499	6.3924	11.1331	23.8735
500	6.4113	11.2576	25.4948
501	6.4031	11.3031	25.2161
502	8.2332	11.3325	23.9602
503	6.5082	11.2164	23.8742
504	7.9943	12.9001	25.0482
505	8.1654	11.3434	23.8542
506	6.4276	11.2029	23.6056
507	6.415	11.1171	23.8822
508	6.3178	11.174	23.9391
509	6.3495	11.2044	24.2078
510	9.7898	11.3248	24.1587
511	6.42	14.764	24.2188
512	6.554	11.2113	23.9752
513	6.6299	11.2382	24.3168
514	6.5413	11.3983	25.8477
515	6.4946	11.3416	24.3918
516	6.538	11.3741	24.0303
517	6.5397	11.4105	24.1574
518	8.2429	11.3634	25.7302
519	6.8692	11.971	27.2715
520	6.7569	11.3421	24.2123
521	6.5218	11.4348	24.6648
522	6.5414	13.1765	24.3495
523	6.4895	11.44	25.9796
524	6.5929	13.1156	26.0644
525	8.2403	11.4392	24.3264
526	9.9102	11.4037	24.249
527	6.5678	11.3953	24.3737
528	6.5091	11.3422	24.2998
529	6.5649	11.5409	24.5217
530	6.4615	13.086	24.2738
531	6.5847	11.5321	24.1941
532	6.4883	11.3094	29.4225
533	6.7598	12.12	27.6375
534	6.9653	12.1119	24.5394
535	6.5733	11.5328	26.1696
536	6.6315	11.4766	25.9985
537	6.547	11.5089	24.2718
538	6.5466	11.5609	24.6335
539	6.6572	11.5439	24.375
540	6.5607	11.3779	24.6247
541	6.6215	11.4698	26.085
542	6.6257	11.5993	24.0907
543	6.605	11.5017	24.4495
544	8.1698	11.5218	25.862
545	6.8487	11.4959	25.6751
546	6.4406	12.9527	24.2764
547	6.4097	12.9258	24.297
548	6.6516	11.5436	24.4753
549	6.6272	11.7574	24.4001
550	8.1985	11.4105	24.7465
551	6.6818	13.3774	21.7886
552	5.6578	11.102	36.7709
553	8.2698	12.9091	27.4712
554	6.8849	12.0715	24.6329
555	6.3264	12.1115	24.8232
556	6.3247	11.2622	23.9805
557	6.8272	11.9076	24.7415
558	7.3968	11.0539	23.414
559	7.039	11.3574	24.4909
560	6.3129	11.1455	24.549
561	7.1591	13.6618	24.5505
562	7.4696	11.1023	24.6571
563	6.2671	12.0832	24.5711
564	6.2436	10.9466	24.7352
565	7.3557	11.2018	25.5142
566	6.1273	12.6219	24.8623
567	6.5083	10.993	25.0435
568	6.309	11.0898	23.9588
569	5.2862	14.0337	24.35
570	6.5865	10.5391	27.0346
571	6.7894	11.6578	17.5423
572	4.5877	8.0311	17.4228
573	4.5799	8.0357	17.3572
574	4.5772	10.2	14.6757
575	3.4752	5.9978	13.0945
576	3.481	6.0506	13.381
577	3.4841	6.1056	13.4778
578	3.5176	6.0851	13.4435
579	3.5009	6.0955	13.4602
580	3.533	6.097	13.4083
581	3.497	6.0812	13.4627
582	3.5026	6.0582	13.4729
583	3.5048	6.0607	13.4929
584	3.4911	6.1382	13.5234
585	3.5344	6.1282	13.4542
586	3.5218	6.0603	13.4686
587	3.5334	6.1306	13.4768
588	3.5165	6.0871	13.4234
589	3.5131	6.1099	13.45
590	3.5035	6.0595	13.4445
591	3.4927	6.1192	13.4004
592	3.5126	6.0747	13.4213
593	3.4898	7.4139	13.4252
594	3.5116	6.1176	13.408
595	3.5232	6.0819	13.4806
596	3.5239	6.0999	13.4081
597	3.5167	7.3938	13.4578
598	3.4864	6.1077	13.4173
599	3.4945	6.0893	13.4559
600	3.5058	6.1161	13.5143
601	3.5205	6.1264	14.748
602	3.509	6.1103	13.4481
603	3.5026	6.1392	13.5347
604	3.7603	6.8375	13.4792
605	3.5049	6.1225	13.4385
606	3.4988	6.0964	13.5777
607	3.5441	6.1618	13.4756
608	3.5196	6.1545	13.5539
609	3.543	6.1364	13.483
610	3.5226	6.1198	13.5306
611	3.5085	6.1214	13.5036
612	3.5161	6.1277	13.4653
613	3.4943	6.0831	13.4852
614	3.5242	6.0922	13.5735
615	4.8094	6.1305	13.5418
616	3.5136	6.0697	13.5443
617	3.5442	6.1494	13.5582
618	3.519	6.1551	13.5168
619	3.5284	7.4458	14.8633
620	4.8633	6.1362	13.5248
621	3.5319	6.1681	13.5573
622	3.5406	6.147	13.5512
623	3.5346	7.4317	13.4739
624	3.5205	6.1349	13.5313
625	3.512	6.0991	13.4945
626	3.5201	6.1455	13.4874
627	3.5177	6.1276	14.8201
628	3.5174	6.1657	13.4799
629	3.5092	6.1181	13.5256
630	3.5298	6.1548	13.5455
631	3.5134	6.149	13.5519
632	3.538	6.1769	13.5112
633	3.5122	6.1394	13.557
634	3.524	6.1511	13.567
635	3.5345	6.1484	14.0802
636	4.9493	6.2975	16.8249
637	5.0209	6.1668	13.6126
638	3.5428	6.1679	13.5802
639	3.5306	6.1287	13.5649
640	3.5385	6.1429	13.5554
641	3.5185	6.117	13.6364
642	3.5542	6.1818	13.5373
643	3.5172	6.1309	14.9401
644	3.5532	6.1893	13.6261
645	3.5572	6.1785	13.7175
646	4.0968	6.1584	13.5333
647	3.5359	6.134	13.6602
648	3.5546	6.182	16.2284
649	3.5526	6.1806	13.6232
650	3.5684	6.2112	13.6154
651	3.5638	6.1919	13.5635
652	4.8054	6.1726	13.5596
653	3.5365	6.1511	13.5543
654	3.5378	6.186	13.6353
655	3.5513	6.1959	13.615
656	3.54	6.1596	13.606
657	3.5349	6.1627	13.6253
658	3.5585	6.198	13.6685
659	3.5501	6.1618	13.6059
660	4.1294	6.633	13.6607
661	3.545	6.1976	13.6682
662	3.5545	6.1976	13.6856
663	3.5522	6.1895	13.7101
664	4.0071	7.5472	13.6665
665	3.6048	6.2955	17.1636
666	4.0763	8.1982	15.7101
667	4.112	8.337	25.3954
668	6.6608	15.5568	31.4676
669	9.5742	11.8225	22.8243
670	8.236	7.2461	21.6959
671	6.1505	10.7389	22.6859
672	6.1599	10.575	22.9947
673	6.2255	10.7748	23.4808
674	6.2426	12.6644	23.2836
675	8.0352	10.9692	25.0412
676	6.2429	10.9389	23.2248
677	6.1522	10.7148	23.1375
678	6.3321	10.9055	25.1062
679	6.5182	11.5611	24.5051
680	6.6063	11.5145	23.7092
681	6.3371	10.9712	23.5967
682	8.2197	11.1502	23.6212
683	7.9697	11.0145	23.432
684	6.4408	11.0579	23.4275
685	6.3547	11.1244	25.3294
686	6.1801	12.935	23.1139
687	6.4398	11.2902	23.597
688	6.4593	10.9933	23.4854
689	6.2681	10.9487	23.5641
690	6.2806	10.9666	23.4241
691	7.9803	10.9191	23.9975
692	6.4127	11.2404	25.2585
693	6.4201	10.9837	23.3253
694	6.2293	11.0851	23.4875
695	6.2836	11.0238	25.3568
696	6.3677	11.1389	23.5525
697	6.3699	10.9753	23.5763
698	6.298	11.1538	23.6439
699	7.892	11.1858	24.8387
700	6.6325	12.824	25.4783
701	6.6344	16.6134	25.2137
702	7.9132	10.984	23.4989
703	6.3604	11.0117	23.6158
704	6.3949	11.1738	23.6959
705	6.4365	11.1485	23.8659
706	6.2863	11.2004	23.5879
707	9.6695	11.0832	23.5492
708	6.3133	11.1139	23.4092
709	6.2906	10.8476	23.4993
710	6.3809	11.1774	23.8107
711	6.4074	11.0725	23.9632
712	6.3889	11.1675	25.3932
713	6.3378	11.2105	25.2728
714	6.504	11.0469	25.4052
715	6.3746	11.1461	23.9716
716	6.4332	11.3609	23.8548
717	6.513	11.3154	25.9322
718	6.6814	11.422	23.8471
719	6.3926	11.168	25.6684
720	6.3651	11.2066	23.9139
721	6.3356	11.1288	23.7663
722	6.3577	11.2359	27.0505
723	8.348	11.6619	25.2606
724	7.2983	11.1169	24.0583
725	6.4813	11.2132	24.0597
726	8.4141	11.4102	24.1939
727	6.4199	11.3506	23.8515
728	6.4035	11.1817	23.8557
729	6.3619	12.8042	20.8529
730	5.3854	12.6752	29.8915
731	6.3181	10.9472	23.0039
732	7.103	10.9398	24.2548
733	6.1232	10.8515	23.3452
734	8.2746	10.8078	24.2587
735	6.1074	10.9998	24.2954
736	6.0939	12.0849	24.5099
737	6.1841	11.8534	24.4181
738	6.1717	10.7259	23.9384
739	6.9926	10.8668	25.5592
740	6.3947	11.9447	23.6957
741	7.3251	11.4556	24.7792
742	6.0322	11.9163	24.0205
743	6.3291	10.862	25.6462
744	6.0614	13.1348	22.9707
745	7.3404	10.8467	24.2151
746	6.0242	10.7159	24.2137
747	7.6574	11.164	25.1265
748	6.1271	10.9746	23.916
749	6.1146	12.2317	25.7105
750	7.2342	9.2556	24.2388
751	4.4466	25.6157	17.4026
752	4.5869	8.0444	17.3305
753	4.5769	8.0089	17.3719
754	4.5892	8.0918	14.4109
755	3.8592	6.5243	13.444
756	3.5301	6.0909	13.4811
757	3.5377	6.1008	13.5126
758	3.5355	6.1144	13.5221
759	3.5447	6.1035	13.4964
760	3.5268	6.0946	13.5079
761	3.5347	6.127	13.5455
762	3.5376	6.1464	13.5283
763	3.5352	6.1329	13.5512
764	3.5454	6.15	13.4965
765	3.536	6.1307	13.546
766	3.5256	5.9717	13.1317
767	3.457	5.9925	13.1977
768	3.4648	5.9753	13.0896
769	3.4686	5.9324	13.5449
770	3.5432	6.1409	13.5325
771	3.5398	6.1424	14.8107
772	3.5599	6.1331	13.5451
773	3.5447	6.1473	13.5741
774	3.556	6.1597	13.454
775	3.5193	6.1008	13.5397
776	3.5516	6.1773	13.4731
777	3.5182	6.1131	13.5766
778	4.8278	6.1244	13.5929
779	3.5276	6.1343	14.8928
780	3.5408	6.102	13.5966
781	3.5513	6.1597	13.568
782	3.5522	6.1564	13.4932
783	3.5334	6.1413	13.5858
784	3.5686	6.1349	13.6052
785	3.5436	6.1216	13.5605
786	3.5295	6.1263	13.6027
787	3.5441	6.1519	13.582
788	4.821	6.1519	13.5824
789	3.5475	7.4328	14.8571
790	3.5557	6.1717	13.6374
791	3.5535	6.1558	13.6478
792	3.5582	6.1694	13.6311
793	3.5716	6.1799	13.6367
794	3.5471	6.1946	13.6329
795	3.5617	6.1766	13.6185
796	3.5656	6.1851	13.6455
797	3.5579	7.439	13.1949
798	3.4567	5.9971	13.1932
799	3.4544	6.0143	13.2074
800	3.4752	6.0673	13.6008
801	3.5648	6.1832	13.6389
802	3.5608	6.1774	13.6366
803	3.5556	6.1638	13.6347
804	3.5546	6.1942	13.6299
805	3.5574	8.7497	13.637
806	3.5652	6.1827	13.6326
807	4.8359	6.1461	16.213
808	3.5625	6.1907	13.6684
809	3.5658	6.1911	13.6791
810	3.572	6.2161	13.684
811	4.8338	6.2085	13.6866
812	3.573	6.206	13.7117
813	3.5612	7.5567	13.6585
814	3.5592	6.1798	13.7062
815	3.5654	6.1996	13.6366
816	3.5452	6.1548	13.5909
817	3.539	6.1766	13.7388
818	3.5468	6.1843	13.6694
819	3.6001	6.2559	17.0257
820	4.0569	8.4089	15.677
821	4.1213	7.1501	32.6431
822	10.8741	15.4777	32.9209
823	11.3195	16.277	16.2118
824	5.1281	7.1955	24.3079
825	6.4621	11.309	23.0582
826	6.2869	10.8568	23.3288
827	6.3596	10.8794	23.268
828	6.2916	10.9114	23.3587
829	6.3977	10.9546	23.2941
830	6.2845	11.0349	23.3348
831	6.3371	10.9636	23.4094
832	6.3528	10.953	23.3315
833	6.329	12.3739	23.2835
834	6.3922	10.9695	23.3685
835	6.4074	11.0613	23.3243
836	6.3342	11.0174	23.4268
837	6.3989	11.181	23.5439
838	6.3341	11.0678	23.669
839	6.3625	11.0628	24.1301
840	6.3565	11.1488	23.6475
841	8.1066	11.115	23.4281
842	6.3276	12.7629	23.6238
843	6.4024	11.2904	24.865
844	8.3977	11.8214	24.9845
845	6.4392	11.1029	23.7214
846	8.0399	11.1593	23.5478
847	6.4114	11.0704	23.7044
848	6.3813	11.1172	23.6906
849	6.4047	11.0923	23.6913
850	6.3735	11.0888	23.9217
851	6.4642	11.1446	25.4644
852	6.4299	11.1743	25.3246
853	8.0355	11.1334	25.4619
854	6.4663	11.1937	25.4349
855	6.4734	11.2045	23.6971
856	6.4718	11.1361	23.8607
857	6.5	12.9523	23.9883
858	6.4656	11.2462	23.7352
859	6.4151	12.8631	23.8067
860	6.5125	11.2209	25.9701
861	6.4944	11.1634	23.8458
862	6.4254	11.1566	23.7918
863	6.4324	11.1993	24.0734
864	8.0734	11.2071	23.9177
865	6.4481	11.2311	23.8232
866	6.5328	11.2411	23.8151
867	6.4397	11.197	24.3996
868	6.6329	11.6087	26.6582
869	6.688	11.5419	23.9887
870	6.4815	11.2333	23.9783
871	6.4494	11.3155	23.9479
872	6.5606	11.381	23.9469
873	6.4312	11.3984	24.1303
874	6.4181	11.2332	25.64
875	6.5128	11.3136	23.961
876	6.5951	11.4	23.9878
877	8.1659	11.3188	25.616
878	6.4823	12.9824	24.0674
879	6.5554	12.9957	24.0146
880	6.4952	11.3838	24.0659
881	6.5118	11.2208	28.3124
882	6.5121	11.2606	24.0373
883	6.5624	11.3201	24.2553
884	6.5107	11.3236	25.8558
885	6.5493	10.3553	15.9961
886	3.2463	4.561	12.9505
887	3.0323	5.1235	32.8712
888	3.461	10.3485	43.7821
889	10.153	16.0795	20.8069
890	8.8837	6.5237	39.0117
891	4.8805	19.1825	25.0238
892	6.6492	13.076	32.1603
893	9.455	9.375	33.5005
894	5.4339	6.0386	19.8369
895	5.4899	10.8467	20.3829
896	3.5788	11.5492	12.3424
897	3.1107	5.3537	12.2284
898	3.047	5.2443	12.225
899	3.0061	5.2207	12.3038
900	3.0292	5.2574	12.3372
901	3.6883	5.2256	12.3967
902	3.0571	5.2855	12.3752
903	3.0568	5.2711	13.7206
904	3.0591	5.2685	12.4618
905	3.0565	5.2781	12.4785
906	3.0581	5.2808	12.4399
907	3.0528	5.2866	12.4653
908	3.0419	5.2813	12.4152
909	3.0528	5.2692	12.4611
910	3.0658	5.3013	12.42
911	3.0642	5.2976	13.7005
912	3.0505	5.293	12.4734
913	3.058	5.2963	12.3684
914	3.048	5.2641	12.4244
915	3.0426	5.2672	12.4832
916	3.0612	5.3155	12.4883
917	3.0655	5.3119	12.4458
918	3.0526	5.2712	12.4179
919	3.0625	5.2973	12.5474
920	3.06	5.3118	12.5401
921	4.4226	5.3413	12.5009
922	3.0793	5.3168	12.5392
923	3.0729	5.3147	12.5853
924	3.0704	5.3363	12.5662
925	3.0789	5.3498	12.5807
926	3.0622	5.3326	12.6451
927	3.063	5.3508	12.6365
928	3.0738	5.3301	12.4633
929	4.4227	5.3033	12.5214
930	3.0669	5.3363	12.457
931	3.0636	5.2963	12.4454
932	3.0528	5.2832	12.5991
933	3.0647	5.2954	12.5828
934	3.0869	5.3842	12.6311
935	3.0774	5.3784	12.5515
936	3.0886	6.6988	12.5455
937	4.406	5.3874	12.5968
938	3.4642	6.9554	12.5719
939	3.0752	5.3761	12.5033
940	3.8209	5.361	12.5442
941	3.0578	5.3257	12.4554
942	3.0497	5.2718	12.5905
943	3.0703	5.4217	12.5908
944	3.0709	5.3531	12.6261
945	3.0782	6.6984	12.6067
946	3.0789	5.3872	12.6877
947	3.0767	5.3739	12.7002
948	3.1327	5.4238	12.8134
949	3.1156	5.4481	12.7691
950	3.1156	5.4625	12.5983
951	3.113	5.4683	12.5606
952	3.0834	5.3786	12.6287
953	3.0725	6.725	12.6032
954	3.0787	5.3562	12.5757
955	3.0868	5.3691	12.4747
956	3.053	5.324	12.6421
957	4.2187	6.7661	12.6746
958	3.0872	5.4297	12.6886
959	3.0765	5.3853	12.6171
960	3.1	5.4149	12.5777
961	3.0765	5.3703	12.5035
962	3.0614	5.5656	12.5369
963	3.0656	5.3403	12.5514
964	3.0686	5.3541	12.6475
965	3.0978	5.4053	12.6392
966	4.3871	5.4117	12.5859
967	3.0807	5.3909	12.6227
968	3.0798	5.3888	12.681
969	3.0721	5.3708	12.6972
970	3.105	5.4328	12.6952
971	3.1026	5.4419	12.6878
972	3.1263	5.4713	12.6603
973	3.1655	5.4414	12.5721
974	3.0745	5.382	12.6084
975	3.0704	5.3647	13.8004
976	3.4372	5.3873	13.9009
977	3.069	5.3704	12.714
978	3.0746	5.381	12.6613
979	4.4082	5.3942	12.8072
980	3.0905	5.4228	12.7414
981	4.0866	5.4664	12.7138
982	3.0875	5.4271	12.7029
983	3.0945	5.42	12.6555
984	3.1257	5.4604	12.6278
985	3.0775	5.4063	12.6212
986	3.0819	5.3947	12.6899
987	3.866	5.392	12.6408
988	3.0796	5.3965	12.7518
989	3.0724	5.3631	12.6709
990	3.0803	5.4194	14.008
991	3.084	5.4276	12.761
992	3.0891	5.4485	14.0391
993	3.09	5.4061	12.7089
994	3.107	5.4687	12.7409
995	3.112	5.4491	12.7519
996	4.4519	5.4589	12.759
997	3.1163	5.4586	12.7222
998	3.162	5.4758	12.7183
999	3.0982	5.4326	12.6861
1000	3.0949	5.4425	14.0037
1001	3.0865	5.4245	12.6611
1002	3.0627	5.3194	12.5202
1003	3.0585	5.3363	12.616
1004	4.3832	5.3596	12.6928
1005	3.0548	5.3585	12.7031
1006	3.083	5.392	12.7799
1007	3.1038	5.4714	12.7444
1008	3.0917	5.4633	14.0707
1009	3.0961	5.4653	12.7615
1010	3.0892	5.4374	12.7623
1011	3.0978	5.4599	12.7603
1012	3.0953	5.4625	12.7231
1013	3.08	5.4323	12.7069
1014	3.0708	5.4139	12.741
1015	3.0793	5.4248	12.6227
1016	3.0592	5.3947	12.6795
1017	3.067	6.5642	12.7438
1018	4.4124	5.4605	14.0567
1019	3.0915	5.4567	12.748
1020	3.1016	5.4548	12.748
1021	4.1615	5.4591	12.7307
1022	3.0979	5.4641	12.7739
1023	3.0765	5.406	14.1541
1024	3.1173	5.5021	12.8128
1025	3.1055	5.4888	12.8034
1026	4.4357	5.4932	12.8415
1027	3.1144	5.4722	12.8157
1028	3.1016	5.4777	13.9399
1029	3.0916	5.4759	12.8315
1030	3.1085	5.4926	12.7575
1031	3.0832	5.4244	12.7331
1032	3.0805	5.429	12.7313
1033	3.0792	5.4111	12.6634
1034	3.1077	6.7243	12.7299
1035	3.077	5.3617	12.8144
1036	4.4435	5.4925	12.8629
1037	3.1048	5.5069	12.8656
1038	4.0418	5.4813	12.824
1039	3.1032	5.4966	12.87
1040	3.0968	5.4962	12.8281
1041	3.1135	5.4911	12.8118
1042	3.0995	6.8052	12.8474
1043	3.0938	5.4728	12.8195
1044	3.1056	5.4921	12.8242
1045	3.0899	5.4571	12.8537
1046	3.0942	5.4753	12.8671
1047	3.0747	5.408	13.8835
1048	3.0945	5.4767	12.8849
1049	3.1125	5.4899	12.8372
1050	3.1019	5.494	12.8217
1051	3.1043	5.5014	12.8482
1052	3.1006	5.5248	12.8513
1053	3.0903	5.4552	12.9141
1054	3.1009	5.5162	12.8937
1055	3.1139	5.5342	12.9541
1056	3.1208	5.5285	12.9172
1057	3.125	5.5296	14.2493
1058	4.0591	5.5063	12.9192
1059	3.1008	5.5201	12.8605
1060	3.1127	5.5586	12.7942
1061	3.095	6.7625	12.8818
1062	3.0941	6.5573	12.8309
1063	3.8361	5.5014	12.8407
1064	3.1006	5.4976	12.8398
1065	3.1017	5.4989	12.8825
1066	3.0945	5.4854	12.9038
1067	3.1217	5.5327	12.9175
1068	3.1027	5.5313	12.9006
1069	3.1101	5.5343	12.8715
1070	3.1	5.5192	12.9066
1071	3.1081	5.5227	12.8933
1072	3.1081	5.5266	12.8885
1073	3.1071	5.5413	12.8819
1074	3.1049	5.5208	12.9746
1075	3.1085	5.5216	12.9376
1076	3.1147	5.5943	16.4733
1077	3.1351	5.6602	20.8134
1078	4.7732	6.3438	34.1194
1079	6.1136	10.5181	41.5272
1080	8.1116	13.7402	15.1132
1081	7.9319	9.7626	30.2685
1082	5.7733	10.7323	124.344
1083	5.9569	11.4693	65.4519
1084	6.0678	19.311	26.5264
1085	5.8632	10.7094	68.9176
1086	5.7669	12.5846	43.2292
1087	5.7504	10.6665	25.9095
1088	6.0658	10.9346	106.004
1089	5.9574	11.0245	73.0139
1090	7.7449	13.6279	45.7979
1091	6.1066	11.1976	26.6546
1092	6.0466	11.222	519.713
1093	5.9186	11.2749	803.009
1094	6.3434	21.3912	744.955
1095	6.2941	98.2197	653.89
1096	6.1386	52.138	587.092
1097	6.2475	68.6018	249.147
1098	6.3309	75.0971	389.994
1099	5.8824	11.4013	332.83
1100	6.0274	42.9662	246.113
1101	6.22	40.6293	182.627
1102	6.3116	34.8673	113.192
1103	6.3194	30.4549	59.225
1104	6.6385	26.5668	25.4897
1105	6.1539	14.3634	24.3179
1106	6.0189	11.174	24.3531
1107	6.017	11.135	24.4587
1108	6.0334	11.2082	24.3853
1109	6.0355	11.2104	24.4435
1110	6.0483	11.1645	24.4257
1111	6.0696	12.8856	24.4923
1112	6.0269	11.2561	24.524
1113	6.0445	11.2026	24.7107
1114	6.1565	11.4027	24.5734
1115	6.1553	11.2814	24.4667
1116	6.0591	11.2832	24.5063
1117	6.0483	11.2138	25.3374
1118	6.0695	11.4424	24.7255
1119	6.2281	11.4441	24.6801
1120	6.1497	11.4325	24.7565
1121	6.2451	11.4741	25.8747
1122	6.1784	11.3848	24.7008
1123	6.2005	11.4579	24.6424
1124	6.0932	11.2747	24.7856
1125	6.2848	11.6407	24.7902
1126	6.1596	11.4872	24.5576
1127	6.0619	11.3024	24.5991
1128	6.0636	11.257	24.5411
1129	6.0817	11.3553	24.5137
1130	6.1042	11.299	26.2205
1131	6.0842	11.3852	24.6776
1132	6.1077	11.3356	24.7628
1133	6.1489	11.4141	20.6785
1134	6.277	11.4579	45.4234
1135	6.5574	8.7406	28.2186
1136	8.2246	11.2233	25.4524
1137	7.1275	12.5874	25.6212
1138	7.3096	13.8046	27.7455
1139	9.4958	11.4559	27.0856
1140	7.1549	12.7002	29.4526
1141	7.8145	12.667	25.7813
1142	8.8417	14.4656	26.9098
1143	6.8908	13.8285	26.5054
1144	6.3741	12.5215	26.2337
1145	7.2847	11.8219	26.8241
1146	8.0422	12.6668	26.4082
1147	9.2808	11.3848	27.3561
1148	8.107	11.4796	17.8139
1149	6.2017	7.9177	19.2347
1150	11.462	8.0483	16.9944
1151	4.4967	7.8095	17.6688
1152	4.4655	7.7275	17.6455
1153	4.6336	8.0428	13.8603
1154	6.3774	12.9343	13.7004
1155	3.5989	6.2097	15.204
1156	3.6343	6.2226	20.141
1157	4.0768	6.891	38.2678
1158	9.1649	15.3403	30.9993
1159	12.5901	16.5157	16.3725
1160	5.6587	12.1715	23.6465
1161	6.5086	11.1454	23.7389
1162	6.4973	11.2474	23.8431
1163	6.6034	11.2077	23.9606
1164	6.5992	11.1554	24.0552
1165	6.5997	11.3466	24.0006
1166	6.5963	11.3422	24.123
1167	8.3182	11.3611	24.0193
1168	6.5944	11.2178	24.146
1169	6.6082	11.4112	24.1933
1170	6.749	11.3972	23.9174
1171	6.62	11.4051	24.3668
1172	6.6506	11.4419	24.0859
1173	6.647	11.3832	24.1048
1174	6.5636	11.3148	23.9964
1175	8.1851	11.2884	25.1929
1176	6.6149	11.4557	25.4134
1177	6.9325	11.8876	24.1952
1178	6.6853	11.3535	24.2155
1179	6.8007	11.4998	24.1874
1180	6.7306	11.4051	24.1891
1181	6.6211	11.3588	24.1182
1182	6.5936	11.3128	24.2857
1183	8.2864	11.4033	24.069
1184	6.5862	12.9022	24.0438
1185	6.5663	11.3802	24.3705
1186	6.5567	11.3727	24.1857
1187	6.7096	11.4852	24.309
1188	6.6212	11.3918	24.1033
1189	6.5612	11.3449	24.2062
1190	6.5708	11.3608	24.1853
1191	8.2605	11.2819	24.1936
1192	6.6137	13.0575	24.4539
1193	6.6074	11.3502	24.532
1194	6.657	11.4123	24.4352
1195	6.6969	11.5666	24.3031
1196	6.6871	11.412	24.4084
1197	6.6686	11.4819	24.4357
1198	6.6559	11.4691	25.3504
1199	8.3447	13.1804	25.2162
1200	6.9103	11.8729	24.3478
1201	6.8465	11.8809	24.3934
1202	6.6371	11.4618	24.2343
1203	6.6264	11.4791	24.2749
1204	6.6167	11.3681	24.5937
1205	6.6294	11.4954	24.8702
1206	6.9013	11.8106	24.8865
1207	6.7639	13.3528	24.8142
1208	6.8913	11.7796	24.9722
1209	6.8924	11.7911	25.0051
1210	6.7969	11.8836	25.1998
1211	6.9084	11.7922	26.3285
1212	8.5207	11.8111	26.1755
1213	7.0827	12.3642	25.1653
1214	7.1392	11.9197	25.1248
1215	6.918	13.5432	27.4148
1216	6.9293	11.8614	25.5588
1217	7.1081	12.0757	25.4134
1218	7.0861	12.1132	22.9524
1219	7.0806	12.0558	24.4518
1220	7.7919	22.4506	25.5603
1221	7.9237	20.5853	25.241
1222	7.8743	11.592	25.0479
1223	6.86	13.853	24.8317
1224	8.0465	11.3214	25.1295
1225	8.2509	11.5596	25.7186
1226	7.147	13.811	25.9473
1227	6.6522	11.616	25.8744
1228	7.7947	11.7087	25.6568
1229	8.2612	11.726	24.794
1230	6.6606	12.9447	25.9022
1231	8.1211	11.4746	27.8957
1232	6.6497	12.7873	26.9516
1233	7.1134	13.3664	25.8283
1234	7.0697	12.4074	25.8932
1235	6.5239	12.6448	24.3725
1236	6.5659	11.4462	26.0161
1237	8.1768	11.6271	25.7326
1238	6.619	11.4001	24.8077
1239	7.2334	14.7825	23.1068
1240	6.9152	9.8734	25.2543
1241	4.6265	14.3506	17.7108
1242	7.3244	19.664	17.5697
1243	4.6745	8.1102	17.5586
1244	4.6772	8.0815	22.8088
1245	4.6634	8.0733	13.7834
1246	4.9352	6.3154	13.7352
1247	3.6027	6.2004	13.7299
1248	3.6303	6.2482	13.7388
1249	3.6255	6.2445	13.6982
1250	3.6228	6.2374	13.6853
1251	3.6043	6.2164	13.6983
1252	3.6039	6.2165	13.7261
1253	3.6079	6.2299	13.7491
1254	3.5947	6.2135	13.7264
1255	3.6115	6.1959	13.7342
1256	3.6154	6.2498	13.7369
1257	3.6173	6.2483	13.737
1258	3.6087	6.2197	13.734
1259	3.6262	6.2555	13.7667
1260	3.6236	6.2482	13.7455
1261	3.6278	6.2583	13.7548
1262	3.6234	6.2349	13.7386
1263	3.6236	6.2471	13.8022
1264	3.6327	6.2644	13.8682
1265	3.6572	6.291	14.9835
1266	3.6643	6.296	13.7569
1267	3.6457	6.3011	13.7753
1268	3.633	6.2657	13.7849
1269	3.6282	6.262	13.7331
1270	3.628	6.2645	13.7957
1271	3.6273	6.2465	13.8033
1272	3.632	6.2725	13.7594
1273	3.6336	6.261	15.0571
1274	3.6339	6.2572	13.7471
1275	3.6275	6.2534	13.797
1276	3.6341	6.2757	13.7971
1277	3.6362	6.2776	13.7652
1278	3.6334	6.2701	13.7779
1279	3.6338	6.26	13.7609
1280	3.6296	6.305	13.7955
1281	3.6248	6.2781	15.0362
1282	3.6288	6.2755	15.0798
1283	4.9671	6.2773	13.7841
1284	3.643	6.2781	13.813
1285	3.6361	6.2791	13.81
1286	3.6375	6.2904	13.8201
1287	3.653	7.5152	13.8065
1288	3.6572	6.3224	13.8822
1289	3.6173	6.3021	13.893
1290	4.9956	6.3313	13.9202
1291	4.9271	7.6491	13.8543
1292	3.6572	6.3121	13.8297
1293	3.651	6.301	13.8011
1294	3.6425	6.2881	13.8344
1295	4.9095	6.3146	13.8273
1296	3.6526	6.3176	13.8572
1297	3.6436	6.3242	13.8384
1298	3.6537	6.2989	13.8529
1299	3.637	7.5721	13.8654
1300	3.6633	6.3055	13.8785
1301	3.6368	6.2977	13.8415
1302	3.6527	6.313	13.8258
1303	3.6446	6.3098	13.834
1304	3.669	6.3184	13.8632
1305	3.6426	6.2976	13.8418
1306	3.6594	6.4789	14.7398
1307	4.0367	6.2732	16.3578
1308	3.5912	6.197	15.3418
1309	3.9638	6.9255	35.5731
1310	4.0009	11.3363	34.8915
1311	11.8154	16.3178	16.8961
1312	11.8541	16.1912	23.3804
1313	4.1657	7.1791	23.7822
1314	6.4577	11.1262	23.8717
1315	6.5472	11.2243	23.8903
1316	6.4021	11.206	24.0179
1317	6.5447	11.3938	24.1061
1318	6.5575	11.2796	23.951
1319	6.6789	11.2262	24.3239
1320	7.8057	11.2124	24.2906
1321	6.6624	13.0229	25.5319
1322	6.8755	12.0895	24.0375
1323	6.9144	13.6999	23.8607
1324	6.4507	11.0916	24.1513
1325	6.6616	11.2432	23.9149
1326	6.526	11.1039	26.5923
1327	6.4945	11.2494	23.9077
1328	6.5911	11.3945	24.776
1329	6.6844	11.3942	24.8105
1330	8.3614	13.3565	24.8373
1331	6.7624	11.6003	24.9606
1332	8.49	11.7984	25.1489
1333	6.8956	11.7971	26.3435
1334	6.8862	12.2133	25.4634
1335	7.1623	12.3093	24.9187
1336	6.6014	14.943	26.6346
1337	6.891	15.1338	24.9404
1338	6.9854	11.9596	25.1342
1339	6.9347	11.9357	25.1583
1340	6.9526	11.7964	26.9727
1341	6.8589	11.9427	25.41
1342	8.7117	11.9215	25.1929
1343	6.9226	11.8422	24.9737
1344	6.8797	11.7823	24.8951
1345	6.8402	11.7301	24.878
1346	8.4772	11.8605	25.0854
1347	6.8091	11.7257	24.9178
1348	6.8531	11.6147	24.919
1349	8.6714	11.8834	24.9302
1350	6.8798	11.8256	25.215
1351	6.7885	11.8672	25.1159
1352	6.8124	11.7067	25.4459
1353	6.8931	11.7804	25.3191
1354	6.8632	11.9099	26.1133
1355	8.6167	11.895	25.5865
1356	6.8947	12.0685	25.3749
1357	7.0316	12.0825	25.3176
1358	7.0375	11.9921	25.0393
1359	6.9584	11.8793	24.863
1360	8.6576	11.6314	27.8721
1361	7.0915	14.1519	27.5057
1362	7.0477	12.576	25.0637
1363	6.8709	13.4307	24.9011
1364	8.4474	13.2671	23.3397
1365	6.7958	11.8005	39.1507
1366	8.0985	10.2127	25.0812
1367	7.8006	11.0938	23.5688
1368	6.9304	12.2736	24.782
1369	7.1245	11.1727	25.0575
1370	7.8042	12.1422	25.3615
1371	6.3824	12.2841	24.9901
1372	6.3395	12.2523	25.1163
1373	7.5472	12.2113	28.2346
1374	7.5217	11.5822	30.5829
1375	7.4419	12.3588	25.0737
1376	6.3699	11.0088	25.1782
1377	8.3824	11.1011	26.0284
1378	6.4386	12.3987	25.173
1379	6.3892	12.3212	25.0152
1380	7.3242	11.5486	23.9004
1381	6.3318	11.1501	26.5195
1382	6.58	11.2113	25.7424
1383	6.2829	11.1501	25.4745
1384	6.3791	12.9468	25.7773
1385	6.409	12.7446	25.9246
1386	7.5167	12.4753	20.8407
1387	4.285	16.4896	21.8686
1388	4.4701	7.7487	22.8425
1389	6.3113	9.925	17.4563
1390	4.4252	36.4913	17.394
1391	4.6187	8.0493	17.3821
1392	4.7546	8.0753	17.3124
1393	4.6121	7.9662	14.9112
1394	4.5877	8.3189	13.3395
1395	3.642	6.2275	13.2269
1396	3.5374	6.0268	13.2418
1397	3.487	5.9996	13.2165
1398	3.482	7.0957	13.2739
1399	3.5139	6.0509	13.3331
1400	3.5285	6.0151	13.3254
1401	3.5398	6.0733	13.3106
1402	3.513	6.0123	13.375
1403	3.4896	5.9995	13.6173
1404	3.5418	5.9956	13.4111
1405	3.5975	6.1254	13.3916
1406	3.4861	6.0573	13.4852
1407	3.6019	6.0754	13.4078
1408	3.5716	6.1182	13.3258
1409	3.5842	6.1073	13.4733
1410	3.5435	6.0241	13.4534
1411	3.5279	6.1196	13.451
1412	3.5514	6.0255	13.5125
1413	3.5236	6.0085	13.378
1414	3.5344	6.0214	13.3964
1415	3.591	6.0627	14.7933
1416	3.4918	6.0456	13.443
1417	3.5583	6.0432	13.4279
1418	3.5272	6.0445	13.4919
1419	3.5228	6.0625	13.4212
1420	3.5843	6.0623	13.4137
1421	3.5169	6.0692	13.4366
1422	3.5182	6.0225	13.3819
1423	3.5897	6.0612	13.3826
1424	3.5357	6.0746	13.3489
1425	3.5536	6.1261	13.39
1426	3.5504	6.0194	13.4575
1427	3.5187	6.0694	13.3544
1428	3.5682	6.0357	14.6404
1429	3.5145	6.0421	14.7703
1430	3.512	6.0624	13.3039
1431	3.5293	6.0142	13.3214
1432	3.5049	6.0312	13.3053
1433	3.529	6.0218	13.5998
1434	3.5229	6.0363	13.5004
1435	3.5336	6.0408	13.4252
1436	3.5113	6.0263	13.3822
1437	3.524	6.0279	13.3374
1438	4.8852	6.0672	13.3535
1439	4.8084	6.0417	13.4004
1440	3.5407	7.3597	13.4069
1441	3.5208	6.0535	13.4005
1442	3.536	6.0596	14.6585
1443	3.5159	6.0493	13.4405
1444	3.5186	6.1054	13.38
1445	3.5364	6.0883	13.4236
1446	3.5227	6.0262	13.3776
1447	3.5046	7.3708	13.4455
1448	3.9176	6.0941	13.4362
1449	3.5907	6.1207	13.4775
1450	3.5567	6.0189	13.5938
1451	3.5449	6.0541	13.5189
1452	3.5315	6.0741	13.4168
1453	3.5494	6.075	13.4441
1454	3.5476	6.073	13.4255
1455	3.5397	6.1943	13.3872
1456	3.5405	6.051	13.4002
1457	3.5302	6.0197	13.4425
1458	3.5119	7.4232	13.4414
1459	3.5167	6.0614	13.4072
1460	3.5551	6.0624	13.4056
1461	3.5134	6.0391	13.3477
1462	3.5359	5.9987	13.6699
1463	3.494	5.9877	13.4424
1464	3.6214	6.1884	16.664
1465	3.6137	6.2534	15.3419
1466	3.9543	6.9709	27.0447
1467	5.2149	8.2223	35.5629
1468	10.9903	15.3896	35.217
1469	10.8026	14.9961	17.1976
1470	4.0938	12.6877	24.1635
1471	6.5509	11.4554	24.0372
1472	6.7114	11.3219	24.4155
1473	6.5718	11.2965	24.363
1474	6.7365	11.4346	24.2343
1475	6.4014	11.108	24.4134
1476	6.6231	11.5108	25.7547
1477	6.6544	11.4918	24.2775
1478	6.7704	11.6179	24.6085
1479	6.6274	11.4669	24.5201
1480	6.7675	11.5419	24.6543
1481	6.7008	11.5227	24.5848
1482	6.7701	11.5071	24.8314
1483	6.7356	11.519	27.5175
1484	6.8164	11.9041	25.0737
1485	7.0083	12.0371	24.5593
1486	8.4516	13.0983	24.7252
1487	6.6515	11.6381	24.8162
1488	6.805	13.2322	24.9325
1489	6.7618	11.7171	26.5596
1490	6.6945	11.6933	24.8757
1491	6.9522	11.6021	25.0079
1492	6.7426	11.7143	24.8909
1493	6.8258	15.1073	24.6358
1494	6.834	11.7776	26.3989
1495	6.7447	11.7266	26.4911
1496	6.9074	11.824	24.9552
1497	6.7634	11.6738	24.8887
1498	6.7633	11.6669	24.9004
1499	6.7763	11.5028	24.7711
1500	6.6761	11.7694	24.9358
1501	8.3679	11.7784	24.7851
1502	6.7703	11.8385	24.8116
1503	6.7117	11.6981	24.9726
1504	6.8573	11.7727	24.9276
1505	6.8296	11.7262	25.4831
1506	6.8309	11.853	26.3807
1507	7.0417	12.4026	26.194
1508	7.2302	12.3264	24.9614
1509	8.5695	11.8646	24.8882
1510	6.6995	13.2208	24.5555
1511	6.7247	13.2046	26.5156
1512	8.4125	11.8179	24.8004
1513	6.8255	11.9694	25.1038
1514	6.7365	13.2971	26.7519
1515	6.8219	11.8531	24.8082
1516	6.8899	11.7916	25.2061
1517	6.8197	11.7885	25.1095
1518	6.8751	11.7667	24.9746
1519	6.9531	11.9468	25.7741
1520	6.889	11.9869	25.8726
1521	7.0178	12.2971	26.4703
1522	6.8697	11.573	27.4504
1523	6.9182	11.9289	27.1748
1524	8.5289	13.4252	25.1222
1525	7.0021	11.9958	64.1443
1526	8.0526	10.1853	24.1532
1527	16.5099	16.119	25.0644
1528	6.9711	10.9542	23.5166
1529	6.364	12.0913	24.4998
1530	7.7624	10.995	24.6425
1531	6.2944	10.9386	26.5339
1532	6.5315	11.4954	26.9411
1533	7.5803	11.5606	29.8429
1534	6.5604	12.7229	24.6058
1535	6.5867	12.5376	25.0329
1536	6.6208	10.9341	24.4355
1537	6.2961	12.7233	25.1778
1538	6.4679	12.0064	25.5086
1539	6.3193	12.2456	25.7067
1540	6.3047	10.9144	25.852
1541	6.5183	12.728	25.4475
1542	6.4595	11.3322	29.0107
1543	8.8588	11.5039	29.6459
1544	8.3427	12.6319	25.4218
1545	6.4201	11.2338	25.5241
1546	7.8193	13.5851	24.9177
1547	7.0831	12.8345	25.5319
1548	6.99	7.7731	22.65
1549	4.3518	14.2754	16.9831
1550	4.4763	7.6783	24.2248
1551	10.8008	7.8455	17.3095
1552	27.6944	8.0341	17.3301
1553	4.5784	7.9591	17.3239
1554	4.6084	7.9668	17.3713
1555	4.6261	7.932	14.4458
1556	4.6482	8.0255	13.6229
1557	3.6386	6.2019	13.6051
1558	3.5605	6.1461	13.4731
1559	3.5439	6.0766	13.4135
1560	3.5226	6.0523	13.4213
1561	3.4969	6.0506	13.4294
1562	3.5337	6.0278	13.4476
1563	3.5188	6.0552	14.0169
1564	3.5097	6.0437	13.426
1565	3.5319	6.0499	13.5938
1566	3.5359	6.1368	13.5635
1567	3.5831	6.195	13.6612
1568	3.5764	6.1705	13.603
1569	3.5353	6.0823	13.5267
1570	3.5847	6.1568	13.441
1571	3.5387	6.0734	13.4143
1572	3.5088	6.0449	13.571
1573	3.5003	6.0573	13.4803
1574	3.5099	6.0457	13.4417
1575	3.5129	6.0246	13.4756
1576	3.5121	6.0269	14.7398
1577	3.5436	6.0796	13.4853
1578	3.4936	6.0484	13.4474
1579	3.5252	6.0321	13.5103
1580	3.5283	6.0822	13.5132
1581	3.5245	6.0523	13.5353
1582	3.5151	6.0323	13.6074
1583	3.5708	6.1948	13.5118
1584	3.5123	6.0946	13.4817
1585	3.5284	6.0735	13.5387
1586	3.5271	6.0896	13.5294
1587	3.5357	6.0697	13.6288
1588	3.5384	6.0804	13.4897
1589	3.5563	6.0746	14.7664
1590	3.5364	6.0754	13.6023
1591	3.5281	6.1161	13.5656
1592	3.5621	6.0783	13.5755
1593	3.5238	6.0758	13.5486
1594	3.5291	6.1256	13.5765
1595	3.5577	6.113	13.5359
1596	3.5244	6.0798	13.5118
1597	3.5336	7.3519	13.4817
1598	3.2524	4.3642	21.0423
1599	3.0342	5.114	13.2307
1600	3.3289	5.8975	21.4876
1601	8.8758	9.8083	53.1827
1602	11.6511	13.8105	32.608
1603	7.0428	6.09	16.2384
1604	4.1852	5.9571	47.5492
1605	4.8084	8.6742	24.1406
1606	6.947	15.3056	27.5487
1607	7.0883	9.9361	23.0632
1608	13.8389	11.766	23.2913
1609	5.7444	11.873	19.4494
1610	4.2806	9.8765	18.2871
1611	6.1581	8.6551	21.1785
1612	24.8278	5.8778	12.4049
1613	3.0652	5.2729	12.2249
1614	3.0539	5.2335	12.2595
1615	3.0464	5.2934	12.2639
1616	3.0438	5.2465	12.2129
1617	3.0394	5.2904	12.485
1618	3.0679	5.2169	12.6891
1619	3.0563	5.2256	12.318
1620	3.0407	6.5607	12.5097
1621	3.0796	5.3263	12.5881
1622	3.1167	5.3176	12.4592
1623	3.0801	5.3323	12.4832
1624	3.0801	5.3301	12.4669
1625	3.0712	5.2984	12.4692
1626	3.0723	5.3244	12.4527
1627	3.0786	5.3386	12.4458
1628	3.0727	6.6577	12.4497
1629	3.0748	5.3441	12.4727
1630	3.0677	5.3462	12.4879
1631	3.0704	5.3281	12.3771
1632	3.0528	5.2712	12.381
1633	3.0459	5.2569	12.3775
1634	3.0604	5.3029	12.4958
1635	3.0724	5.3531	12.4108
1636	3.0483	5.5779	12.3329
1637	3.4068	5.3173	12.4702
1638	3.0522	5.3112	12.4559
1639	3.0542	5.2896	12.3622
1640	3.0681	5.3114	12.4417
1641	3.0716	5.3528	12.5107
1642	3.0453	5.2556	12.4112
1643	3.0557	5.2853	12.477
1644	3.0641	5.3233	12.4357
1645	3.0621	5.3189	12.3943
1646	3.0748	5.3541	12.4724
1647	3.0737	5.3362	12.379
1648	3.0778	5.347	12.4829
1649	4.4748	5.3663	12.3236
1650	3.0499	5.258	12.3982
1651	3.0592	5.2963	12.4021
1652	3.0563	5.2908	13.6745
1653	3.0555	5.2648	12.5887
1654	3.0999	5.4107	12.5828
1655	3.0948	5.4059	12.6134
1656	3.0857	5.3851	12.5123
1657	4.3405	5.2739	12.3734
1658	3.074	5.3632	12.4551
1659	3.0511	5.2487	12.3803
1660	3.0704	5.3482	13.7795
1661	3.0775	5.3816	12.3943
1662	3.07	5.3658	12.5697
1663	3.049	5.2544	12.3742
1664	3.0432	5.2714	12.4387
1665	3.0512	5.2819	12.4429
1666	3.0441	5.2626	12.5078
1667	3.0548	5.2864	12.4239
1668	3.071	5.3463	13.7922
1669	3.0662	5.3199	12.4846
1670	3.0886	5.3972	12.5338
1671	3.064	5.3264	12.4787
1672	3.0806	5.3613	12.4637
1673	3.0446	5.2125	12.4279
1674	3.0455	5.2477	12.484
1675	3.0658	5.3382	12.4991
1676	3.0775	5.3688	13.8868
1677	3.0785	5.3733	12.551
1678	3.0806	5.3043	12.4568
1679	3.0536	5.2829	13.7316
1680	3.0683	5.2606	12.4179
1681	4.4241	5.3594	12.5703
1682	3.0452	5.2315	12.5115
1683	3.0891	5.4393	12.6639
1684	3.0798	5.4143	12.6344
1685	4.3892	6.6233	12.6978
1686	3.0866	5.419	12.705
1687	3.0869	5.4628	14.0066
1688	3.086	5.4281	14.8415
1689	3.0575	5.35	12.7414
1690	5.9878	5.3945	12.5255
1691	3.0553	5.324	12.8238
1692	3.0928	5.4545	12.7245
1693	4.4123	5.462	12.7043
1694	3.0862	5.3978	12.6144
1695	3.0907	5.4878	12.6784
1696	3.0873	5.4286	12.6494
1697	3.0689	7.7936	12.4789
1698	3.079	5.3913	12.6377
1699	3.1018	5.3812	12.5456
1700	4.2481	6.6756	12.4939
1701	5.51	5.2614	12.4914
1702	3.0665	5.3273	12.554
1703	3.061	5.333	12.5513
1704	3.0633	5.3602	12.538
1705	3.064	5.3281	12.5709
1706	3.0636	5.3517	12.5789
1707	3.0839	5.4146	12.5715
1708	3.0803	5.3904	12.6207
1709	4.3822	5.4318	13.9788
1710	3.083	5.4021	12.6148
1711	3.0677	5.3526	12.5898
1712	3.0975	5.3506	12.566
1713	3.0773	5.3851	12.7215
1714	3.092	5.4734	12.7925
1715	3.0882	5.4133	12.7231
1716	3.0945	5.4126	12.6179
1717	4.3601	5.3145	12.6351
1718	3.0878	5.4077	12.6462
1719	3.0565	5.341	12.6895
1720	3.0981	5.4918	12.7575
1721	4.285	5.4836	12.7586
1722	3.1289	5.4762	12.7695
1723	3.0881	5.4648	12.6847
1724	3.0952	5.4551	12.7194
1725	3.0887	5.4528	12.6802
1726	4.0886	5.4243	12.6415
1727	3.0612	5.3081	12.5909
1728	3.0891	5.4173	12.746
1729	3.1131	5.4888	12.7693
1730	3.1116	5.4834	12.7376
1731	3.1328	5.5177	12.7856
1732	3.1386	5.5151	12.7704
1733	3.1782	5.4982	12.7922
1734	4.2265	5.5247	12.8076
1735	3.1349	5.5017	12.746
1736	3.1033	5.4584	12.6705
1737	3.082	5.4159	12.6618
1738	3.0655	5.3347	12.5896
1739	3.0639	5.3677	12.6459
1740	3.0736	5.3886	13.7803
1741	3.0899	5.4114	12.6268
1742	3.0729	6.4238	12.6444
1743	3.0881	5.421	12.8517
1744	3.1011	5.5058	14.1061
1745	4.2686	5.4889	12.749
1746	3.0991	5.4813	12.8195
1747	3.1131	5.5069	12.761
1748	4.4027	5.4641	12.758
1749	3.1036	5.4805	12.752
1750	3.0984	5.478	12.7266
1751	3.0836	5.427	12.6687
1752	3.0914	5.4603	12.7105
1753	3.0808	5.4297	13.95
1754	3.0834	5.4454	12.662
1755	3.0729	5.375	12.8555
1756	3.1316	5.5278	12.8046
1757	3.0992	5.4822	13.9334
1758	3.0988	5.4836	12.7747
1759	3.0937	5.5046	12.8309
1760	3.1144	5.5329	12.8674
1761	3.116	5.5459	12.853
1762	3.1098	5.4941	12.7709
1763	3.0938	5.4358	12.7619
1764	3.1361	5.4985	12.8383
1765	3.115	5.5422	12.8292
1766	4.4344	5.5065	12.8722
1767	3.125	5.5306	12.8957
1768	3.1507	5.5328	12.8827
1769	3.1263	5.531	12.8814
1770	3.1347	5.5441	12.8587
1771	3.1076	5.5124	12.818
1772	3.1056	5.5092	12.8075
1773	3.1069	5.4956	12.7895
1774	3.1076	5.475	12.8154
1775	3.1185	5.4833	12.7922
1776	3.1148	5.5029	12.8128
1777	3.1025	5.4919	12.824
1778	3.0789	5.4129	12.7188
1779	3.0856	5.4215	12.7124
1780	3.0841	5.4334	12.9529
1781	3.1225	5.5381	14.183
1782	3.1172	5.5389	12.9091
1783	3.1119	5.5463	12.9014
1784	3.1186	5.5432	14.1882
1785	3.1208	5.5352	12.857
1786	4.145	5.5363	12.8929
1787	3.1144	5.5366	14.0761
1788	3.1237	5.5257	12.8821
1789	3.1093	6.8188	12.8135
1790	4.4083	5.4906	12.8466
1791	3.1088	5.4734	12.8929
1792	3.0951	5.5029	12.8699
1793	3.1013	5.4805	14.0423
1794	3.1	5.4879	12.8373
1795	3.2193	5.6368	12.9681
1796	3.1604	5.6162	16.1593
1797	4.6982	7.5678	15.5175
1798	5.6614	10.8107	24.6224
1799	7.1261	10.9048	65.2218
1800	7.9292	11.3803	29.8562
1801	3.7173	12.4618	16.8247
1802	5.8295	10.7309	33.9065
1803	6.1488	11.3987	135.513
1804	5.8002	27.3857	72.9836
1805	6.1546	16.5677	28.3652
1806	5.6478	12.0242	31.4338
1807	5.8606	11.2858	31.1731
1808	5.8358	11.6331	30.3311
1809	5.8082	11.4365	29.5521
1810	6.1789	12.24	34.2179
1811	5.871	11.2337	28.9572
1812	6.0102	11.0652	29.7346
1813	5.7292	10.437	27.9502
1814	5.8839	10.8213	29.0314
1815	5.7901	10.6848	26.4746
1816	5.9325	10.8725	26.2721
1817	7.9231	10.6817	25.4879
1818	6.0237	10.7491	24.9827
1819	5.936	10.7682	24.7315
1820	5.7964	10.5433	24.2835
1821	5.7983	10.5787	24.2855
1822	5.8088	10.5433	25.3335
1823	6.1355	10.95	24.785
1824	6.1339	10.8437	23.2624
1825	5.8064	10.5886	23.1129
1826	5.799	10.5843	23.0645
1827	5.8125	10.4692	865.537
1828	6.0282	154.585	1188.51
1829	7.9775	151.856	1072.16
1830	6.2101	127.001	1028.03
1831	6.2043	128.024	305.297
1832	6.7079	171.279	915.161
1833	6.2911	156.695	867.809
1834	6.4236	151.573	744.56
1835	6.1193	122.323	717.009
1836	6.332	122.375	640.143
1837	6.3093	101.316	561.371
1838	6.0528	60.1713	461.316
1839	7.8265	67.5384	419.542
1840	6.1466	55.383	332.781
1841	6.3577	13.689	294.219
1842	6.7017	11.841	158.369
1843	6.3827	11.8293	77.2855
1844	6.1026	11.451	29.5067
1845	7.7411	11.3406	111.406
1846	6.3787	11.7733	68.5484
1847	6.2268	15.3617	28.1928
1848	6.0394	11.7036	167.2
1849	6.0259	11.4754	106.967
1850	6.2452	19.3641	53.7741
1851	6.2339	12.2601	204.854
1852	6.3628	8.6929	63.8234
1853	14.3741	26.0108	25.3558
1854	5.8827	11.0438	25.0361
1855	6.5242	12.2091	25.4291
1856	6.084	13.5963	25.4971
1857	6.4318	11.8716	23.861
1858	7.361	12.1861	25.3075
1859	6.4055	13.0136	25.5825
1860	6.2968	12.0849	24.0487
1861	7.5303	12.0118	84.1388
1862	5.9373	11.201	25.7459
1863	5.9877	12.3621	26.6973
1864	6.2454	12.4265	24.4469
1865	6.1694	11.4789	26.4717
1866	6.3361	13.175	58.3704
1867	6.0173	11.1689	24.2614
1868	7.3528	11.27	26.6343
1869	6.112	12.307	26.1066
1870	6.7299	12.1331	26.0182
1871	7.4274	12.1309	25.7868
1872	6.4941	12.3002	24.3694
1873	7.8063	11.9645	26.279
1874	7.5504	13.7981	26.9867
1875	8.6731	11.1083	17.683
1876	11.7374	7.9661	25.8336
1877	4.3758	12.4511	17.8008
1878	4.382	16.6363	24.0507
1879	4.3508	13.9355	29.9228
1880	4.3528	7.8741	18.2114
1881	4.7087	8.3052	17.8032
1882	4.6976	9.2284	19.6374
1883	4.9674	9.1702	18.9756
1884	4.7037	8.1489	24.9966
1885	3.6674	6.9379	13.8307
1886	3.6035	6.2534	13.8069
1887	3.6676	6.1797	15.7782
1888	4.0763	6.9588	15.8406
1889	5.6306	7.8614	28.1748
1890	7.2014	16.1864	31.4755
1891	9.2333	15.3945	31.4585
1892	8.7222	15.5441	22.5787
1893	5.9437	9.007	23.6692
1894	6.5154	11.2108	23.5992
1895	6.5235	11.3324	23.868
1896	6.6438	11.3156	24.0089
1897	6.7004	11.3507	24.8072
1898	6.8435	11.8873	25.0865
1899	6.8692	11.7189	24.2164
1900	6.665	11.3664	24.198
1901	6.6877	11.4858	23.8872
1902	6.591	11.3323	24.1353
1903	6.643	11.3499	24.1559
1904	6.6994	11.3458	24.2704
1905	6.6359	11.3952	24.2538
1906	6.5997	11.4695	24.1908
1907	6.6921	13.0976	24.2281
1908	6.6502	11.483	24.4994
1909	6.6632	13.0924	24.1319
1910	6.6585	11.4945	24.3555
1911	6.7121	11.5263	24.3545
1912	6.6673	11.4909	26.2158
1913	6.8147	11.7074	24.6758
1914	6.9244	11.777	24.717
1915	7.0012	11.6755	24.4718
1916	6.8381	11.6559	26.1469
1917	6.6541	11.4621	24.3489
1918	6.7326	11.541	24.5928
1919	6.784	11.6857	26.2779
1920	6.6949	11.5698	26.1812
1921	6.7066	11.5548	24.4033
1922	6.6751	11.5356	24.444
1923	6.7744	11.647	26.2222
1924	6.7646	11.6292	24.5668
1925	6.7632	11.6092	25.8223
1926	6.8067	12.132	25.6809
1927	6.9231	11.4458	24.5724
1928	8.3972	11.6269	24.5398
1929	8.4922	11.6233	24.7351
1930	6.7722	13.2455	24.6781
1931	6.7342	11.6196	26.2283
1932	6.6669	11.5057	24.726
1933	6.831	11.6621	24.6435
1934	6.8476	13.4063	24.9577
1935	6.8768	11.6977	26.5458
1936	6.8786	11.8269	24.9679
1937	6.8613	13.4721	24.7636
1938	8.4869	11.6976	24.7626
1939	6.7631	11.6653	25.9188
1940	7.0078	11.923	28.8807
1941	6.9961	11.8985	24.8977
1942	6.9129	11.8154	24.9972
1943	6.906	11.7579	25.1975
1944	7.1523	12.1514	25.5087
1945	7.1334	13.7456	26.8916
1946	7.0182	12.0403	25.4818
1947	7.0345	12.034	25.1999
1948	6.9647	11.9436	24.8258
1949	6.8461	11.819	26.7741
1950	6.9712	19.3721	25.2656
1951	6.9786	11.929	25.4153
1952	6.9084	11.9284	26.8299
1953	6.8421	13.6719	25.0982
1954	6.9129	11.8318	25.1285
1955	6.9617	12.007	25.155
1956	7.0232	11.9515	25.3605
1957	7.0279	11.9379	25.2943
1958	6.9188	12.1092	29.5201
1959	7.7879	16.172	25.4562
1960	7.4122	12.315	25.7831
1961	7.5183	12.4132	34.2399
1962	6.9273	13.8896	25.4551
1963	7.1098	11.864	25.249
1964	7.2558	11.9888	75.1846
1965	7.0487	29.1634	241.371
1966	6.8593	11.3646	57.8806
1967	12.079	18.4317	25.7436
1968	6.8425	13.5296	26.5405
1969	6.9845	12.1552	25.8373
1970	9.3321	15.1724	29.4493
1971	7.6592	13.9448	27.9622
1972	6.9788	12.1097	26.9543
1973	8.2101	12.6554	26.6432
1974	6.9754	12.8484	27.5483
1975	7.015	14.7864	28.4274
1976	7.7748	15.2133	26.6762
1977	7.4511	14.1804	26.5553
1978	8.1407	13.1388	27.679
1979	7.8776	13.6007	28.7453
1980	7.9094	13.6983	26.3721
1981	8.7896	13.2974	26.1333
1982	8.826	13.4219	27.3465
1983	7.717	14.2285	27.3739
1984	7.6938	13.1968	26.1803
1985	8.2439	14.3654	27.3963
1986	7.1862	13.2259	25.957
1987	9.7189	13.3398	27.7345
1988	8.517	14.1945	27.104
1989	7.5946	13.8217	26.7764
1990	7.4757	13.2248	26.2026
1991	7.4247	14.4905	29.7056
1992	6.4108	7.8657	22.6832
1993	5.9039	7.8565	17.4986
1994	5.8754	15.6864	25.2316
1995	4.5661	7.7911	17.2457
1996	4.6353	16.0983	17.6552
1997	4.5919	16.0858	17.9265
1998	4.7324	8.2252	17.2173
1999	4.5361	7.8675	17.9381
2000	4.5826	7.9201	17.3575
2001	4.7046	8.1437	17.6952
2002	4.7382	8.1575	13.7874
2003	3.8162	6.9805	13.6344
2004	4.8827	6.1677	13.6094
2005	3.6052	6.1723	15.9054
2006	6.7629	7.2115	21.6357
2007	7.3948	12.4524	28.4698
2008	11.1105	16.0501	35.8644
2009	8.7282	19.014	36.473
2010	6.7747	8.3139	17.7363
2011	4.8156	7.7199	22.5315
2012	6.2241	10.6927	23.0559
2013	6.3899	10.9588	23.4589
2014	6.4813	11.0617	23.7877
2015	6.6198	11.2751	23.8109
2016	6.6152	11.3796	23.9752
2017	8.3	11.2447	25.1462
2018	6.5981	11.2223	23.982
2019	6.7	11.3299	23.9156
2020	6.6167	11.2873	23.9719
2021	6.741	11.3732	23.9006
2022	6.6769	11.396	24.0115
2023	6.6442	11.5904	24.4697
2024	6.8766	11.2891	24.0014
2025	6.7107	11.4348	24.3718
2026	6.7417	11.5049	24.4725
2027	6.7698	11.6213	24.4123
2028	8.3704	11.4163	24.4134
2029	6.7645	11.4822	26.4524
2030	6.7376	11.4561	23.9251
2031	6.598	11.2654	23.4444
2032	6.5982	11.2274	23.1558
2033	6.4703	11.0012	24.5171
2034	6.6857	13.0476	24.507
2035	6.8	11.5546	24.5872
2036	6.7717	11.6079	24.6144
2037	6.6166	11.113	23.1712
2038	6.3868	10.9839	24.2551
2039	6.7768	12.8736	24.7777
2040	6.9184	11.5839	24.5065
2041	7.0351	11.5996	24.7641
2042	8.4791	11.7862	26.0244
2043	8.4286	11.5824	26.3818
2044	8.5424	11.6475	24.6774
2045	7.0069	11.6101	25.8174
2046	7.1804	12.5189	26.3955
2047	7.1658	12.5573	24.9253
2048	8.6831	11.7318	24.6271
2049	7.0195	13.3157	24.9948
2050	6.9095	11.669	24.512
2051	6.801	11.5789	24.702
2052	8.2812	11.5731	24.5069
2053	6.8187	11.7755	40.1626
2054	19.2174	32.1673	24.5351
2055	7.3395	12.3875	24.9715
2056	7.8113	12.2467	23.1291
2057	7.3058	10.7734	24.1082
2058	9.0488	10.9004	24.366
2059	7.3058	12.1602	24.6152
2060	7.0358	10.9232	25.6785
2061	7.8734	13.8995	27.3638
2062	8.0128	13.3857	23.5896
2063	8.635	10.9007	24.4633
2064	6.994	10.8975	23.5594
2065	8.6819	11.0211	25.1195
2066	7.376	12.3035	24.6325
2067	6.3432	11.7856	24.5627
2068	6.2582	11.3995	24.8051
2069	6.2043	12.4919	24.8068
2070	6.2298	12.1872	24.8686
2071	6.3112	12.4625	25.3727
2072	6.1789	10.9021	25.1938
2073	6.3211	11.3353	24.8879
2074	6.3467	10.9672	27.5773
2075	6.4699	13.126	24.615
2076	6.4775	13.377	24.7943
2077	5.3636	9.562	21.4078
2078	4.517	7.7729	17.3378
2079	5.6931	9.018	22.4173
2080	4.5394	14.3504	17.2003
2081	12.7835	10.3081	25.2086
2082	8.32	7.8122	50.0024
2083	6.1543	8.0042	17.2234
2084	4.5357	7.876	17.1129
2085	4.5633	7.9019	17.2683
2086	4.6143	7.9213	17.1572
2087	4.5552	8.0057	14.7504
2088	3.5375	6.0739	13.5507
2089	3.5435	6.0841	13.4271
2090	3.5513	6.0699	14.7251
2091	3.543	6.0879	13.4605
2092	3.5372	6.0673	13.4809
2093	3.5667	8.2388	13.4583
2094	3.5679	6.0874	13.4656
2095	3.5479	6.0937	13.4822
2096	3.5543	6.0795	13.4539
2097	3.5526	6.0921	13.4926
2098	3.5679	6.0682	14.7081
2099	3.5311	6.0736	13.4689
2100	3.5347	6.1059	13.4165
2101	3.5271	6.0707	13.3828
2102	3.5256	6.0716	13.3727
2103	3.5021	6.1281	13.5436
2104	3.5956	6.1404	13.5593
2105	3.5656	6.1404	14.6437
2106	3.5693	6.1594	13.5688
2107	3.9953	6.8964	13.5804
2108	3.5697	6.1411	13.5755
2109	3.5914	6.1761	13.5707
2110	3.5699	6.1467	13.6637
2111	3.5391	6.0624	13.4278
2112	3.5661	6.0673	13.6247
2113	3.6232	6.0742	13.3534
2114	3.5289	6.0466	13.4509
2115	3.9158	6.8158	13.7477
2116	3.6661	6.2288	13.4573
2117	3.6054	6.0762	13.5298
2118	3.6471	6.1981	13.5434
2119	3.6237	6.0657	13.6575
2120	3.6096	6.1941	13.6627
2121	3.6011	6.1894	13.5699
2122	3.596	6.1711	13.5874
2123	3.5965	7.4501	13.5959
2124	3.5486	6.0036	13.2669
2125	3.5086	6.0458	13.3613
2126	3.5046	6.0136	14.7575
2127	3.5824	6.1727	13.6031
2128	3.5876	6.2016	14.907
2129	3.6142	6.2054	13.6262
2130	4.955	6.172	13.6286
2131	3.6026	6.4663	13.6283
2132	3.603	6.2067	13.6645
2133	3.6006	6.1951	13.6479
2134	3.5997	6.2139	13.5913
2135	3.5796	6.2083	13.6669
2136	3.602	6.2088	13.6093
2137	3.5758	6.2009	13.6911
2138	4.6044	6.3912	13.6421
2139	3.604	6.2024	13.6091
2140	3.6042	6.1854	13.6614
2141	3.5944	6.1784	13.6699
2142	3.6144	6.2059	13.5861
2143	3.5698	6.1401	13.6286
2144	3.6073	6.2172	13.61
2145	3.6063	6.1803	13.5878
2146	3.6143	6.217	13.6032
2147	3.5952	6.1724	13.5618
2148	3.5811	6.1575	13.62
2149	3.6074	6.185	13.5853
2150	3.6168	6.1821	13.4189
2151	3.5253	6.035	13.3298
2152	3.5203	6.0213	13.3256
2153	3.5677	6.1942	13.8016
2154	3.5946	6.1825	13.5384
2155	3.5925	6.1309	16.9986
2156	4.3475	7.2076	15.5944
2157	4.15	7.0142	25.9621
2158	7.2149	12.2951	35.3935
2159	13.137	14.7492	34.1288
2160	11.6635	15.6016	28.8865
2161	4.2742	14.5268	16.1138
2162	5.5629	11.2777	24.387
2163	6.5028	11.1773	23.8268
2164	6.755	11.1239	23.7648
2165	6.6185	11.2105	23.8855
2166	6.7144	11.2871	23.8704
2167	6.6759	11.3605	23.9093
2168	6.7021	11.1733	25.425
2169	6.7227	11.3636	24.0901
2170	6.4955	11.2019	25.6175
2171	8.1405	11.1234	24.0153
2172	6.696	13.1225	23.9988
2173	6.5235	11.1882	23.922
2174	6.6209	11.3227	23.986
2175	6.6089	11.2487	24.0401
2176	6.6008	13.0001	24.0712
2177	6.5555	11.3126	25.4788
2178	6.915	12.0931	27.1202
2179	6.9072	11.8152	24.2363
2180	6.694	11.3217	24.2134
2181	6.7293	11.4192	24.2098
2182	8.3611	11.4114	24.2799
2183	6.7583	11.6334	24.284
2184	6.7861	11.6181	24.1862
2185	6.7044	11.5945	24.5045
2186	6.814	11.558	26.0226
2187	6.6507	11.5361	24.7638
2188	6.7137	11.6606	24.495
2189	6.7183	11.5667	24.5683
2190	6.7971	13.2141	26.279
2191	6.7833	11.6564	24.4714
2192	6.7113	13.2258	26.0463
2193	7.0337	13.8597	26.0759
2194	7.1722	11.6333	24.3362
2195	8.436	11.5869	24.222
2196	6.6963	11.5427	24.3067
2197	6.7397	11.6489	24.3147
2198	8.3185	11.5163	24.5229
2199	6.776	11.6447	24.8582
2200	8.5124	11.5174	24.4744
2201	6.8406	11.7092	24.7787
2202	7.0034	12.5899	24.8474
2203	6.7789	13.4072	24.8731
2204	8.3802	11.5366	24.564
2205	6.7541	11.6005	24.7438
2206	6.7615	11.6832	24.7894
2207	6.7281	11.588	24.6646
2208	6.7617	11.5259	28.1881
2209	6.9673	11.6498	24.7108
2210	6.8191	11.6159	21.4818
2211	5.9653	10.5276	30.5629
2212	8.7548	14.2399	28.3831
2213	8.911	14.4998	28.6035
2214	6.6743	11.6075	25.2167
2215	7.0753	11.54	24.9011
2216	6.3066	11.0147	25.1815
2217	7.0991	11.4855	24.7423
2218	6.2399	11.7794	31.5061
2219	6.378	11.9712	24.4812
2220	8.2685	13.3001	28.982
2221	9.5885	13.6669	27.4281
2222	6.5176	11.1349	25.6434
2223	7.4219	11.0904	23.8419
2224	6.712	12.4131	25.0744
2225	7.448	10.9075	24.6586
2226	6.817	10.7367	24.701
2227	6.2443	11.6557	23.2091
2228	7.1211	10.9244	24.5974
2229	6.2444	12.8533	25.36
2230	6.8415	10.8331	24.682
2231	6.197	12.9468	26.7691
2232	6.8925	13.2019	28.3655
2233	7.4948	11.9378	23.3431
2234	8.4181	11.0088	25.7626
2235	6.2996	12.0939	21.3604
2236	4.4457	9.0042	25.1205
2237	5.152	7.695	16.9284
2238	8.9759	8.9441	24.4046
2239	9.5179	7.6685	23.1522
2240	4.48	13.8243	16.8721
2241	12.209	7.6516	53.229
2242	4.613	7.9346	17.0915
2243	4.5578	7.8757	17.0433
2244	4.601	7.9198	17.0432
2245	4.5305	7.851	16.9714
2246	4.5321	7.8229	22.6781
2247	3.7204	7.2754	13.4605
2248	3.5726	6.0825	13.4258
2249	3.5637	6.1092	13.4764
2250	4.8034	6.1022	13.4418
2251	3.5685	6.0879	13.3984
2252	3.5369	6.0412	13.3903
2253	3.5981	6.1622	13.5335
2254	3.5845	6.1054	13.4402
2255	3.5883	6.1516	13.4071
2256	3.5667	6.0668	13.4116
2257	3.5698	6.0636	14.7132
2258	3.5907	6.0356	13.4221
2259	3.6046	6.1024	13.4342
2260	3.6232	6.1045	13.4309
2261	3.5464	6.0806	13.4274
2262	3.5779	6.0978	13.4533
2263	3.5541	6.0709	14.7178
2264	3.5606	6.098	13.435
2265	3.555	6.0679	13.4814
2266	3.9824	6.851	13.3594
2267	3.5394	6.0456	13.3644
2268	3.5438	6.032	13.3457
2269	3.5751	6.0993	14.7321
2270	3.5605	6.0813	13.5852
2271	3.582	6.0883	13.5199
2272	3.5715	6.0922	13.4641
2273	3.6015	6.164	13.4988
2274	4.8242	6.1052	13.4908
2275	3.623	6.1632	13.5253
2276	3.5923	6.1351	13.5256
2277	3.5934	6.1104	13.4719
2278	3.5944	6.1349	13.5656
2279	3.5967	6.11	13.5439
2280	3.5986	6.1032	13.5213
2281	3.6103	6.1065	13.4898
2282	3.6109	7.4212	13.4918
2283	3.5969	6.1187	13.5373
2284	6.117	6.1201	13.5304
2285	3.581	6.1057	13.5375
2286	3.5997	6.0873	13.5366
2287	3.5771	6.1223	13.5206
2288	3.594	6.1025	13.5329
2289	3.6189	6.1759	13.5455
2290	3.6086	6.0849	13.5606
2291	3.5838	6.1325	13.5337
2292	3.6077	6.1081	14.9152
2293	3.5994	6.1208	13.5511
2294	3.5811	6.0865	13.5212
2295	3.5751	6.1067	13.5031
2296	3.5867	6.1004	13.5953
2297	3.5986	7.3909	13.6145
2298	3.6201	6.1704	14.8703
2299	3.6096	6.1701	13.5977
2300	3.6257	6.1853	13.5624
2301	3.6099	6.186	13.5942
2302	3.6132	6.1711	13.5937
2303	3.5835	6.117	13.6055
2304	3.6195	6.2054	13.6357
2305	3.6108	6.1565	13.5857
2306	3.5803	6.1578	13.6366
2307	3.598	7.4039	13.5547
2308	3.5749	6.1404	13.564
2309	3.6081	6.1386	13.5825
2310	3.6081	6.8864	13.5482
2311	3.5896	6.1568	13.563
2312	3.6213	6.1718	13.604
2313	3.8672	6.1755	13.6317
2314	3.5893	6.1938	13.5672
2315	3.6381	6.1723	16.7981
2316	4.4203	6.9794	15.6583
2317	4.1674	7.0724	27.7904
2318	7.7421	13.2125	46.1116
2319	9.9339	13.0296	33.7145
2320	11.8588	15.6768	31.1718
2321	4.1069	13.1582	17.7156
2322	4.0911	11.0199	25.1727
2323	6.7956	11.6503	25.4115
2324	6.9035	13.4545	25.7021
2325	6.8094	12.939	24.1584
2326	6.4877	11.1857	23.7344
2327	6.5827	11.2349	25.6509
2328	6.5904	11.2528	24.1591
2329	6.6113	11.3032	24.2682
2330	6.634	11.2958	24.1296
2331	6.6485	13.1442	24.0546
2332	6.6628	11.3742	24.2466
2333	6.5802	11.3805	24.4698
2334	6.5601	11.3749	24.1364
2335	6.596	11.3975	24.309
2336	6.5872	11.2932	24.4064
2337	6.6904	13.1681	25.9899
2338	6.6473	11.4256	24.1834
2339	6.6534	11.4492	24.2387
2340	6.6137	11.2708	25.7973
2341	6.9828	12.086	26.1191
2342	6.9379	12.0665	24.3807
2343	6.7239	11.4754	27.1875
2344	8.2874	11.4476	24.397
2345	6.7008	11.486	26.2527
2346	6.7905	11.7837	24.436
2347	6.624	11.3496	24.2507
2348	6.6584	11.5654	24.7753
2349	6.7956	11.7283	26.7276
2350	6.8878	11.7219	24.8186
2351	8.5741	13.5653	24.5596
2352	6.8215	13.4848	25.928
2353	6.9695	12.1215	24.1904
2354	8.0044	11.4935	26.0792
2355	6.5986	11.4796	24.5546
2356	6.8365	11.5378	24.2461
2357	6.6267	11.6068	24.9553
2358	6.8377	11.6279	24.8153
2359	6.7572	11.5481	24.5886
2360	6.6817	11.5948	24.923
2361	6.812	11.8054	24.6415
2362	6.7866	13.2047	26.5222
2363	6.8157	11.991	26.2804
2364	7.1124	12.301	25.5266
2365	6.7344	11.5552	24.5755
2366	8.4072	11.578	24.6185
2367	6.8158	12.927	24.7833
2368	6.793	11.6324	24.5074
2369	6.6945	11.5618	24.2294
2370	6.6706	13.2134	24.6465
2371	6.8116	11.737	24.8345
2372	8.5219	13.3515	24.4251
2373	6.6831	11.5041	24.2754
2374	6.697	11.5474	24.5437
2375	6.7443	11.6002	24.7863
2376	6.7147	11.7105	24.5567
2377	6.6795	11.6664	23.0505
2378	6.1996	24.4998	26.7618
2379	15.4215	13.4926	25.2836
2380	6.6312	13.5352	24.9442
2381	7.7914	11.2792	24.7059
2382	6.9477	11.1486	25.0575
2383	8.3497	11.2487	25.1295
2384	7.3363	11.015	23.3805
2385	8.294	10.8139	24.4579
2386	6.4857	13.1572	23.6292
2387	7.1761	11.2009	24.8603
2388	8.0937	11.2041	24.971
2389	7.382	11.3019	25.1197
2390	7.3266	11.4554	24.2752
2391	6.9181	11.1569	25.2474
2392	6.3229	10.9186	24.971
2393	8.7095	11.1137	25.1999
2394	10.1943	11.2552	23.9961
2395	6.3731	11.212	25.4173
2396	7.8456	11.2395	25.3269
2397	7.2184	11.2925	25.9648
2398	7.5731	11.26	25.4745
2399	7.9593	10.9882	24.1647
2400	7.7734	11.0762	24.7418
2401	7.7442	11.2736	25.3544
2402	8.5104	12.8852	29.3243
2403	6.7749	13.7573	25.2387
2404	8.2682	11.3925	17.347
2405	12.733	7.8195	17.1487
2406	11.7084	7.8333	23.7112
2407	4.5347	16.1386	24.1982
2408	4.5111	14.9258	25.1466
2409	4.5978	7.8204	17.4054
2410	10.9304	7.8277	17.5776
2411	4.6673	8.0509	17.4568
2412	4.6611	8.0147	17.4547
2413	4.6419	8.0128	17.415
2414	4.579	8.0336	17.4575
2415	4.6345	8.0021	20.1346
2416	6.7614	6.235	13.62
2417	3.5985	6.137	13.5708
2418	3.6077	6.1333	13.5981
2419	4.8332	6.1321	13.5976
2420	3.6001	6.1675	13.6074
2421	3.5832	6.1084	13.5914
2422	3.5681	6.0641	13.6083
2423	3.5999	6.12	13.5462
2424	3.5894	6.1113	13.5626
2425	3.5831	6.1073	13.5793
2426	3.5657	6.068	13.774
2427	3.5636	6.1132	13.5346
2428	3.5644	6.0746	13.5755
2429	3.614	6.1838	13.5879
2430	3.618	6.174	13.591
2431	3.5977	6.1353	14.6291
2432	3.5446	6.0395	13.3732
2433	3.5527	6.0371	13.3786
2434	3.8663	6.0063	13.6668
2435	4.8815	6.1436	13.6708
2436	3.6193	6.1877	14.9617
2437	3.612	6.1647	13.5918
2438	3.6238	6.1968	13.6351
2439	3.599	6.136	13.6428
2440	3.6167	6.172	13.6282
2441	3.6015	6.2018	13.6519
2442	3.6201	6.1848	13.6591
2443	3.6196	7.4593	13.6677
2444	3.6303	6.2145	13.6609
2445	3.6279	6.1999	13.6722
2446	3.5956	6.1563	13.6569
2447	3.6031	6.2129	13.6621
2448	3.6178	6.1692	13.68
2449	3.6279	6.1921	13.6837
2450	3.6336	6.2095	13.6441
2451	3.6298	7.477	13.6894
2452	3.6263	6.1888	13.682
2453	4.9409	6.2068	13.7075
2454	3.634	6.2214	13.7135
2455	3.6282	6.206	14.9464
2456	3.6222	6.1925	13.5222
2457	3.5426	6.0418	13.4121
2458	3.5508	6.063	13.3988
2459	3.5441	6.0246	13.724
2460	3.633	6.2286	13.7322
2461	3.6486	6.2084	13.7418
2462	3.6301	6.2228	13.7508
2463	4.9074	6.2032	13.7385
2464	3.6329	6.2205	13.7231
2465	3.6309	6.228	13.7338
2466	3.6177	6.1779	13.7142
2467	3.6273	6.1939	13.6951
2468	3.6281	6.1782	13.6887
2469	3.8652	6.1519	13.6621
2470	3.8819	6.2405	13.7268
2471	3.6388	7.5286	15.5611
2472	4.2296	7.2132	15.7535
2473	4.21	8.4395	26.4561
2474	7.458	12.6926	33.1184
2475	12.2917	15.3651	35.2655
2476	10.0441	21.8883	38.7853
2477	6.0271	7.5493	19.4864
2478	4.4003	7.3723	23.9475
2479	6.668	11.5036	24.2555
2480	8.2233	11.2634	23.8926
2481	6.7313	11.1643	25.7931
2482	7.0454	12.0674	25.5788
2483	6.5857	11.476	24.1495
2484	6.5378	11.3527	24.2629
2485	6.7228	11.5063	24.1429
2486	6.6762	11.4548	24.3306
2487	6.696	11.3957	24.1701
2488	9.8745	11.4288	24.3009
2489	6.7862	11.4311	25.807
2490	6.6118	11.4373	26.1358
2491	6.7463	11.4121	24.2549
2492	6.755	11.4354	24.2598
2493	6.7345	11.4908	24.4309
2494	6.7762	11.627	24.6997
2495	6.8321	11.5721	24.4084
2496	6.7905	11.4371	24.6166
2497	6.7447	11.5645	24.542
2498	6.7863	11.6386	24.5406
2499	8.3417	11.6072	27.5726
2500	6.8458	13.4435	24.6725
2501	6.8376	11.5529	24.5038
2502	6.8021	11.6069	24.6432
2503	6.866	11.7125	24.727
2504	6.7984	12.3403	26.5086
2505	7.2381	12.4777	24.9345
2506	6.8235	13.2886	24.821
2507	6.7729	13.1567	24.5418
2508	6.8456	11.6126	24.6966
2509	6.9161	13.3645	24.7872
2510	6.839	11.7196	24.7747
2511	6.8201	11.6829	26.6144
2512	8.5419	11.6777	24.5137
2513	6.8121	11.6628	28.1789
2514	6.7434	11.6238	24.9276
2515	6.7958	13.4776	25.1679
2516	6.8544	11.8262	24.8772
2517	6.8567	11.9125	24.8
2518	6.8725	11.6652	26.7484
2519	6.8967	11.7857	24.6934
2520	6.7767	11.6724	24.7745
2521	6.8391	11.5875	26.5338
2522	6.9537	11.8073	28.1392
2523	7.3371	12.5264	28.4065
2524	7.2296	12.5545	24.9125
2525	6.8294	11.7657	24.9238
2526	6.8678	11.6716	24.7515
2527	8.5913	11.697	25.2097
2528	6.9021	11.9354	25.0729
2529	6.8545	11.6558	25.2027
2530	6.7653	13.1757	24.737
2531	6.8265	11.6444	25.3508
2532	6.8608	11.8987	22.783
2533	7.5371	10.3274	65.1201
2534	14.0431	11.4732	32.3275
2535	7.3051	10.9826	23.5524
2536	7.4432	10.8229	25.8026
2537	8.6071	11.8532	28.1667
2538	8.4905	11.8158	25.2489
2539	6.5609	12.3213	24.6582
2540	7.3922	12.2702	23.6823
2541	6.6483	12.3288	24.7618
2542	7.466	12.2631	24.8207
2543	6.3174	12.1273	23.8416
2544	6.1932	10.9448	25.3185
2545	7.5881	11.0614	24.9717
2546	6.1112	10.6289	24.0793
2547	7.808	11.1606	25.7723
2548	7.7232	12.5267	25.2754
2549	6.5756	11.0734	23.5817
2550	7.5397	10.772	24.4461
2551	7.387	10.8079	23.8954
2552	6.2351	12.2385	24.6287
2553	6.2032	10.8856	23.8787
2554	6.3077	12.3786	23.0577
2555	6.5125	10.7723	25.6834
2556	6.4613	11.658	26.0953
2557	6.8586	13.773	24.6905
2558	6.271	10.7873	25.4029
2559	6.195	11.3476	24.2677
2560	7.1688	11.5303	25.6568
2561	6.3713	12.3457	18.3666
2562	4.6287	7.9298	23.6839
2563	4.6289	13.7343	17.3087
2564	12.7697	9.5669	17.4135
2565	8.3933	8.2454	26.0988
2566	9.7688	7.8379	25.901
2567	4.6076	14.4887	25.1992
2568	5.504	7.8087	17.4478
2569	4.6595	8.0719	17.3697
2570	4.6423	8.0403	17.391
2571	4.6382	8.0256	17.3462
2572	4.6357	8.0067	17.3792
2573	4.6158	7.9787	22.5321
2574	3.624	6.227	13.6509
2575	3.6067	6.1609	13.5548
2576	3.5997	6.1558	13.5958
2577	3.5894	6.1551	13.574
2578	3.5972	6.1633	13.5618
2579	3.5999	6.144	13.5631
2580	3.5937	6.1633	13.5585
2581	3.5795	6.1495	13.5895
2582	3.5894	6.1241	13.5955
2583	3.6129	6.1664	13.5794
2584	3.61	6.1842	14.8926
2585	3.5847	6.1469	13.5771
2586	3.603	6.1551	13.5656
2587	3.5859	6.1607	13.5786
2588	3.6018	6.1671	14.8609
2589	3.5945	6.1713	13.5872
2590	3.6082	6.1714	13.5878
2591	3.6063	6.1744	13.6022
2592	3.6052	6.1602	14.9148
2593	3.6082	6.1615	13.631
2594	3.6104	6.138	13.6156
2595	3.6171	6.1843	13.5198
2596	3.5497	6.0908	13.4796
2597	3.5671	6.0803	13.5136
2598	3.5858	6.199	13.6341
2599	3.6124	6.1824	13.648
2600	3.6148	6.2018	13.6074
2601	4.9748	7.4432	13.6457
2602	3.6007	6.2068	13.635
2603	3.6183	6.1911	13.615
2604	3.6265	6.1957	13.627
2605	3.6165	6.1936	13.6199
2606	3.6123	6.187	13.6211
2607	3.6195	6.1845	13.6311
2608	3.6295	6.1972	13.6189
2609	4.9411	7.5148	13.6424
2610	3.6203	6.2	13.6424
2611	3.6248	6.2231	13.6412
2612	3.6267	6.1961	13.6301
2613	3.5968	6.2026	14.9539
2614	3.5868	6.1413	13.6455
2615	3.6197	6.1865	13.6574
2616	3.6251	6.2112	13.6516
2617	3.6158	6.196	13.6603
2618	4.5911	6.2165	13.634
2619	3.6097	6.1932	13.6694
2620	3.6182	6.2079	13.6774
2621	3.6281	6.2122	13.6598
2622	3.6242	6.2106	13.657
2623	3.6249	6.2193	13.6441
2624	3.6106	6.1863	13.6621
2625	3.6205	6.1569	13.6666
2626	3.5958	6.2184	13.7067

==> SS_sift1b_99th_latency_histogram.txt <==
X
27.627
7.44474
53.7751
7.76167
9.56692
9.45378
9.30205
9.61511
10.2745
9.39409
9.61148
9.59732
9.76025
9.48553
9.40736
10.7146
9.64457
10.254
9.71334
10.0039
9.48896
9.60968
9.67269
9.75741
9.60593
9.63805
9.74798
9.70436
9.94672
9.99245
10.1005
9.72466
27.3395
9.79421
9.73159
9.73585
10.373
9.89516
9.97483
9.88186
10.8384
9.93819
9.61158
10.3745
9.57817
9.69306
9.63819
9.88252
10.0184
10.7798
9.87687
10.4831
9.80377
9.3919
10.4152
28.7501
10.4048
10.1394
9.30948
9.05077
26.5334
9.41607
9.33065
9.47675
9.7723
9.93263
11.74
12.6884
27.3613
9.13869
26.7249
9.56212
9.26662
10.2349
10.0991
9.26752
15.2481
7.98956
52.7755
144.946
136.112
29.0739
192.159
8.23317
228.337
6.905
6.91746
6.94888
7.03087
6.93708
6.93618
6.87391
6.94567
7.0448
7.03256
7.0215
6.96211
6.95463
6.96134
6.88897
7.05442
26.2865
6.98884
7.06013
7.02351
7.04316
7.01063
7.05502
7.0673
7.06455
7.06067
7.04645
7.06796
6.89876
7.02723
7.01908
7.01914
6.99411
6.96194
7.08494
7.13463
7.05231
25.8892
7.05955
8.40014
100.202
8.32589
9.72854
10.2787
10.5175
10.3642
11.4784
11.2051
10.6282
10.1262
10.3442
10.1529
10.1581
10.2506
10.5794
10.2127
10.1357
10.4628
10.7221
10.545
10.5663
11.0014
28.7468
10.4092
10.8381
11.2745
10.4774
11.6376
11.4967
10.6579
10.4878
10.3133
10.9156
11.0305
10.6101
17.4381
10.4346
10.4604
10.7852
10.8637
10.3096
11.3701
28.0865
11.5704
11.1603
10.9144
10.6905
10.166
32.7142
10.4284
10.7028
10.5737
11.7117
11.3305
10.4056
10.6922
11.3947
11.0356
11.1421
42.198
10.5073
10.392
10.719
208.652
11.9324
11.6117
12.1659
11.7522
11.6668
12.0996
12.1697
12.1719
12.2444
11.6035
11.7221
11.4685
11.5438
58.7289
11.6023
11.6873
55.9773
58.4951
12.2858
11.5553
12.2328
12.0188
12.1064
11.8463
12.7863
12.7487
10.3226
10.4814
120.364
11.1119
10.7769
112.454
27.0417
9.53793
71.7964
142.128
58.1198
211.66
9.17607
205.165
9.04553
8.86647
8.84341
8.84517
7.16611
7.46861
8.259
53.8095
8.44301
11.0772
10.6631
11.0174
10.1469
10.2816
10.3798
10.8708
10.3224
10.9213
11.0287
10.9558
10.8132
10.8001
10.8504
11.027
10.8466
11.6725
11.5278
11.2151
11.1992
11.188
11.0534
11.3753
11.1974
11.8009
10.8634
11.0351
11.0794
11.0897
11.3466
25.3909
11.2183
28.2729
10.1274
10.0982
10.1889
30.4632
10.2082
10.1594
11.3128
11.3441
11.3146
29.8579
11.1196
11.0423
36.6019
11.1824
11.4489
11.6241
10.3913
11.0738
11.589
11.1237
29.1618
29.267
11.182
38.8817
49.1334
31.9528
26.4762
12.5617
12.4594
12.4657
12.4256
58.9197
11.6923
12.5403
11.8138
12.0075
12.2414
12.1218
12.0535
11.5753
57.0895
58.4627
11.7973
12.9005
12.4279
12.4379
12.7588
62.4354
12.2958
12.6175
12.6246
12.6335
56.7057
167.012
29.453
9.61605
10.6278
121.436
9.89592
123.897
9.33082
11.3888
11.2014
156.993
204.906
31.0003
9.56328
127.108
8.79975
8.82095
8.77478
8.68265
54.3707
8.3777
10.0326
10.2798
10.1415
10.1139
10.0639
10.3418
10.4647
10.2172
10.6718
10.2803
10.7678
10.7842
11.367
10.2796
10.8817
10.9606
10.8385
28.6819
10.6017
10.4071
10.4931
10.4338
10.1558
28.0209
10.4963
10.6147
28.1958
10.4152
32.3287
10.5169
10.5054
10.5155
10.7101
10.9698
10.6207
12.0233
11.4712
10.5746
10.5394
10.5097
38.9152
10.5039
10.646
27.3349
11.1679
10.5755
10.7221
10.528
10.6141
10.5292
26.2883
10.6149
11.0259
11.4659
27.9425
11.1081
11.1202
11.1223
42.3178
11.3725
8.62452
11.7577
11.9895
57.1121
11.8602
12.049
12.1861
11.7776
11.7973
12.5087
62.4329
12.6689
12.6525
12.7756
12.5171
59.758
60.3053
11.9801
12.4789
12.6412
11.8795
59.0811
11.8736
11.9011
11.8804
11.8045
12.4331
11.7657
11.3306
12.0985
112.666
12.1382
12.0731
12.2162
49.4087
14.1158
136.22
102.903
116.138
118.936
9.08941
8.82027
8.83074
8.87799
7.18028
7.12785
7.20518
7.16689
8.27764
54.6513
8.40209
10.6266
49.257
10.8312
10.6594
11.1013
10.2695
10.2825
10.3471
10.5056
10.239
10.6714
26.7531
10.9135
10.8827
11.0309
11.203
11.0792
10.4392
11.2463
11.0371
11.0265
10.9795
10.3756
10.7316
10.5302
10.5208
10.6307
10.4644
11.3255
11.0342
29.621
10.7295
10.3876
23.7575
10.79
10.675
10.4548
11.3856
12.1412
10.9591
11.9255
10.5388
10.4732
11.2173
10.5678
10.4725
10.6825
10.4075
10.8519
11.2608
11.5762
11.1047
11.1839
11.1018
11.1554
11.2086
28.5613
28.4882
8.72438
27.1961
12.6599
12.6224
12.4865
12.6924
12.5289
11.8424
11.799
11.7584
13.9893
11.6115
11.6393
11.724
11.6519
12.4805
12.5811
12.7345
12.3641
12.6729
12.4517
12.3858
12.5874
12.6164
11.661
11.7131
12.2212
12.1059
11.9824
11.613
10.435
136.116
11.7045
53.5471
124.685
13.2233
72.881
9.34976
182.241
113.984
120.358
8.8334

==> SS_sift1b_99th_latency_imp_histogram.txt <==
X
9.8882
8.49899
15.6117
14.3942
9.66366
9.57755
14.0872
11.8227
9.65222
11.0023
30.2105
9.59137
31.4277
9.67812
9.88205
10.6459
9.90265
9.66358
10.2659
9.71056
9.90331
9.67488
10.0094
10.4162
9.91285
9.69587
9.77896
32.3369
9.76819
9.73186
9.75005
10.323
10.2295
11.1154
9.82449
9.83148
10.4929
9.79285
9.7695
9.89143
10.4027
9.94928
10.4932
10.2721
9.79513
11.0459
9.83899
9.82041
9.86206
10.4671
10.0951
30.7211
10.0393
30.6114
9.89605
9.90067
9.88722
9.95022
30.8169
9.95184
10.4192
10.6758
9.93532
9.87123
9.9565
30.1565
10.4571
9.9387
9.9769
10.8466
10.7266
10.1356
28.8253
9.99282
10.0605
9.97452
9.94816
9.99832
9.90222
10.4015
10.6702
34.3607
10.0034
10.4762
10.5985
9.9725
10.0395
9.95873
21.7374
184.869
167.69
9.19419
180.976
182.171
9.13942
7.78991
7.8175
7.81563
7.82273
7.8694
7.87348
7.81552
7.86172
7.7994
7.84765
7.93496
7.96836
7.92941
7.93257
7.86684
7.85303
7.85596
8.05089
9.09003
12.1403
10.5462
10.5586
10.6794
10.3458
10.7457
10.5412
11.519
10.483
10.4598
10.4584
10.5711
10.4677
10.6482
10.5549
10.8828
10.8207
10.8376
10.5594
10.5366
10.4679
10.7327
10.5068
11.4666
10.7338
11.6307
10.5898
10.6032
10.7642
10.6293
10.639
10.5913
10.9053
10.6949
11.3834
10.6457
31.292
11.062
10.656
10.6025
10.5992
31.2638
30.8704
10.6639
10.9619
10.5918
10.699
10.6778
10.718
10.9156
11.1821
11.3013
11.0193
10.6635
10.7121
10.6502
30.2825
11.1022
10.7121
11.186
10.6644
10.7806
11.3493
12.0699
10.7803
11.099
11.1206
10.6752
10.813
10.7765
11.3538
10.8672
10.8917
12.4442
13.1445
13.1566
13.1874
13.1157
13.167
13.079
13.3086
13.1951
13.2197
13.1919
13.2053
13.2096
13.287
13.4268
13.3022
13.0899
13.1586
13.0786
13.2763
13.1344
13.1866
13.2977
13.2015
13.204
13.1939
13.1737
11.0735
10.8265
10.8088
151.181
110.478
145.248
10.0595
10.0701
187.454
10.8688
182.512
9.63652
9.6847
9.62852
10.3578
9.59401
8.74577
9.17948
13.8707
9.87816
11.0243
10.559
10.5165
10.5427
10.7927
10.5602
10.8057
10.5839
10.6091
10.5762
10.6827
11.9159
10.9711
10.713
31.3136
31.217
10.7256
10.7361
31.1681
30.4005
10.8471
11.0977
29.9255
30.2093
10.9045
10.685
10.7688
29.8891
10.7629
11.0258
10.9731
10.9792
10.8065
10.9811
11.0202
10.8019
32.4407
10.8994
10.794
10.7993
11.2523
10.9452
11.0486
30.9407
10.8449
10.8133
10.8816
11.3368
11.1254
11.0755
10.9132
10.8624
10.7633
11.1005
10.849
10.8753
11.1633
17.9709
10.9233
11.1465
11.4382
31.2022
11.0228
10.8289
11.4434
33.7792
11.3559
10.9265
11.0115
47.7708
13.3805
13.5067
13.5437
13.4738
59.1268
13.4912
13.3854
13.4821
13.6507
58.4637
13.5606
13.4811
68.8991
13.5166
13.5667
13.5267
13.5302
13.5473
13.683
13.694
57.5892
13.5297
63.9927
13.737
60.7247
13.5358
60.8013
10.4768
11.1057
11.0868
11.0294
11.3753
122.148
11.0707
137.599
11.202
11.1166
164.791
187.06
11.1918
106.063
106.882
192.207
10.1001
190.168
183.751
180.414
10.1121
9.58196
9.57524
9.55364
9.60865
10.7059
43.1484
13.5103
11.5914
10.6787
10.4524
10.4446
10.5743
10.4863
10.473
12.3364
10.4802
10.6603
10.5303
10.6856
10.5616
10.5335
10.5253
10.6352
10.5964
10.8868
31.0278
10.6391
10.7508
10.7021
10.6857
10.6689
10.7293
10.6689
10.6975
10.6539
10.7013
10.8452
10.7798
10.8263
10.866
31.7417
10.8699
10.8725
10.7998
31.1479
10.8044
10.7801
10.7369
30.6616
11.0832
10.7184
10.6842
11.0496
10.7466
10.8713
10.8205
10.7768
11.1301
10.7462
10.848
33.1225
10.7792
10.9194
10.9338
33.6025
10.8334
11.1894
10.8649
10.8884
10.8016
11.278
11.2017
10.8577
31.7024
34.2052
11.5514
10.8338
58.3361
13.3123
13.3612
60.8645
13.2741
13.3373
13.3843
13.3006
13.2215
13.1863
13.3689
13.4345
13.412
13.181
13.1628
13.1294
13.2212
12.9922
13.1863
13.0932
59.6937
12.9368
13.1746
12.8856
13.0147
12.8584
12.8866
12.8411
12.9435
12.8676
12.9185
12.9783
12.7158
12.9937
12.4268
20.7805
11.0875
11.1902
123.466
11.0226
11.1353
130.424
36.214
11.0933
11.1485
11.1481
11.212
175.534
11.3662
53.2901
189.814
187.949
181.539
182.637
183.154
9.63241
9.64384
9.69888
9.62882
9.61305
8.03898
29.6897
12.7704
9.28401
10.523
10.6144
10.7697
10.5911
10.607
10.6036
10.775
10.7839
10.718
10.7691
10.5997
10.6555
10.9403
10.7107
13.1439
10.8468
10.7734
11.1206
10.8304
10.7936
10.8204
10.8855
10.8322
10.9654
10.8423
10.8869
10.8429
11.1167
10.9159
11.1302
11.3095
33.0085
31.4834
10.8848
33.2727
10.845
11.0836
10.8486
10.9862
10.8683
10.7746
10.9441
10.9023
10.8887
33.0396
11.1574
10.9098
10.8714
28.2457
10.8384
11.0426
10.9398
10.9193
11.1582
31.9525
11.0145
31.8036
11.0884
11.2013
11.0007
11.0136
11.0726
11.8008

==> SearchThroughput_800M.txt <==
X   Y
1   191.12
2   399.99
4   790.09
8   1556.42
16   2827.50
32   4888.16
48   6256
64   7065.57

==> SteadyState_sift1b_99th_concurr_search_latency.txt <==
X	Y
314	27.627
433	7.44474
582	53.7751
706	7.76167
741 28.0555
838	9.56692
972	9.45378
1105	9.30205
1238	9.61511
1372	10.2745
1507	9.39409
1642	9.61148
1776	9.59732
1913	9.76025
2048	9.48553
2182	9.40736
2315	10.7146
2451	9.64457
2585	10.254
2720	9.71334
2856	10.0039
2994	9.48896
3131	9.60968
3269	9.67269
3405	9.75741
3542	9.60593
3676	9.63805
3812	9.74798
3947	9.70436
4083	9.94672
4221	9.99245
4358	10.1005
4494	9.72466
4630	27.3395
4767	9.79421
4905	9.73159
5042	9.73585
5177	10.373
5315	9.89516
5451	9.97483
5589	9.88186
5728	10.8384
5864	9.93819
6000	9.61158
6133	10.3745
6269	9.57817
6403	9.69306
6540	9.63819
6673	9.88252
6811	10.0184
6949	10.7798
7087	9.87687
7225	10.4831
7362	9.80377
7498	9.3919
7630	10.4152
7769	28.7501
7911	10.4048
8048	10.1394
8183	9.30948
8311	9.05077
8442	26.5334
8576	9.41607
8707	9.33065
8845	9.47675
8977	9.7723
9112	9.93263
9249	11.74
9393	12.6884
9530	27.3613
9666	9.13869
9799	26.7249
9931	9.56212
10061	9.26662
10194	10.2349
10336	10.0991
10470	9.26752
10604	15.2481
10744	7.98956
10839   12.5685
10909	52.7755
11084	144.946
11245	136.112
11410	29.0739
11563	192.159
11712	8.23317
11858	228.337
11933   8.33235
11993   8.33235
12040	6.905
12152	6.91746
12263	6.94888
12375	7.03087
12488	6.93708
12600	6.93618
12712	6.87391
12823	6.94567
12936	7.0448
13048	7.03256
13160	7.0215
13272	6.96211
13385	6.95463
13497	6.96134
13609	6.88897
13722	7.05442
13835	26.2865
13948	6.98884
14060	7.06013
14174	7.02351
14286	7.04316
14400	7.01063
14512	7.05502
14624	7.0673
14736	7.06455
14850	7.06067
14962	7.04645
15074	7.06796
15186	6.89876
15299	7.02723
15411	7.01908
15526	7.01914
15641	6.99411
15756	6.96194
15869	7.08494
15981	7.13463
16094	7.05231
16207	25.8892
16321	7.05955
16978	8.40014
17124	100.202
17267	8.32589
17317   10.0926
17400	9.72854
17535	10.2787
17676	10.5175
17814	10.3642
17959	11.4784
18100	11.2051
18243	10.6282
18383	10.1262
18519	10.3442
18656	10.1529
18793	10.1581
18931	10.2506
19069	10.5794
19207	10.2127
19348	10.1357
19492	10.4628
19631	10.7221
19771	10.545
19910	10.5663
20051	11.0014
20192	28.7468
20333	10.4092
20476	10.8381
20617	11.2745
20754	10.4774
20891	11.6376
21032	11.4967
21174	10.6579
21312	10.4878
21452	10.3133
21592	10.9156
21738	11.0305
21883	10.6101
22025	17.4381
22164	10.4346
22305	10.4604
22444	10.7852
22585	10.8637
22726	10.3096
22869	11.3701
23009	28.0865
23153	11.5704
23298	11.1603
23445	10.9144
23588	10.6905
23729	10.166
23867	32.7142
24009	10.4284
24151	10.7028
24295	10.5737
24439	11.7117
24590	11.3305
24730	10.4056
24875	10.6922
25019	11.3947
25164	11.0356
25309	11.1421
25450	42.198
25588	10.5073
25728	10.392
25869	10.719
26009	208.652
26147	11.9324
26301	11.6117
26459	12.1659
26614	11.7522
26768	11.6668
26925	12.0996
27083	12.1697
27238	12.1719
27392	12.2444
27550	11.6035
27700	11.7221
27850	11.4685
28000	11.5438
28151	58.7289
28305	11.6023
28456	11.6873
28607	55.9773
28764	58.4951
28920	12.2858
29077	11.5553
29234	12.2328
29390	12.0188
29547	12.1064
29707	11.8463
29861	12.7863
30023	12.7487
30180	10.3226
30255   10.6916
30353	10.4814
30492	120.364
30634	11.1119
30778	10.7769
30921	112.454
31063	27.0417
31201	9.53793
31343	71.7964
31485	142.128
31633	58.1198
31744   8.98407
31791	211.66
31960	9.17607
32116	205.165
32276	9.04553
32384   19.3411
32450	8.86647
32578	8.84341
32705	8.84517
32826	7.16611
33511	7.46861
33635	8.259
33786	53.8095
33919	8.44301
33944   10.8774
34061	11.0772
34201	10.6631
34343	11.0174
34485	10.1469
34625	10.2816
34761	10.3798
34900	10.8708
35041	10.3224
35183	10.9213
35328	11.0287
35469	10.9558
35611	10.8132
35756	10.8001
35903	10.8504
36049	11.027
36191	10.8466
36339	11.6725
36486	11.5278
36631	11.2151
36778	11.1992
36926	11.188
37073	11.0534
37219	11.3753
37367	11.1974
37515	11.8009
37660	10.8634
37804	11.0351
37950	11.0794
38095	11.0897
38239	11.3466
38387	25.3909
38531	11.2183
38677	28.2729
38823	10.1274
38964	10.0982
39102	10.1889
39245	30.4632
39384	10.2082
39523	10.1594
39667	11.3128
39815	11.3441
39963	11.3146
40110	29.8579
40258	11.1196
40404	11.0423
40547	36.6019
40690	11.1824
40838	11.4489
40978	11.6241
41127	10.3913
41271	11.0738
41411	11.589
41554	11.1237
41700	29.1618
41840	29.267
41988	11.182
42127	38.8817
42274	49.1334
42423	31.9528
42575	26.4762
42655   12.615
42720	12.5617
42879	12.4594
43037	12.4657
43194	12.4256
43352	58.9197
43510	11.6923
43666	12.5403
43822	11.8138
43981	12.0075
44135	12.2414
44290	12.1218
44442	12.0535
44595	11.5753
44749	57.0895
44904	58.4627
45060	11.7973
45216	12.9005
45381	12.4279
45541	12.4379
45699	12.7588
45859	62.4354
46025	12.2958
46181	12.6175
46338	12.6246
46498	12.6335
46658	56.7057
46820	167.012
46881   11.0746
47004	29.453
47290	9.61605
47424	10.6278
47563	121.436
47703	9.89592
47846	123.897
47986	9.33082
48137	11.3888
48293	11.2014
48462	156.993
48447   30.5541
48627	204.906
48780	31.0003
48945	9.56328
49077   8.92205
49129	127.108
49256	8.79975
49384	8.82095
50082	8.77478
50215	8.68265
50368	54.3707
50454   10.4422
50495	8.3777
50632	10.0326
50771	10.2798
50907	10.1415
51044	10.1139
51182	10.0639
51320	10.3418
51459	10.4647
51601	10.2172
51737	10.6718
51881	10.2803
52021	10.7678
52161	10.7842
52302	11.367
52443	10.2796
52583	10.8817
52724	10.9606
52867	10.8385
53012	28.6819
53155	10.6017
53293	10.4071
53435	10.4931
53577	10.4338
53716	10.1558
53856	28.0209
53994	10.4963
54134	10.6147
54275	28.1958
54417	10.4152
54558	32.3287
54701	10.5169
54843	10.5054
54984	10.5155
55124	10.7101
55271	10.9698
55418	10.6207
55564	12.0233
55709	11.4712
55855	10.5746
55998	10.5394
56139	10.5097
56282	38.9152
56425	10.5039
56569	10.646
56714	27.3349
56856	11.1679
56996	10.5755
57138	10.7221
57281	10.528
57423	10.6141
57564	10.5292
57711	26.2883
57854	10.6149
58005	11.0259
58148	11.4659
58294	27.9425
58437	11.1081
58585	11.1202
58730	11.1223
58877	42.3178
59022	11.3725
59075   12.3248
59171	8.62452
59328	11.7577
59482	11.9895
59639	57.1121
59796	11.8602
59948	12.049
60109	12.1861
60267	11.7776
60420	11.7973
60579	12.5087
60745	62.4329
60907	12.6689
61066	12.6525
61224	12.7756
61384	12.5171
61538	59.758
61695	60.3053
61850	11.9801
62008	12.4789
62166	12.6412
62325	11.8795
62483	59.0811
62638	11.8736
62792	11.9011
62946	11.8804
63103	11.8045
63285	12.4331
63309   11.7657
63443	11.7657
63598	11.3306
63751	12.0985
63907	112.666
64064	12.1382
64221	12.0731
64378	12.2162
64529	49.4087
64692	14.1158
64779   212.123
64854	136.22
65007	102.903
65160	116.138
65317	118.936
65424   8.94066
65488	9.08941
65615	8.82027
65742	8.83074
65870	8.87799
65986	7.18028
66100	7.12785
66213	7.20518
66878	7.16689
67006	8.27764
67164	54.6513
67238   10.6367
67296	8.40209
67436	10.6266
67579	49.257
67722	10.8312
67864	10.6594
68002	11.1013
68143	10.2695
68282	10.2825
68420	10.3471
68558	10.5056
68698	10.239
68838	10.6714
68982	26.7531
69125	10.9135
69272	10.8827
69414	11.0309
69560	11.203
69705	11.0792
69849	10.4392
69995	11.2463
70141	11.0371
70289	11.0265
70433	10.9795
70574	10.3756
70714	10.7316
70854	10.5302
70993	10.5208
71134	10.6307
71275	10.4644
71417	11.3255
71558	11.0342
71698	29.621
71837	10.7295
71979	10.3876
72120	23.7575
72262	10.79
72402	10.675
72547	10.4548
72696	11.3856
72843	12.1412
72988	10.9591
73133	11.9255
73278	10.5388
73423	10.4732
73565	11.2173
73703	10.5678
73843	10.4725
73984	10.6825
74124	10.4075
74271	10.8519
74417	11.2608
74560	11.5762
74708	11.1047
74854	11.1839
74999	11.1018
75150	11.1554
75297	11.2086
75442	28.5613
75588	28.4882
75728	8.72438
75767   12.548
75880	27.1961
76038	12.6599
76200	12.6224
76361	12.4865
76524	12.6924
76680	12.5289
76835	11.8424
76991	11.799
77147	11.7584
77306	13.9893
77461	11.6115
77617	11.6393
77769	11.724
77920	11.6519
78079	12.4805
78240	12.5811
78399	12.7345
78560	12.3641
78720	12.6729
78882	12.4517
79041	12.3858
79200	12.5874
79358	12.6164
79513	11.661
79668	11.7131
79829	12.2212
79997   54.2453
80012	12.1059
80168	11.9824
80321	11.613
80465	10.435
80620	136.116
80773	11.7045
80936	53.5471
81101	124.685
81269	13.2233
81424   118.229 
81440	72.881
81604	9.34976
81765	182.241
81920	113.984
82076   45.6804
82104	120.358

==> SteadyState_sift1b_99th_concurr_search_latency_improved.txt <==
X	Y
11	9.8882
570	8.49899
723	15.6117
854	14.3942
869 13.3805
994	9.66366
1127	9.57755
1262	14.0872
1397	11.8227
1532	9.65222
1666	11.0023
1802	30.2105
1937	9.59137
2073	31.4277
2208	9.67812
2344	9.88205
2479	10.6459
2615	9.90265
2750	9.66358
2884	10.2659
3021	9.71056
3154	9.90331
3292	9.67488
3429	10.0094
3565	10.4162
3703	9.91285
3843	9.69587
3979	9.77896
4114	32.3369
4254	9.76819
4391	9.73186
4526	9.75005
4663	10.323
4800	10.2295
4938	11.1154
5074	9.82449
5208	9.83148
5346	10.4929
5484	9.79285
5620	9.7695
5756	9.89143
5893	10.4027
6031	9.94928
6169	10.4932
6307	10.2721
6444	9.79513
6581	11.0459
6717	9.83899
6854	9.82041
6995	9.86206
7132	10.4671
7270	10.0951
7410	30.7211
7549	10.0393
7688	30.6114
7831	9.89605
7973	9.90067
8111	9.88722
8249	9.95022
8386	30.8169
8523	9.95184
8662	10.4192
8802	10.6758
8940	9.93532
9077	9.87123
9213	9.9565
9352	30.1565
9490	10.4571
9628	9.9387
9765	9.9769
9905	10.8466
10045	10.7266
10185	10.1356
10326	28.8253
10467	9.99282
10607	10.0605
10748	9.97452
10886	9.94816
11025	9.99832
11163	9.90222
11299	10.4015
11438	10.6702
11581	34.3607
11721	10.0034
11861	10.4762
11999	10.5985
12136	9.9725
12275	10.0395
12412	9.95873
12564	21.7374
12593   12.5478
12675   11.9774
12784	184.869
12997	167.69
13073   9.29773
13176	9.19419
13332	180.976
13493	182.171
13698	9.13942
13818	7.78991
13936	7.8175
14054	7.81563
14173	7.82273
14292	7.8694
14411	7.87348
14530	7.81552
14648	7.86172
14768	7.7994
14886	7.84765
15005	7.93496
15124	7.96836
15245	7.92941
15364	7.93257
15482	7.86684
15603	7.85303
15723	7.85596
16210	8.05089
16340	9.09003
16489	12.1403
16629	10.5462
16642   10.5462
16768	10.5586
16908	10.6794
17048	10.3458
17189	10.7457
17328	10.5412
17468	11.519
17610	10.483
17752	10.4598
17892	10.4584
18036	10.5711
18176	10.4677
18319	10.6482
18459	10.5549
18602	10.8828
18743	10.8207
18888	10.8376
19029	10.5594
19170	10.5366
19314	10.4679
19456	10.7327
19599	10.5068
19743	11.4666
19885	10.7338
20030	11.6307
20174	10.5898
20314	10.6032
20455	10.7642
20598	10.6293
20739	10.639
20881	10.5913
21024	10.9053
21167	10.6949
21311	11.3834
21455	10.6457
21599	31.292
21743	11.062
21886	10.656
22028	10.6025
22170	10.5992
22313	31.2638
22457	30.8704
22612	10.6639
22755	10.9619
22899	10.5918
23042	10.699
23184	10.6778
23326	10.718
23474	10.9156
23618	11.1821
23761	11.3013
23909	11.0193
24051	10.6635
24197	10.7121
24339	10.6502
24481	30.2825
24625	11.1022
24768	10.7121
24911	11.186
25056	10.6644
25200	10.7806
25344	11.3493
25488	12.0699
25634	10.7803
25777	11.099
25921	11.1206
26064	10.6752
26208	10.813
26353	10.7765
26498	11.3538
26645	10.8672
26789	10.8917
26938	12.4442
26966   57.8032
27100	13.1445
27262	13.1566
27425	13.1874
27587	13.1157
27753	13.167
27915	13.079
28077	13.3086
28238	13.1951
28405	13.2197
28567	13.1919
28729	13.2053
28894	13.2096
29059	13.287
29225	13.4268
29391	13.3022
29553	13.0899
29716	13.1586
29883	13.0786
30045	13.2763
30208	13.1344
30372	13.1866
30535	13.2977
30698	13.2015
30859	13.204
31021	13.1939
31185	13.1737
31361	11.0735
31382   11.0735
31518	10.8265
31668	10.8088
31823	151.181
32541	110.478
32668	145.248
32710   128.932
32784	10.0595
32902	10.0701
33017	187.454
33132	10.8688
33257	182.512
33385   9.80106
33402	9.63652
33486	9.6847
33570	9.62852
33654	10.3578
33739	9.59401
33826	8.74577
33936	9.17948
34070	13.8707
34225	9.87816
34729   13.8297
34364	11.0243
34505	10.559
34648	10.5165
34789	10.5427
34932	10.7927
35074	10.5602
35215	10.8057
35357	10.5839
35501	10.6091
35642	10.5762
35785	10.6827
35935	11.9159
36105	10.9711
36264	10.713
36424	31.3136
36584	31.217
36745	10.7256
36902	10.7361
37045	31.1681
37189	30.4005
37333	10.8471
37478	11.0977
37623	29.9255
37768	30.2093
37912	10.9045
38056	10.685
38200	10.7688
38343	29.8891
38487	10.7629
38630	11.0258
38774	10.9731
38921	10.9792
39067	10.8065
39213	10.9811
39358	11.0202
39504	10.8019
39649	32.4407
39795	10.8994
39942	10.794
40086	10.7993
40230	11.2523
40376	10.9452
40524	11.0486
40671	30.9407
40816	10.8449
40961	10.8133
41107	10.8816
41250	11.3368
41401	11.1254
41547	11.0755
41694	10.9132
41839	10.8624
41986	10.7633
42132	11.1005
42279	10.849
42424	10.8753
42571	11.1633
42718	17.9709
42865	10.9233
43012	11.1465
43160	11.4382
43307	31.2022
43456	11.0228
43600	10.8289
43747	11.4434
43894	33.7792
44042	11.3559
44188	10.9265
44334	11.0115
44482	47.7708
44622   13.3661
44649	13.3805
44662   13.3661
44811	13.5067
44979	13.5437
45144	13.4738
45312	59.1268
45478	13.4912
45645	13.3854
45809	13.4821
45974	13.6507
46139	58.4637
46309	13.5606
46473	13.4811
46642	68.8991
46812	13.5166
46978	13.5667
47151	13.5267
47316	13.5302
47482	13.5473
47647	13.683
47819	13.694
47988	57.5892
48737	13.5297
48853	63.9927
48972	13.737
49091	60.7247
49210	13.5358
49329	60.8013
49443	10.4768
49555   11.6173
49575	11.1057
49677	11.0868
49778	11.0294
49881	11.3753
49981	122.148
50087	11.0707
50191	137.599
50294	11.202
50399	11.1166
50506	164.791
50610	187.06
50720	11.1918
50837	106.063
50965	106.882
51074   10.1509
51095	192.207
51221	10.1001
51332	190.168
51437	183.751
51549	180.414
51662	10.1121
51744   20.7598
51795	9.58196
51879	9.57524
51963	9.55364
52047	9.60865
52132	10.7059
52215	43.1484
52352	13.5103
52507	11.5914
52630   10.6552
52644	10.6787
52785	10.4524
52927	10.4446
53068	10.5743
53210	10.4863
53353	10.473
53494	12.3364
53638	10.4802
53783	10.6603
53925	10.5303
54067	10.6856
54210	10.5616
54354	10.5335
54499	10.5253
54642	10.6352
54784	10.5964
54928	10.8868
55071	31.0278
55215	10.6391
55361	10.7508
55505	10.7021
55649	10.6857
55794	10.6689
55936	10.7293
56083	10.6689
56227	10.6975
56372	10.6539
56514	10.7013
56658	10.8452
56802	10.7798
56946	10.8263
57092	10.866
57236	31.7417
57381	10.8699
57526	10.8725
57675	10.7998
57820	31.1479
57965	10.8044
58108	10.7801
58252	10.7369
58396	30.6616
58542	11.0832
58688	10.7184
58833	10.6842
58978	11.0496
59124	10.7466
59271	10.8713
59416	10.8205
59562	10.7768
59711	11.1301
59857	10.7462
60005	10.848
60149	33.1225
60298	10.7792
60443	10.9194
60589	10.9338
60736	33.6025
60890	10.8334
61034	11.1894
61180	10.8649
61326	10.8884
61474	10.8016
61620	11.278
61764	11.2017
61912	10.8577
62057	31.7024
62205	34.2052
62351	11.5514
62499	10.8338
62658	58.3361
62705   13.3661
62824	13.3123
62988	13.3612
63154	60.8645
63325	13.2741
63490	13.3373
63654	13.3843
63821	13.3006
63988	13.2215
64157	13.1863
64326	13.3689
64491	13.4345
65151	13.412
65265	13.181
65385	13.1628
65499	13.1294
65614	13.2212
65730	12.9922
65844	13.1863
65958	13.0932
66075	59.6937
66196	12.9368
66309	13.1746
66423	12.8856
66536	13.0147
66651	12.8584
66763	12.8866
66875	12.8411
66985	12.9435
67100	12.8676
67210	12.9185
67326	12.9783
67439	12.7158
67552	12.9937
67665	12.4268
67763	20.7805
67848   11.4773
67898	11.0875
68000	11.1902
68100	123.466
68203	11.0226
68308	11.1353
68411	130.424
68513	36.214
68621	11.0933
68726	11.1485
68833	11.1481
68939	11.212
69044	175.534
69154	11.3662
69281	53.2901
69383   10.2154
69410	189.814
69529	187.949
69650	181.539
69767	182.637
69888	183.154
70002	9.63241
70052   32.6155
70128	9.64384
70212	9.69888
70297	9.62882
70381	9.61305
70467	8.03898
70559	29.6897
70699	12.7704
70854	9.28401
70963   10.587
70991	10.523
71133	10.6144
71278	10.7697
71420	10.5911
71565	10.607
71708	10.6036
71851	10.775
71995	10.7839
72140	10.718
72283	10.7691
72428	10.5997
72571	10.6555
72717	10.9403
72861	10.7107
73006	13.1439
73152	10.8468
73296	10.7734
73443	11.1206
73588	10.8304
73734	10.7936
73880	10.8204
74025	10.8855
74169	10.8322
74314	10.9654
74462	10.8423
74607	10.8869
74752	10.8429
74897	11.1167
75044	10.9159
75189	11.1302
75337	11.3095
75483	33.0085
75628	31.4834
75776	10.8848
75919	33.2727
76065	10.845
76209	11.0836
76356	10.8486
76501	10.9862
76646	10.8683
76791	10.7746
76936	10.9441
77082	10.9023
77230	10.8887
77376	33.0396
77526	11.1574
77673	10.9098
77818	10.8714
77964	28.2457
78112	10.8384
78256	11.0426
78401	10.9398
78547	10.9193
78695	11.1582
78840	31.9525
78985	11.0145
79132	31.8036
79284	11.0884
79431	11.2013
79583	11.0007
79729	11.0136
79879	11.0726
80024	11.8008
80174	11.4441
80320	14.8625
81018   14.8625
81077	13.3598
81192	13.4003
81310	13.3026
81426	13.3036
81543	13.2336
81659	13.3312
81777	13.3262
81893	13.3638
82008	13.2642
82124	13.4611
82239	13.4997
82355	13.5245
82471	13.4071
82591	13.3955
82708	13.3642
82827	13.4071
82941	58.9127
83062	13.3359
83178	62.2892
83296	13.2512
83412	13.6317
83528	13.3308
83645	13.367
83760	13.4768
83878	13.4819
83997	13.4404
84112	13.3526
84230	13.393
84345	64.7356
84463	13.2543
84580	13.43
84694	62.1628
84813	64.5446
84933	13.3161
85048	13.4559
85166	13.3815
85282	61.57
85399	13.3122
85516	13.3036
85631	13.4595
85750	15.7812
85870	13.2623
85984	62.6034
86103	10.4081
86231	10.964
86242   11.4124
86337	124.75
86441	11.0381
86545	11.1906
86649	10.9565
86752	11.0905
86854	10.9566
86957	11.1502
87062	11.0298
87166	11.172
87275	11.1806
87380	11.3245
87494	184.84
87604	11.2614
87720	189.339
87761   189.902
87845	188.54
87961	189.254
88075	10.477
88189	10.3205
88305	157.402
88430   38.9827

==> SteadyState_sift1b_concurr_search_latency.txt <==
X	Y
314	8.0555
433	5.7658
582	9.4386
706	6.0381
838	7.1839
972	7.0401
1105	7.1805
1238	7.1912
1372	7.4728
1507	7.1476
1642	7.2356
1776	7.2167
1913	7.1696
2048	7.1434
2182	7.0789
2315	7.5664
2451	7.426
2585	7.6751
2720	7.2113
2856	7.4709
2994	7.1865
3131	7.197
3269	7.4401
3405	7.3846
3542	7.2991
3676	7.3249
3812	7.4272
3947	7.3687
4083	7.4893
4221	7.552
4358	7.4638
4494	7.3931
4630	8.4999
4767	7.3153
4905	7.3724
5042	7.4138
5177	7.8363
5315	7.5098
5451	7.3323
5589	7.3697
5728	7.6234
5864	7.5183
6000	7.2494
6133	7.7355
6269	7.2806
6403	7.2627
6540	7.2764
6673	7.2879
6811	7.3041
6949	7.8547
7087	7.3188
7225	7.7435
7362	7.4706
7498	6.7896
7630	7.3565
7769	8.5598
7911	7.6472
8048	7.1806
8183	6.9197
8311	6.8263
8442	8.3809
8576	7.153
8707	7.1235
8845	6.9803
8977	7.3224
9112	7.0329
9249	7.3353
9393	7.8391
9530	8.5299
9666	6.8666
9799	8.1458
9931	7.4224
10061	6.9973
10194	7.1819
10336	6.9973
10470	7.0523
10604	8.2172
10744	6.296
10909	7.858
11084	10.0737
11245	9.8098
11410	7.8024
11563	10.6967
11712	6.4459
11858	17.3095
12040	5.4258
12152	5.4421
12263	5.5111
12375	5.5686
12488	5.478
12600	5.4716
12712	5.4055
12823	5.4922
12936	5.5544
13048	5.5448
13160	5.5618
13272	5.4913
13385	5.4938
13497	5.5281
13609	5.4373
13722	5.5055
13835	6.8569
13948	5.4665
14060	5.5896
14174	5.5467
14286	5.5587
14400	5.5414
14512	5.5518
14624	5.5846
14736	5.585
14850	5.5845
14962	5.5727
15074	5.5485
15186	5.4557
15299	5.5704
15411	5.5606
15526	5.5639
15641	5.551
15756	5.5104
15869	5.5915
15981	5.6041
16094	5.5847
16207	6.6885
16321	5.5547
16978	6.4835
17124	12.506
17267	6.52
17400	7.1819
17535	7.6606
17676	7.6479
17814	7.5309
17959	7.7412
18100	7.696
18243	7.7193
18383	7.5662
18519	7.6615
18656	7.793
18793	7.7434
18931	7.68
19069	8.0809
19207	7.6016
19348	7.6355
19492	8.0214
19631	7.7562
19771	8.1422
19910	7.654
20051	8.076
20192	9.2531
20333	9.0095
20476	7.7816
20617	8.0254
20754	7.8092
20891	8.1792
21032	8.1271
21174	7.8276
21312	7.7242
21452	7.7014
21592	8.0023
21738	7.9165
21883	7.7973
22025	8.1767
22164	7.8208
22305	7.8385
22444	7.874
22585	7.9094
22726	7.7135
22869	8.279
23009	9.0188
23153	8.6269
23298	8.0666
23445	7.8559
23588	7.8652
23729	7.6838
23867	9.3667
24009	7.9432
24151	7.9023
24295	7.7474
24439	8.4502
24590	8.0606
24730	7.7942
24875	7.713
25019	8.104
25164	7.8898
25309	7.905
25450	8.3398
25588	7.7227
25728	7.6767
25869	7.7184
26009	18.2596
26147	9.3867
26301	9.2672
26459	9.4534
26614	9.3631
26768	9.3279
26925	9.4178
27083	9.593
27238	9.4958
27392	9.4861
27550	9.2877
27700	9.3406
27850	9.2475
28000	9.2753
28151	11.0946
28305	9.289
28456	9.3169
28607	10.9956
28764	11.0837
28920	9.5039
29077	9.3204
29234	9.5368
29390	9.4674
29547	9.4721
29707	9.3314
29861	9.7654
30023	9.755
30180	7.3637
30353	7.7331
30492	9.7775
30634	8.0416
30778	7.9055
30921	9.8438
31063	8.4408
31201	7.2092
31343	8.6173
31485	11.4606
31633	8.4247
31791	11.981
31960	7.2641
32116	11.619
32276	7.1638
32450	7.0274
32578	7.0122
32705	7.0503
32826	5.714
33511	5.8794
33635	6.5565
33786	11.2828
33919	6.6518
34061	7.994
34201	7.5257
34343	7.5732
34485	7.9177
34625	7.6191
34761	7.9947
34900	8.2358
35041	7.8353
35183	8.3463
35328	8.4492
35469	8.215
35611	7.9519
35756	8.1319
35903	8.1416
36049	7.8506
36191	8.1448
36339	8.6771
36486	8.7969
36631	8.5135
36778	8.5235
36926	8.451
37073	8.3473
37219	8.3907
37367	8.5446
37515	8.9261
37660	8.2071
37804	8.3798
37950	8.2676
38095	8.3623
38239	8.5813
38387	8.6512
38531	8.7471
38677	9.4611
38823	7.7036
38964	7.1866
39102	7.7385
39245	9.463
39384	7.8032
39523	7.5824
39667	8.6364
39815	8.5536
39963	7.9581
40110	9.9748
40258	8.1089
40404	7.9411
40547	8.2346
40690	7.8397
40838	7.9318
40978	8.362
41127	7.9171
41271	7.8926
41411	8.4199
41554	7.8634
41700	9.039
41840	10.666
41988	7.831
42127	8.4414
42274	9.3618
42423	9.279
42575	8.202
42720	9.593
42879	9.5604
43037	9.5803
43194	9.5626
43352	11.2176
43510	9.3751
43666	9.5896
43822	9.4052
43981	9.3942
44135	9.4526
44290	9.4259
44442	9.4013
44595	9.3718
44749	11.08
44904	11.2501
45060	9.4328
45216	9.775
45381	9.5729
45541	9.5249
45699	9.7196
45859	13.1912
46025	9.5883
46181	9.681
46338	9.6127
46498	9.6956
46658	11.7807
46820	23.0772
47004	9.3064
47147	60 /      1219.287
47290	7.4003
47424	7.2018
47563	7.2743
47703	7.4472
47846	9.1142
47986	7.3167
48137	7.5555
48293	7.4676
48462	7.5984
48627	9.3262
48780	7.5267
48945	8.7668
49129	6.9662
49256	6.9988
49384	7.0044
50082	6.6637
50215	10.0861
50368	6.6554
50495	7.9359
50632	7.7836
50771	7.7309
50907	7.7908
51044	7.7783
51182	7.8076
51320	7.7583
51459	8.1707
51601	7.6924
51737	7.9014
51881	8.033
52021	7.8917
52161	8.1143
52302	8.4084
52443	7.859
52583	7.8971
52724	7.9907
52867	8.0205
53012	9.5511
53155	7.7499
53293	7.9279
53435	7.8265
53577	9.4884
53716	7.9573
53856	7.9161
53994	7.918
54134	8.2964
54275	7.861
54417	7.978
54558	8.2315
54701	7.9391
54843	7.9879
54984	7.8187
55124	8.3653
55271	8.6206
55418	7.9792
55564	8.3215
55709	8.8198
55855	8.5212
55998	8.3818
56139	7.9984
56282	9.3607
56425	8.506
56569	7.9745
56714	8.1214
56856	8.0798
56996	7.9547
57138	8.628
57281	8.0381
57423	9.3858
57564	8.631
57711	7.9806
57854	7.9552
58005	8.7687
58148	7.9472
58294	7.9766
58437	8.1034
58585	9.3935
58730	7.9189
58877	8.5411
59022	8.0179
59171	9.4838
59328	9.5109
59482	9.5626
59639	9.5243
59796	9.5965
59948	11.2191
60109	11.3678
60267	9.5237
60420	9.9095
60579	9.8345
60745	11.6863
60907	9.8981
61066	10.0304
61224	11.2601
61384	9.5456
61538	9.5811
61695	11.2977
61850	9.5574
62008	9.8709
62166	9.5287
62325	9.5766
62483	9.5633
62638	9.6291
62792	9.5874
62946	9.5996
63103	9.8714
63285	17.3631
63443	8.5996
63598	11.0088
63751	8.4769
63907	12.9742
64064	10.7766
64221	9.1405
64378	8.2895
64529	10.1016
64692	11.3246
64854	11.3287
65007	9.3286
65160	12.1739
65317	10.4962
65488	6.9912
65615	6.9893
65742	7.0211
65870	5.7287
65986	5.7329
66100	5.7206
66213	5.7118
66878	6.4606
67006	11.7108
67164	6.629
67296	7.8346
67436	7.9365
67579	7.98
67722	8.1071
67864	7.9751
68002	9.1292
68143	8.0841
68282	7.572
68420	7.7541
68558	8.2072
68698	7.8234
68838	7.8313
68982	7.9083
69125	8.3737
69272	7.9693
69414	9.1201
69560	8.1099
69705	7.9174
69849	7.6358
69995	7.8393
70141	7.9288
70289	8.0602
70433	8.0284
70574	7.7013
70714	7.6484
70854	8.0071
70993	9.0366
71134	8.1826
71275	7.854
71417	7.6896
71558	7.7185
71698	7.8849
71837	8.2341
71979	8.4463
72120	7.8722
72262	7.8798
72402	7.8234
72547	8.579
72696	7.9154
72843	8.4375
72988	7.9782
73133	9.4942
73278	8.9758
73423	8.7091
73565	7.9542
73703	7.9873
73843	7.8396
73984	8.0662
74124	8.5324
74271	8.0184
74417	8.1117
74560	8.1287
74708	7.9472
74854	8.0372
74999	9.4258
75150	8.0794
75297	8.022
75442	8.0237
75588	8.0165
75728	6.8941
75880	9.8492
76038	11.728
76200	10.025
76361	9.8971
76524	9.799
76680	9.4519
76835	9.4457
76991	9.441
77147	9.5686
77306	9.3721
77461	9.4183
77617	9.388
77769	9.4087
77920	9.3861
78079	10.0531
78240	9.9273
78399	9.8703
78560	9.7147
78720	9.8352
78882	9.7687
79041	9.7942
79200	9.679
79358	9.4202
79513	12.8749
79668	9.4468
79829	9.5099
80012	7.8418
80168	10.6764
80321	7.3369
80465	8.3738
80620	8.8301
80773	11.731
80936	8.5117
81101	9.124
81269	9.5971
81440	14.0325
81604	11.2555
81765	9.2961
81920	9.4765
82104	7.037
82231	7.0024
82357	6.988
82485	7.7308
82606	5.7387
83288	6.5686
83428	10.5738
83577	6.7103
83712	7.6657
83858	7.8854
84005	7.6187
84153	7.7047
84302	7.5148
84450	7.6259
84596	8.0245
84746	7.7973
84891	7.9877
85037	8.4783
85185	8.0817
85330	8.2293
85476	9.3402
85623	8.4367
85768	7.599
85919	8.0294
86068	9.0815
86216	7.5125
86352	7.6731
86496	7.5195
86645	7.5955
86787	7.4007
86928	8.4684
87071	7.619
87219	7.6714
87373	7.9166
87523	7.9186
87674	8.6693
87823	7.8617
87975	7.973
88124	9.0215
88271	8.0666
88415	7.7196
88563	7.802
88709	7.7084
88857	8.3063
89004	7.5563
89142	8.1288
89279	8.1605
89415	7.6497
89562	7.7707
89713	7.8697
89863	7.8989
90012	7.5519
90162	7.9753
90314	7.7553
90466	8.4621
90622	8.3542
90774	8.2492
90912	8.312
91049	8.5994
91201	7.5166
91347	8.6847
91496	7.8116
91647	8.8035
91798	7.9572
91939	6.9006
92078	9.2162
92233	9.2688
92387	9.6306
92547	9.7804
92714	12.0407
92880	10.2165
93040	9.6479
93200	9.8
93353	12.8433
93509	9.2764
93660	10.964
93822	11.408
93983	11.076
94135	9.2825
94286	9.2953
94436	9.318
94586	9.6763
94750	9.3288
94908	9.7627
95068	9.5747
95226	13.8067
95389	9.5484
95548	9.6133
95711	11.4292
95876	10.1106
96041	9.9552
96201	7.6997
96370	8.4026
96511	9.7717
96655	7.4302
96797	8.1943
96935	8.5924
97086	8.2928
97235	9.2546
97393	7.6332
97541	8.6684
97691	10.6968
97851	7.4079
98012	12.5777
98170	7.4806
98330	7.4817
99076	6.6895
99200	10.0975
99362	6.6309
99492	8.2806
99633	7.7436
99776	7.9051
99914	7.5659
100049	7.9758
100188	8.0969
100325	7.6542
100468	7.9527
100608	8.5191
100753	8.6866
100896	7.6006
101037	8.3668
101180	7.6676
101323	7.6934
101465	7.819
101607	7.7048
101750	7.712
101894	7.8125
102041	8.0372
102184	8.0444
102328	8.2278
102476	8.2243
102621	8.1655
102765	8.187
102911	8.1331
103058	8.1936
103204	8.7489
103351	8.3487
103493	7.8128
103642	7.8508
103781	7.8386
103921	7.9705
104060	8.3538
104202	8.473
104343	7.8244
104482	7.6963
104623	9.1974
104765	7.819
104906	7.9848
105053	8.4194
105202	8.2317
105351	8.0047
105493	8.4043
105635	8.447
105775	7.9734
105920	7.9099
106059	7.8141
106200	7.792
106337	7.936
106480	8.4446
106620	7.6267
106766	8.5931
106912	9.0629
107057	8.4241
107204	8.375
107350	8.0863
107498	8.7939
107646	6.8151
107776	9.7018
107934	9.7321
108096	9.6955
108252	11.6696
108406	9.4176
108559	9.4315
108713	9.4495
108867	9.5949
109029	11.4753
109187	11.1034
109344	11.1613
109501	9.6678
109664	9.5002
109819	10.0317
109982	9.7444
110148	9.7753
110311	9.7745
110470	9.4655
110625	9.4698
110783	9.4846
110936	9.5085
111091	9.5529
111247	9.5107
111399	9.478
111554	9.4852
111711	9.5354
111869	9.699
112052	10.4584
112212	8.8458
112368	7.6515
112524	9.7051
112678	8.0414
112840	9.9551
113003	8.5007
113171	10.2306
113343	11.825
113507	7.3189
113672	7.3732
113834	7.466
114020	6.9705
114149	6.9154
114276	6.997
114405	6.993
114522	5.692
114636	5.6912
114749	5.6896
115343	6.5864
115486	10.6144
115629	6.5892
115766	8.3176
115908	7.537
116050	7.6822
116191	8.0186
116336	8.0575
116478	9.4387
116624	7.77
116770	8.3251
116915	8.8994
117058	8.3632
117205	8.2507
117348	7.9158
117491	7.8579
117634	7.7764
117778	8.5617
117922	8.3147
118065	8.1307
118211	7.8782
118357	8.1258
118500	9.3323
118643	7.7894
118784	8.8443
118923	9.1874
119062	7.7571
119202	8.3362
119345	8.0902
119489	9.4053
119634	8.6081
119775	8.8281
119918	7.8088
120063	9.5433
120207	8.2977
120351	8.0371
120496	8.9879
120644	8.2541
120789	8.8463
120936	7.7215
121080	7.9484
121222	8.2713
121368	8.1852
121514	8.5768
121659	8.2064
121804	8.08
121952	8.1404
122098	8.9524
122244	9.307
122391	8.9627
122537	8.5823
122682	8.2717
122827	8.7247
122976	10.4092
123119	8.7203
123260	8.6831
123407	8.0175
123550	8.27
123700	8.2684
123839	8.0357
123984	9.7663
124146	9.9535
124307	9.5796
124461	11.1331
124614	9.4854
124768	11.192
124924	11.1874
125082	9.5148
125238	9.4901
125392	9.545
125546	9.4886
125703	9.763
125865	9.6346
126025	9.816
126186	9.6749
126344	9.7727
126505	9.8285
126666	9.7794
126831	9.6752
126991	11.4773
127153	9.5179
127307	9.5634
127464	9.5032
127617	9.5612
127771	9.5649
127934	9.6029
128120	13.2821
128277	10.4126
128423	8.9334
128578	12.2061
128731	8.9115
128882	9.6988
129037	8.4554
129201	9.0332
129367	9.853
129538	11.0522
129698	7.3646
129854	14.2516
130020	7.3476
130211	7.0029
130339	6.9675
130467	6.9824
130595	6.1465
130710	5.6856
130823	5.6538
130938	5.6715
131053	5.6881
131669	6.5594
131804	10.5529
131950	6.6156
132081	7.6112
132219	7.6281
132356	7.5635
132492	7.5669
132634	7.7226
132777	8.5156
132921	7.7137
133066	9.0447
133213	7.8689
133358	8.0633
133503	7.7437
133647	9.2657
133794	7.7529
133936	7.5126
134082	8.4209
134225	7.8758
134369	7.9162
134514	8.0171
134659	8.2114
134803	8.5664
134948	9.8974
135099	8.2074
135244	8.6316
135391	8.5685
135536	8.1515
135680	8.1061
135828	8.6288
135973	8.0518
136118	8.6221
136266	9.2589
136412	8.2104
136555	8.2969
136700	8.2395
136844	8.5512
136988	9.3977
137134	7.728
137275	8.373
137416	7.7242
137556	7.8145
137698	8.8656
137843	7.9422
137985	8.4007
138127	8.0208
138271	8.4699
138414	8.794
138564	8.2876
138713	8.804
138861	8.0163
139007	7.8419
139152	7.8776
139297	8.5705
139439	8.6244
139579	8.591
139720	8.5404
139864	7.9561
140010	6.7983
140140	9.7235
140298	9.4426
140453	9.4631
140607	9.5954
140763	9.4902
140922	9.5694
141082	9.6808
141245	10.123
141406	11.3066
141564	9.7648
141725	9.995
141888	9.9995
142049	9.7503
142220	9.8821
142380	11.5027
142536	9.49
142690	9.5039
142844	9.5203
142998	9.5156
143155	9.4858
143309	9.8959
143463	9.5148
143619	9.5189
143777	9.5057
143936	9.845
144091	9.5438
144249	8.4607
144428	11.8471
144587	8.6809
144746	8.0317
144901	8.4867
145058	9.2311
145216	11.8891
145378	9.8502
145537	10.4083
145708	8.8073
145875	7.3276
146033	13.0836
146194	15.1566
146360	43.556
146525	6.9594
146652	6.9555
146779	6.9708
146901	5.6935
147016	5.6754
147129	5.6958
147242	5.6936
147949	7.905
148082	10.2445
148235	6.6514
148364	7.9484
148509	9.3368
148657	8.0015
148801	8.0749
148947	8.4959
149094	8.86
149242	8.5864
149386	8.0996
149532	8.6419
149676	8.3827
149822	8.1215
149967	8.434
150113	8.1267
150260	8.334
150406	8.5254
150552	8.3589
150697	8.0963
150842	8.1077
150987	8.2385
151132	8.1569
151276	8.1895
151425	8.1594
151572	8.6986
151717	8.9471
151865	8.5191
152012	7.8345
152163	8.2941
152314	7.8265
152463	7.7112
152600	7.98
152743	8.4889
152890	8.2096
153039	8.0568
153188	8.3499
153338	8.3601
153488	8.8925
153639	8.4929
153789	8.9808
153939	8.4152
154087	8.6549
154237	8.1543
154384	8.9831
154534	8.7498
154681	7.9215
154827	7.9046
154969	8.4109
155118	8.3608
155268	7.7695
155416	8.209
155565	8.6641
155718	8.0076
155871	9.4509
156022	8.134
156177	8.0434
156308	8.0773
156464	10.0948
156623	10.0541
156784	9.6065
156943	11.8643
157108	10.2755
157270	10.1008
157430	9.9547
157593	9.941
157755	10.1092
157913	9.5506
158069	9.4736
158224	9.599
158379	11.1426
158537	9.4917
158689	9.4619
158851	11.2906
159013	9.5478
159170	10.2406
159330	11.1467
159490	9.8217
159650	9.9755
159814	9.6552
159972	10.2588
160132	9.8135
160292	9.5378
160447	9.9987
160634	11.4358
160798	10.1618
160963	8.7106
161125	8.8633
161283	12.1252
161443	10.7133
161607	8.4505
161762	10.4964
161931	7.3689
162091	8.6235
162249	16.0946
162413	14.6421
162603	6.9773
162730	6.9855
162857	6.9929
162985	6.1553
163100	5.7018
163213	5.6971
163329	5.7089
163443	5.7165
163558	5.7034
163671	5.7135
163784	5.7243
163899	5.7185
164563	6.937
164698	11.3109
164852	6.6459
164988	8.3972
165132	8.251
165274	7.8509
165418	8.6348
165562	8.0481
165706	8.1276
165850	8.0299
165995	8.1042
166139	8.071
166285	7.7947
166427	8.9698
166573	9.1257
166720	8.2415
166868	7.9986
167016	7.9912
167164	8.3911
167312	7.9409
167463	8.0556
167613	8.1078
167759	8.8768
167909	9.5933
168058	8.3421
168204	8.3361
168351	8.5712
168498	8.6421
168646	9.171
168798	9.2759
168947	8.5155
169096	7.9983
169247	9.4894
169398	8.5242
169548	8.6978
169697	7.9615
169846	8.1022
169996	8.4177
170144	8.7188
170292	8.4691
170439	8.9237
170590	8.3368
170738	9.0694
170889	9.1417
171039	9.0962
171188	8.6141
171338	8.5343
171486	8.1654
171635	8.1665
171786	8.6485
171937	8.9572
172089	8.7755
172244	7.8424
172397	9.309
172549	8.1195
172700	6.7883
172831	11.8609
172997	9.4162
173154	12.009
173312	9.4527
173471	9.8109
173636	10.2258
173799	9.8449
173962	9.6512
174120	9.4707
174274	9.4392
174432	9.9922
174597	10.2166
174760	10.208
174924	10.1405
175085	10.2626
175248	9.5193
175400	9.5026
175558	12.2713
175722	10.0273
175880	9.4688
176034	14.6734
176195	12.1926
176359	10.073
176524	9.9582
176687	10.1032
176848	11.1895
177038	10.0633
177198	8.774
177360	8.4437
177504	11.0696
177664	10.2412
177826	12.8662
177987	8.1771
178149	10.9137
178317	10.988
178480	7.3921
178643	16.9952
178813	8.7097
178967	14.6292
179146	6.9469
179274	7.0231
179401	6.9642
179526	5.7165
179641	5.6731
179754	6.0472
179869	5.6769
179983	5.7144
180098	5.7662
180211	5.7897
180325	5.7611
181015	6.5896
181149	10.3584
181304	6.6354
181434	7.9355
181579	8.3189
181728	8.3311
181874	7.3838
182009	7.5046
182144	7.3072
182288	8.5661
182434	8.0108
182580	8.2914
182731	8.6259
182881	8.7374
183027	8.089
183175	8.6233
183324	8.4205
183472	8.4481
183621	8.3771
183771	9.789
183920	9.1386
184069	8.0787
184219	8.0897
184368	7.984
184516	8.0501
184663	8.1745
184810	9.532
184956	8.4182
185103	8.2452
185251	8.2235
185399	8.3285
185546	9.8867
185692	8.2792
185841	8.3585
185990	8.216
186140	8.3203
186286	8.8473
186435	10.2331
186584	8.3329
186730	8.286
186877	8.0422
187031	9.5882
187183	9.7541
187333	8.6553
187485	8.1932
187636	8.1597
187789	8.5027
187938	8.4254
188087	9.0638
188238	8.1013
188391	9.633
188542	8.047
188699	9.2612
188852	9.4606
189003	9.1842
189150	6.8989
189291	9.2776
189455	9.8731
189619	9.6264
189775	9.364
189939	9.6239
190093	9.4207
190254	9.743
190411	9.3136
190570	9.4033
190729	9.3414
190886	9.3244
191042	9.4472
191207	13.0827
191370	11.0648
191534	10.1161
191697	10.2257
191858	9.5229
192019	9.7259
192183	10.1977
192348	10.255
192509	10.1689
192672	10.153
192835	9.8461
192996	9.3434
193156	9.3804
193314	9.4929
193500	9.8595
193654	9.2945
193815	8.9584
193973	8.1387
194138	9.7302
194301	8.3229
194473	12.7002
194636	8.6894
194801	14.4733
194972	11.7529
195136	10.9816
195297	11.892
195445	8.7977
195617	7.0816
195744	7.0443
195873	7.1763
196000	5.6901
196114	5.6843
196227	5.6909
196341	5.6952
196454	5.6868
196569	5.6999
196683	5.6984
196796	5.6993
197480	6.9385
197605	6.6149
197769	9.658
197897	8.3916
198042	8.2394
198191	7.9144
198336	8.3511
198481	8.7201
198625	8.5034
198772	8.1408
198917	8.2198
199066	8.3648
199210	8.1077
199357	8.5555
199508	7.8553
199655	7.6839
199807	7.7655
199957	7.9113
200105	8.4234
200252	8.0144
200400	8.3195
200551	8.4835
200703	9.2686
200856	8.0779
201004	8.0224
201154	8.4362
201302	9.2739
201451	9.0072
201599	9.0817
201750	8.4856
201900	8.0386
202049	8.1526
202197	8.3478
202348	10.249
202498	8.7215
202650	8.2235
202798	9.1046
202948	9.6227
203097	9.4318
203246	8.7926
203396	8.5477
203545	9.4609
203692	8.5794
203845	8.841
203992	8.4882
204143	8.7859
204291	8.7098
204440	8.4378
204588	8.2893
204735	8.9566
204885	8.6355
205031	8.1615
205181	9.225
205331	9.0712
205486	15.9763
205615	6.9406
205777	9.8436
205934	9.3016
206091	9.2999
206245	9.4104
206407	9.7765
206564	9.3121
206721	10.0895
206879	10.0029
207043	10.2481
207204	10.2076
207371	10.2598
207534	11.8388
207697	9.8532
207859	9.3492
208017	11.2244
208169	9.4754
208336	9.5162
208491	9.6488
208648	9.3892
208801	9.4053
208954	9.3713
209111	11.6707
209275	9.7427
209436	10.1885
209600	10.2356
209759	9.1787
209954	8.5991
210113	8.9788
210272	10.3492
210429	8.9058
210589	9.77
210756	9.1802
210922	8.4245
211079	8.9449
211246	14.9512
211412	8.8156
211578	16.8568
211738	13.7988
211915	7.0943
212044	6.9894
212171	6.9195
212298	5.7313
212414	6.4838
212528	5.7165
212641	5.7136
212755	5.6624
212870	5.7207
212984	6.0629
213098	5.684
213212	5.7206
213328	5.6874
214041	6.5801
214184	11.0311
214330	6.8331
214473	7.8847
214618	7.908
214765	7.9665
214911	8.4274
215059	8.0369
215207	8.696
215352	8.7332
215498	9.251
215642	8.3544
215788	8.7177
215936	9.4286
216085	7.9798
216231	9.8832
216376	8.2681
216524	8.0594
216673	8.6809
216822	8.9181
216974	7.8235
217123	8.0384
217274	8.5354
217427	8.4197
217577	8.0636
217724	8.3711
217873	9.7261
218021	8.4779
218169	8.2739
218317	8.5856
218467	8.0951
218615	8.5852
218763	8.9061
218912	8.7897
219063	9.4465
219212	8.5863
219362	8.2408
219508	8.567
219660	8.3816
219810	9.4977
219958	8.4594
220104	8.773
220255	8.3174
220404	8.1219
220553	8.6359
220702	8.4903
220850	7.9345
221000	8.8359
221149	8.6481
221298	8.1935
221446	8.3115
221596	9.1424
221746	9.8756
221899	8.0137
222029	8.0108
222187	9.3054
222344	10.168
222503	10.0064
222659	9.2876
222825	10.0108
222984	9.428
223147	10.1321
223313	10.2924
223476	10.2227
223640	11.8762
223803	11.9344
223967	9.4712
224126	9.5062
224277	9.3523
224441	9.5494
224606	9.4046
224762	9.555
224915	9.3907
225074	10.2613
225237	10.3038
225399	10.059
225562	10.3154
225725	10.171
225889	10.2175
226054	10.3061
226225	8.24
226399	8.2994
226563	8.0958
226718	9.3031
226880	8.7108
227044	11.3652
227207	9.7873
227373	13.1948
227540	11.4944
227704	9.7585
227866	11.5374
228030	11.0524
228188	10.417
228358	7.0213
228486	6.9761
228614	7.064
228738	5.7184
228851	5.718
228965	5.7132
229078	5.7255
229192	5.7029
229306	5.72
229420	5.7097
229533	5.702
229648	5.7125
229762	5.689
230475	8.0301
230600	6.5173
230762	10.5648
230891	6.6527
231031	8.2493
231172	8.2781
231317	7.9929
231462	8.4653
231609	8.5605
231757	8.9466
231904	8.0632
232054	9.4939
232203	8.4561
232348	8.8242
232495	8.311
232644	8.3579
232792	8.3638
232939	9.7869
233087	9.2183
233235	7.9526
233383	9.3831
233531	9.2884
233676	8.1218
233821	8.5986
233969	8.0328
234116	8.1065
234263	8.1265
234408	8.2665
234554	8.2182
234700	8.5697
234846	8.139
234993	8.6886
235141	8.4085
235289	8.2304
235437	9.6387
235581	8.345
235731	8.0906
235879	9.1469
236027	8.2556
236172	8.1632
236320	8.1728
236466	8.7567
236611	8.4348
236757	8.2656
236905	8.287
237052	8.8592
237199	8.829
237346	8.6806
237495	8.232
237644	8.3081
237796	8.1771
237947	8.0546
238099	8.2089
238253	8.5482
238404	15.711
238531	6.7382
238693	12.8179
238849	9.4492
239009	10.1699
239175	10.1185
239338	10.0434
239498	9.9719
239660	9.4826
239822	11.5083
239980	9.3594
240132	9.3935
240290	9.9754
240447	9.4792
240604	9.8508
240759	9.4317
240916	9.4778
241073	9.5553
241231	10.1432
241392	9.6156
241554	10.2693
241722	10.2506
241884	10.1065
242050	10.0664
242210	10.1365
242371	10.157
242537	10.0486
242697	7.6714
242878	10.1191
243031	10.1547
243188	8.0262
243350	7.4439
243508	9.4331
243669	11.9815
243830	11.4593
243997	8.2399
244160	9.3845
244322	7.3623
244485	13.7635
244655	13.216
244820	7.3908
244985	6.9736
245112	7.0099
245240	7.814
245364	5.6424
245478	5.6697
245592	5.6534
245706	5.657
245819	5.6548
245933	5.6786
246046	5.6848
246160	5.6935
246845	7.8878
246968	6.5424
247128	10.2856
247257	6.5588
247400	7.992
247543	8.7919
247685	8.5802
247827	7.9215
247971	8.7281
248116	7.8639
248260	8.1176
248403	8.0754
248546	7.8586
248694	8.1154
248843	9.2031
248987	8.6744
249133	8.0584
249284	8.47
249429	8.3034
249577	8.4334
249722	8.0208
249870	8.8879
250019	8.3066
250167	8.5399
250314	8.0851
250461	8.9401
250607	8.3946
250753	8.3249
250902	8.4027
251050	9.8435
251196	8.1613
251344	8.0964
251491	8.2947
251639	8.4482
251784	8.2307
251929	8.1361
252078	8.3344
252226	8.6708
252374	8.5807
252521	8.3064
252668	8.7194
252818	8.7082
252964	8.7345
253111	8.2812
253261	8.9154
253409	8.1333
253557	8.333
253703	8.3805
253849	8.2176
253995	8.2203
254143	8.9408
254288	8.363
254438	9.2084
254586	9.0619
254731	6.8038
254861	7.2105
255024	10.0336
255178	9.4476
255337	9.7584
255498	11.8874
255660	10.2364
255820	10.2265
255982	9.9687
256147	9.5955
256311	9.6824
256465	9.4306
256624	9.4789
256786	11.1185
256942	9.398
257095	9.4619
257252	10.0386
257410	10.0789
257570	10.1502
257733	9.491
257900	10.1786
258061	10.0929
258223	10.3389
258386	11.5797
258543	9.4358
258696	9.451
258854	11.9978
259012	7.1306
259207	8.922
259368	8.5142
259523	11.7426
259683	9.1915
259845	8.7136
260007	10.2664
260179	12.3736
260348	10.565
260506	8.6676
260668	9.164
260823	9.1125
260983	9.4133
261152	7.009
261279	6.994
261405	6.9778
261531	6.1814
261647	5.6702
261761	5.7032
261875	5.7624
261988	5.7629
262104	5.7718
262218	5.7683
262888	5.7327
263017	6.5852
263156	10.2636
263302	6.6441
263439	8.4851
263582	7.933
263726	8.0713
263869	8.2552
264012	8.7091
264155	8.1468
264300	8.2111
264444	8.2474
264588	8.2139
264732	8.2595
264878	8.0375
265022	8.0919
265169	8.0693
265315	9.3488
265460	9.2762
265606	8.6137
265751	9.2739
265898	9.4678
266046	9.3612
266191	8.7734
266339	8.1408
266482	8.2006
266629	8.6545
266773	8.3759
266917	8.2776
267062	8.1609
267210	8.7998
267355	8.8318
267503	8.3373
267650	8.3447
267797	10.3789
267946	8.3077
268092	8.4143
268237	8.2426
268383	8.3493
268531	8.1625
268680	8.2663
268830	8.1396
268980	8.0473
269133	10.183
269282	9.7412
269431	8.7294
269579	9.2009
269730	8.8991
269880	8.4836
270029	8.5992
270180	7.9069
270332	8.1254
270484	8.7158
270639	8.192
270780	7.152
270932	9.4582
271086	9.3841
271241	9.4164
271404	9.9267
271567	10.2615
271727	10.2191
271887	10.161
272048	10.1315
272214	10.1444
272374	10.1717
272536	10.2787
272701	10.1796
272860	9.6132
273019	9.5489
273183	9.9995
273339	9.4688
273499	9.4159
273659	9.5617
273816	9.4553
273981	9.6271
274143	10.0225
274299	10.2557
274461	10.1064
274625	9.4856
274789	9.8568
274947	9.4336
275135	8.1795
275295	9.1811
275455	11.2157
275611	9.0049
275781	10.2049
275945	10.1746
276114	12.3667
276285	14.4725
276441	9.6989
276599	10.3823
276750	9.6088
276902	11.7291
277083	6.9822
277211	7.0125
277338	6.973
277467	7.9464
277582	5.7361
277696	5.7435
277810	5.9082
277924	5.7222
278039	5.7084
278152	5.7078
278265	5.7289
278380	5.7277
278495	7.0468
278610	5.7335
278723	5.7318
279374	7.7599
279511	8.609
279662	6.6391
279797	8.0219
279939	8.6064
280083	8.5438
280227	8.4663
280371	8.0786
280514	8.4355
280658	8.1461
280803	8.0685
280948	8.0808
281091	8.167
281237	8.7275
281381	8.2632
281527	8.2539
281671	8.5582
281817	8.0782
281964	8.1364
282107	8.1234
282251	8.1135
282395	8.2585
282543	8.3513
282689	8.2275
282835	8.265
282978	8.068
283125	8.8327
283268	8.4569
283412	8.2563
283556	8.7755
283704	8.2641
283850	8.8053
283994	8.2371
284144	9.4644
284291	8.2917
284441	8.6106
284592	8.7584
284744	8.7356
284896	9.0789
285048	9.2724
285198	8.6788
285349	9.115
285499	8.7201
285649	8.7077
285799	8.3117
285953	9.081
286104	8.11
286247	8.4697
286396	8.0549
286548	7.9707
286699	8.3563
286857	8.5378
287017	9.6507
287145	6.8094
287300	11.6783
287460	10.1239
287622	10.0503
287786	10.1319
287944	11.2484
288103	9.6257
288258	9.5574
288416	9.6897
288579	11.8834
288737	9.5368
288904	11.42
289066	9.5827
289232	11.9141
289392	9.9843
289554	9.6971
289714	9.7589
289876	9.9606
290039	10.1373
290199	9.8617
290354	9.567
290514	10.1192
290678	10.1619
290846	10.2496
291010	10.2264
291174	9.9955
291331	9.2743
291522	9.3807
291686	8.6504
291848	10.7393
292015	8.2783
292179	11.3505
292342	8.9941
292510	10.7507
292678	10.024
292827	9.1224
292982	9.0695
293137	10.4211
293313	29.5035
293440	6.9182
293568	6.9276
293697	7.0277
293813	5.6867
293926	5.6922
294039	5.681
294152	5.6803
294266	5.6893
294379	5.6981
294493	5.6942
294606	5.6941
294720	5.6925
294835	5.7058
294949	5.7053
295587	8.9528
295713	6.5258
295874	11.3635
296001	6.5406
296145	7.9095
296288	8.1464
296432	8.2824
296576	7.9439
296719	8.014
296863	8.4815
297007	8.1466
297152	8.2695
297300	8.8026
297440	7.9929
297589	7.6937
297737	9.5425
297884	7.6485
298033	7.9558
298181	8.6467
298328	8.3518
298475	8.9398
298621	8.3922
298773	8.9375
298926	8.0448
299074	8.6898
299221	7.7949
299372	8.378
299520	8.0658
299671	8.1213
299818	8.4184
299968	7.9862
300115	7.5957
300262	8.6866
300410	7.9036
300559	8.0781
300713	8.3068
300860	8.3999
301009	9.2214
301159	8.4827
301309	8.521
301457	8.4844
301605	8.3803
301758	9.9221
301907	8.5361
302057	8.7601
302207	8.6327
302358	8.1199
302507	8.1974
302659	9.767
302807	8.4353
302959	9.0376
303109	9.3762
303259	8.5445
303396	6.7726
303544	11.8865
303702	9.3419
303864	10.0241
304022	9.9742
304186	11.137
304348	10.924
304511	10.12
304675	10.0974
304839	10.0995
304999	9.6004
305157	9.332
305308	9.3716
305467	9.3256
305627	10.0956
305779	9.3754
305933	9.4119
306089	9.3364
306250	10.0572
306412	10.2776
306573	9.5999
306733	10.02
306899	11.8254
307060	10.1246
307221	10.1985
307380	9.3752
307536	9.5571
307726	8.9159
307890	9.5193
308050	8.9702
308211	10.3957
308371	8.5502
308534	10.0894
308696	8.1716
308852	8.8398
309012	10.0263
309166	7.5724
309309	7.6659
309464	10.2929
309609	9.248
309779	6.9775
309906	7.0329
310033	7.0331
310162	7.5683
310276	5.7542
310390	5.7607
310504	5.7437
310617	5.7465
310733	5.6908
310847	5.7267
310960	5.6614
311589	5.7404
311717	6.6165
311858	10.2195
312002	7.5507
312142	8.1652
312287	8.1646
312432	8.2477
312578	8.1248
312722	7.9118
312867	8.014
313013	8.9921
313155	8.7537
313300	8.2989
313448	8.1134
313594	9.532
313741	8.6689
313884	8.0624
314030	8.2134
314174	8.5506
314320	8.0643
314466	8.033
314611	7.8354
314757	8.1534
314903	7.9666
315051	7.8612
315199	7.8933
315351	8.2386
315501	7.9906
315648	8.7628
315795	7.7723
315944	8.4812
316092	9.2047
316240	8.3238
316386	8.3164
316534	8.9277
316681	8.3687
316829	7.8509
316976	8.0806
317129	8.0688
317276	8.839
317420	8.5574
317562	8.1367
317710	7.8164
317859	8.3559
318007	8.9717
318153	8.5328
318303	9.1513
318449	8.5462
318597	8.8423
318745	8.9992
318895	8.4144
319046	8.9119
319199	9.0914
319348	8.0233
319485	7.3814
319644	9.9478
319804	9.7403
319964	9.7623
320127	9.7444
320290	10.2564
320448	10.1632
320608	9.3644
320766	9.9764
320935	11.2764
321098	9.9984
321268	11.9625
321421	9.2798
321573	9.2682
321735	9.4912
321886	9.2752
322039	9.2673
322200	9.9962
322364	10.1581
322527	10.1668
322692	12.0329
322853	10.099
323010	9.2913
323160	9.2935
323319	11.6259
323480	9.9221
323645	10.7569
323842	12.5979
324008	9.8999
324168	9.9649
324329	9.9711
324491	8.6672
324651	8.9261
324813	9.8983
324979	11.4071
325135	9.1317
325288	9.6414
325449	9.9295
325604	9.956
325775	5.7862
325913	10.0157
326053	6.2386
326180	7.5548
326315	6.9075
326451	7.1235
326588	8.4021
326724	7.3833
326858	7.1832
326991	7.166
327127	7.4128
327265	7.5122
327400	7.7933
327534	7.3602
327671	7.177
327806	7.2713
327941	7.2488
328076	7.4856
328214	6.9903
328351	8.8099
328490	7.0463
328625	9.6523
328762	7.216
328899	7.6123
329034	7.2305
329169	7.1705
329302	7.1219
329437	7.731
329571	7.5452
329705	7.2467
329838	7.196
329974	7.0167
330110	7.0027
330248	7.5552
330385	7.1037
330517	7.3674
330647	7.1196
330775	7.6579
330907	6.79
331043	7.1895
331177	6.8963
331312	7.5257
331453	7.184
331594	7.3831
331733	7.2271
331867	6.8683
331998	7.4901
332131	7.0061
332262	7.0069
332395	7.8702
332530	7.0041
332663	7.7359
332803	7.3458
332941	8.8301
333083	7.2374
333222	7.0914
333357	8.1434
333492	6.0941
333663	10.1302
333826	11.4998
333989	9.4931
334145	6.1567
334296	14.3744
334450	6.3045
334606	14.0739
334770	5.554
334882	5.5053
334994	5.5671
335106	5.5754
335219	5.5288
335331	5.5478
335443	5.5513
335555	5.5443
335669	5.5406
335781	5.5483
335893	5.521
336005	5.5912
336119	5.5866
336232	5.6066
336346	5.5524
336459	5.6129
336573	5.576
336686	5.5851
336799	5.5283
336911	5.5993
337025	5.5507
337139	5.5753
337251	5.5819
337363	5.5734
337479	5.5851
337593	6.8906
337706	5.5905
337820	5.5926
337934	6.9255
338047	5.579
338161	5.5902
338273	6.7387
338387	5.5894
338501	5.5946
338616	5.5545
338729	5.6054
338843	5.5583
338959	5.6446
339072	5.6131
339186	5.5866
339299	5.6037
339415	5.6811
339532	5.6154
339646	5.6685
339762	5.6249
339877	6.4597
339992	6.9486
340109	5.5955
340222	5.6352
340338	5.6367
340451	6.923
340569	5.657
340682	5.612
340796	5.6264
341450	6.4858
341593	10.6233
341742	6.5834
341876	8.6191
342020	8.4601
342164	8.1353
342306	7.7256
342449	7.931
342590	7.7331
342730	8.4306
342876	7.8556
343022	8.4546
343166	7.965
343312	8.5189
343456	8.0905
343601	7.9667
343747	8.0076
343892	8.6438
344037	10.2026
344183	9.2195
344329	8.3405
344476	8.0262
344618	7.8932
344762	10.0585
344909	9.2343
345056	7.8452
345200	7.8674
345342	7.4805
345484	7.8649
345626	7.7407
345767	8.3746
345910	7.9551
346054	7.9301
346199	9.2094
346346	8.1262
346490	8.7138
346635	8.6957
346782	8.3628
346928	8.2382
347075	8.1082
347221	8.0324
347367	8.777
347515	8.11
347661	8.7121
347808	8.0806
347952	8.1163
348096	9.2545
348244	8.3185
348397	10.4824
348544	6.7254
348677	9.4273
348829	9.4532
348985	10.5265
349140	9.4743
349292	11.2025
349449	9.4847
349603	9.5047
349756	9.5035
349909	9.4908
350064	9.5203
350220	11.1935
350375	9.9025
350532	9.7331
350689	9.8244
350851	9.8267
351008	9.7899
351164	9.7992
351321	9.9066
351479	9.7882
351639	9.809
351796	11.7718
351955	9.9991
352116	9.7882
352274	11.2544
352437	11.7911
352598	9.8895
352754	7.3558
352945	8.4098
353107	8.3764
353261	9.0199
353419	13.1976
353578	12.6661
353745	8.3748
353898	10.8895
354057	7.3048
354229	10.0382
354390	8.7002
354582	7.1383
354710	7.0452
354838	7.05
354968	7.1436
355084	5.762
355199	5.7865
355313	5.7729
355427	5.765
355542	5.7684
355657	5.7774
355773	5.698
355887	5.664
356001	5.6917
356117	5.7284
356232	5.7806
356346	5.6835
356463	5.7214
356579	5.6969
356693	5.7153
356808	5.7104
357471	6.9576
357602	12.0929
357764	6.6812
357899	8.3857
358041	9.9208
358188	8.0182
358331	8.6533
358473	8.051
358619	8.1185
358766	8.2305
358910	8.1409
359054	8.0147
359200	8.1684
359345	8.2751
359488	8.3228
359634	8.7683
359778	8.2187
359927	10.1215
360074	8.116
360219	8.2132
360365	8.3232
360510	8.448
360656	8.5063
360803	8.2095
360948	8.1372
361095	8.1327
361241	8.2047
361386	9.9095
361532	8.983
361680	8.122
361826	8.6577
361977	8.1064
362126	8.063
362276	8.4786
362424	8.7796
362572	8.5122
362721	8.2572
362869	9.9187
363017	8.3346
363166	10.1673
363314	7.9352
363463	9.7348
363614	9.194
363766	9.1531
363913	8.3855
364063	8.4947
364214	8.4938
364363	8.25
364512	8.2909
364669	6.943
364799	9.9686
364960	9.5246
365122	10.0997
365286	10.2141
365450	11.9766
365612	10.054
365776	10.1156
365936	10.0467
366097	10.1195
366262	9.7245
366422	11.4339
366582	9.5995
366744	10.3585
366903	9.6636
367064	9.7999
367226	9.8241
367387	11.3948
367549	9.6894
367708	9.6854
367867	10.0632
368033	10.1277
368195	10.0403
368355	10.1244
368516	9.9473
368681	10.0355
368845	10.0161
369000	31.8595
369195	10.0543
369360	9.7803
369523	9.1035
369680	12.3891
369840	8.6952
370003	9.8522
370173	10.188
370333	16.1111
370504	7.3736
370667	12.7301
370835	13.8968
370998	6.9954
371127	7.3508
371256	7.8314
371374	5.6776
371489	5.7168
371603	5.687
371717	5.6782
371831	5.7633
371946	5.6817
372060	5.7657
372174	5.7407
372288	5.7597
372405	5.7613
372519	5.7385
372633	5.7322
372749	5.7432
372864	5.7343
373556	6.7364
373680	8.6753
373839	7.7572
373967	8.2592
374111	8.0896
374257	8.6974
374402	8.1443
374549	7.98
374695	9.973
374842	8.8525
374988	8.3454
375136	8.1747
375281	8.7415
375428	8.4645
375577	9.0473
375725	8.6427
375872	8.1235
376017	8.0717
376164	8.7525
376312	9.1559
376458	9.3407
376606	8.7709
376750	8.2435
376898	8.5974
377045	8.2023
377192	8.1462
377335	8.6695
377483	9.7769
377633	8.3263
377780	8.3766
377926	8.3737
378071	8.3157
378220	8.2888
378366	9.1005
378515	8.3155
378661	8.225
378809	8.8686
378957	8.332
379103	8.2774
379250	7.9367
379398	9.7181
379547	9.311
379695	8.281
379844	8.2354
379997	8.9955
380138	8.4825
380290	8.2191
380437	7.8808
380590	8.5914
380742	7.7671
380881	6.8377
381022	10.1105
381184	9.5896
381342	10.0003
381507	10.1494
381670	10.1547
381834	10.0761
381994	10.1568
382159	10.0076
382325	9.55
382484	9.551
382639	9.4996
382794	9.4337
382947	9.445
383105	9.5442
383261	10.0576
383422	9.8735
383582	10.0254
383746	12.1584
383910	10.0848
384072	10.0657
384234	9.9501
384398	9.843
384561	9.6977
384720	9.5703
384880	9.7141
385038	9.5815
385234	10.2613
385396	8.4994
385558	9.1389
385721	8.4212
385882	9.161
386038	8.4435
386200	8.5098
386369	10.4034
386527	16.4633
386701	7.3982
386854	7.3936
387007	14.4538
387186	7.0194
387313	7.0323
387441	7.0177
387564	5.674
387679	5.6471
387793	5.6775
387906	5.6848
388020	5.7042
388135	5.6856
388249	5.7433
388364	5.7014
388478	5.7281
388593	5.7707
388708	5.7219
388823	5.7118
389464	6.7795
389589	12.152
389755	6.6494
389888	7.9135
390031	8.0662
390174	8.1262
390318	8.1385
390465	8.1027
390611	8.035
390757	8.0481
390899	9.2749
391044	8.0268
391189	8.1528
391335	8.0905
391479	8.4329
391623	8.2425
391769	7.8768
391919	8.1159
392068	8.0976
392217	8.5102
392361	8.1944
392506	8.8347
392652	9.6791
392799	9.57
392954	8.3151
393100	8.8433
393249	8.7127
393398	8.3722
393546	8.4131
393694	8.3364
393844	8.3134
393992	8.3688
394140	8.1879
394289	8.5981
394437	8.7331
394587	8.2973
394733	7.8493
394880	8.1861
395029	8.5301
395179	7.7608
395331	8.049
395481	7.7017
395630	8.2474
395780	8.7805
395930	8.0281
396079	8.3994
396227	8.3677
396376	8.4735
396529	8.735
396678	12.7838
396815	8.1062
396970	9.4515
397134	9.5194
397293	9.5247
397450	9.5746
397609	9.64
397769	9.5314
397925	9.4339
398084	10.1122
398247	9.5545
398402	9.429
398556	9.472
398714	9.4498
398872	9.5291
399033	9.9077
399186	9.481
399346	10.1671
399507	10.0511
399667	9.8672
399829	10.2692
399997	10.0092
400159	10.0042
400321	10.2243
400486	12.0575
400651	9.9359
400808	11.3138
400968	8.2673
401147	8.5318
401308	9.6075
401468	8.1739
401629	9.0434
401785	8.8858
401939	10.7578
402099	10.6049
402261	8.2332
402419	7.4715
402573	15.1814
402739	7.3719
402895	10.3276
403076	7.0185
403203	7.0078
403330	6.9906
403458	6.1431
403574	5.7022
403688	5.731
403802	5.6981
403916	5.7216
404031	5.7228
404145	5.6939
404259	5.6846
404373	5.6814
404488	5.7011
404603	5.7525
404718	5.7324
404832	5.7592
405473	7.449
405611	14.114
405764	6.6492
405901	8.116
406046	8.1467
406191	7.8199
406335	8.359
406480	8.8812
406627	9.307
406773	8.6783
406921	9.0938
407068	8.8015
407214	9.4496
407360	8.0367
407507	8.5245
407654	8.0572
407799	8.2161
407946	8.1213
408091	8.0876
408237	8.3867
408380	8.1024
408526	8.0991
408672	8.1291
408818	9.9077
408964	8.1716
409113	8.1142
409257	8.3037
409405	8.1995
409552	8.5542
409701	8.1728
409848	8.1033
409992	8.2989
410139	8.4163
410286	8.273
410434	8.7941
410580	8.2578
410728	8.3935
410877	8.1829
411022	8.4286
411168	8.5486
411315	8.8643
411464	8.5246
411612	8.0643
411756	8.6827
411902	8.2044
412048	8.9566
412198	8.0911
412348	8.1426
412500	9.8069
412656	6.7975
412785	9.3965
412942	9.3836
413097	9.4276
413256	9.681
413415	9.5264
413572	10.0356
413732	10.0364
413892	9.4152
414052	9.9083
414214	9.9124
414378	10.0003
414542	9.9106
414705	10.13
414865	9.9662
415029	9.7007
415182	11.1773
415348	9.441
415503	9.606
415658	9.5183
415812	14.7405
415978	10.0238
416137	9.9513
416300	9.4971
416454	11.2332
416608	9.5936
416773	11.1549
416935	7.7798
417121	12.0584
417283	12.5516
417447	8.6425
417608	8.8185
417769	12.6482
417932	11.4374
418092	8.1448
418248	9.5659
418401	15.803
418567	14.6187
418730	7.3992
418890	8.8267
419065	7.0231
419192	7.0342
419319	7.0278
419442	5.6816
419557	5.6734
419670	5.6907
419784	5.6699
419898	6.6477
420014	5.6703
420128	5.6786
420241	5.7164
420356	5.6999
420471	5.7645
420587	5.7111
420700	5.7509
421345	6.1543
421476	6.7906
421620	10.9447
421764	6.6869
421904	7.927
422051	7.7265
422199	8.2419
422346	7.6876
422491	8.1314
422638	7.9456
422784	8.4283
422933	7.6009
423081	7.892
423230	8.971
423377	8.2968
423525	8.824
423672	8.2606
423822	8.8142
423968	8.172
424114	8.4138
424264	8.4592
424416	7.4563
424563	8.0991
424714	8.6881
424864	7.9478
425013	10.0655
425166	7.9008
425316	8.1154
425466	7.7226
425618	8.2261
425765	8.1879
425915	8.2784
426063	8.9315
426212	9.7025
426361	8.4712
426508	8.2585
426655	8.4424
426804	10.3838
426957	8.5501
427107	8.6701
427257	7.7686
427408	8.0046
427559	8.2706
427709	8.7228
427858	7.9808
428009	8.2389
428159	8.4584
428306	9.2268
428458	8.1176
428609	9.4237
428749	6.8476
428901	9.4156
429058	9.456
429215	10.1079
429379	10.1089
429541	11.8721
429702	10.1321
429865	9.9669
430026	10.0873
430181	9.5072
430335	9.4725
430490	9.4488
430647	9.9262
430811	9.4837
430964	9.4479
431116	9.4809
431278	9.43
431434	9.8087
431601	10.0179
431765	10.0854
431927	10.0613
432087	10.0207
432250	9.9947
432412	10.0116
432577	10.3247
432739	9.8885
432900	9.7184
433086	9.6772
433241	12.4992
433399	11.1797
433556	7.8584
433715	8.3492
433870	9.9548
434023	8.6094
434178	9.2785
434337	8.236
434491	7.388
434649	8.7139
434813	8.7686
434979	7.4147
435153	7.0026
435280	7.0359
435407	7.0023
435531	5.6749
435646	5.6441
435759	5.709
435873	5.6803
435986	5.6635
436101	5.6904
436214	5.6887
436328	5.6876
436441	5.7152
436556	5.6984
437211	8.2764
437336	6.582
437500	7.8628
437631	8.074
437774	8.5126
437918	8.9545
438063	8.1552
438210	8.1454
438356	8.1411
438501	8.173
438648	8.1336
438795	8.0864
438942	9.3739
439091	8.1334
439236	8.5982
439381	8.0218
439527	8.0663
439672	8.4894
439818	8.0331
439964	9.2355
440107	8.092
440251	8.1569
440396	7.9756
440542	9.6619
440691	8.1002
440839	10.0853
440986	8.0989
441135	8.1589
441283	8.9395
441432	7.9295
441580	7.896
441729	7.7732
441878	10.1471
442029	9.4628
442178	8.3558
442325	8.8138
442474	8.3931
442622	8.3463
442772	9.0923
442921	8.342
443070	8.0739
443217	8.3086
443364	7.7953
443511	8.7009
443663	8.5308
443811	8.176
443962	9.2197
444112	8.0945
444262	9.9519
444417	9.5189
444554	6.7887
444696	9.8504
444858	11.7072
445021	9.9809
445182	9.9477
445344	10.0613
445505	10.0255
445666	9.9829
445826	10.1389
445987	10.0003
446149	9.4543
446303	9.4123
446457	9.4199
446612	9.4319
446770	9.5702
446936	10.0305
447097	9.4991
447257	10.0265
447416	9.4223
447571	9.5132
447728	9.9702
447887	9.8603
448054	10.2567
448214	10.0837
448375	10.0905
448539	9.9681
448695	9.5901
448885	8.1607
449045	13.5971
449208	8.7615
449371	7.8494
449532	8.0563
449690	8.4166
449848	9.4474
450005	13.1014
450172	10.1384
450339	11.0025
450501	12.2044
450666	9.4252
450857	6.9633
450984	6.9741
451110	6.9965
451239	7.4899
451357	5.7049
451470	5.7063
451584	5.6545
451697	5.6922
451812	5.6866
451926	5.6603
452039	5.6794
452153	5.6739
452267	5.7073
452383	5.7049
452497	5.7148
453202	5.9381
453328	6.578
453469	10.2741
453614	6.6119
453750	7.9204
453891	8.2353
454037	7.9512
454180	8.6611
454323	7.9528
454466	7.9985
454609	8.2083
454754	8.0437
454898	8.0636
455043	8.5587
455189	7.7446
455329	7.8046
455467	7.6297
455609	8.0966
455755	8.0113
455900	8.282
456046	8.1995
456193	8.6901
456341	8.6766
456489	8.1203
456636	8.2364
456786	8.7565
456935	8.7082
457083	8.15
457230	8.2856
457379	8.1129
457525	7.6426
457668	8.1382
457813	8.1655
457958	8.7578
458102	9.3896
458246	8.254
458391	8.0848
458536	8.0766
458679	9.8296
458828	8.79
458971	8.1745
459116	8.1152
459263	9.5582
459412	7.9649
459553	8.4213
459692	9.1255
459836	9.0616
459986	8.2412
460136	8.6367
460286	8.6911
460441	6.7745
460571	6.8353
460727	9.9725
460888	9.9726
461044	9.8916
461205	11.1314
461365	9.5211
461522	9.5468
461677	11.1972
461833	9.4355
461993	9.9535
462151	9.4762
462308	9.8158
462469	9.5986
462625	11.3005
462780	11.2377
462936	9.5014
463095	9.7505
463252	9.9481
463413	9.951
463577	10.0277
463738	9.9552
463897	9.9702
464061	10.1884
464223	11.8399
464390	9.9854
464550	10.0682
464707	9.1218
464890	9.8412
465055	7.982
465209	9.2667
465363	8.3415
465516	11.4432
465680	9.5671
465832	9.2073
465985	14.8335
466151	10.1975
466305	11.3566
466467	11.6649
466629	11.132
466785	36.7903
466943	6.9896
467071	6.997
467200	7.5992
467317	6.9937
467432	6.0693
467546	5.7452
467660	5.7146
467774	5.6781
467889	5.7167
468002	5.7093
468116	5.712
468230	5.7333
468345	7.0237
468461	5.7239
469144	8.0989
469272	6.6307
469427	10.5979
469565	6.6674
469705	7.9373
469848	8.0638
469992	7.9916
470137	8.3429
470284	8.0569
470426	7.8901
470566	8.6376
470711	8.1827
470853	8.1333
470999	8.1747
471145	8.2709
471290	8.7429
471436	8.0598
471584	8.1678
471730	8.8379
471878	9.041
472024	8.1904
472168	8.9943
472317	8.1858
472463	8.473
472615	11.0108
472762	8.6892
472909	8.6687
473055	8.5141
473201	8.766
473350	8.9089
473496	8.1732
473640	8.1891
473786	8.139
473932	9.0655
474080	8.2668
474224	8.105
474370	8.2794
474516	8.2335
474664	8.1321
474808	8.255
474955	8.4739
475103	8.2157
475250	9.595
475399	8.1654
475548	8.3077
475696	8.2317
475845	8.624
475994	9.1939
476144	8.4746
476297	9.9968
476442	6.8071
476584	9.9895
476742	10.006
476904	9.5713
477060	9.9132
477220	9.5636
477379	9.9474
477537	9.5529
477691	9.5514
477848	9.5973
478006	10.0526
478167	10.0512
478329	11.8981
478494	10.0673
478657	10.1123
478816	11.8942
478977	11.8826
479141	9.5842
479296	9.5986
479451	11.3703
479607	9.6072
479763	11.8175
479927	10.159
480085	10.0947
480246	10.0282
480407	10.0777
480567	11.5098
480749	20.2799
480919	8.5933
481081	13.4427
481241	11.7821
481405	9.0709
481560	11.9979
481721	8.7957
481884	9.137
482047	7.2707
482213	14.2612
482374	7.2289
482534	7.371
482708	7.0108
482834	7.0067
482962	6.9886
483087	5.6821
483202	5.7217
483315	5.6808
483430	5.6504
483543	5.6604
483658	5.6967
483771	5.653
483886	5.6572
483999	5.6611
484114	5.69
484229	5.676
484342	5.6847
484457	5.6808
484575	5.7043
484690	5.7424
484804	5.7199
485462	6.678
485597	10.4167
485752	6.6719
485884	7.9516
486026	7.9219
486170	8.5707
486314	8.6531
486458	8.0764
486601	8.0762
486747	8.5478
486894	8.7558
487042	8.0355
487190	7.9932
487340	9.1107
487489	8.2367
487637	8.281
487777	7.7187
487926	8.1792
488075	9.8041
488224	8.3412
488371	9.627
488521	8.3456
488672	8.3918
488824	8.9489
488972	7.6897
489110	7.6922
489249	8.5148
489393	8.3957
489542	8.0602
489692	10.232
489843	8.417
489993	7.6749
490140	9.0624
490292	8.0144
490440	8.1205
490588	8.4607
490736	8.9837
490887	10.2091
491041	8.4187
491189	8.4895
491337	8.4997
491488	8.4251
491637	9.3464
491786	8.1122
491938	8.7402
492088	8.0688
492240	8.1727
492392	7.7255
492548	8.3514
492685	7.8194
492831	9.4399
492986	9.8452
493139	9.4193
493305	12.9684
493471	9.4623
493633	9.824
493798	9.364
493957	9.3739
494114	10.1241
494279	9.4071
494438	12.0796
494598	9.4059
494755	9.495
494909	10.0312
495069	10.0671
495229	10.1798
495394	10.1171
495561	10.0866
495722	10.1478
495881	9.4278
496042	9.4937
496198	9.4343
496353	9.4464
496511	9.8942
496670	9.5342
496828	9.7276
497008	15.0695
497171	8.3432
497326	12.6614
497487	10.2612
497649	8.6906
497809	8.7627
497970	10.1589
498125	13.8424
498293	11.105
498451	7.3638
498602	12.2407
498767	8.4391
498918	31.5119
499074	7.0021
499201	7.0317
499329	7.8459
499448	5.7138
499563	5.7061
499677	5.639
499790	5.7048
499904	6.4855
500020	5.6615
500133	5.7164
500248	5.6374
500361	5.7257
500477	5.7258
501128	5.777
501251	6.5859
501393	12.092
501543	6.6448
501682	7.8149
501826	7.5633
501970	8.9037
502111	8.0727
502256	7.8152
502401	7.9097
502546	8.2267
502692	10.4276
502839	8.1011
502985	9.7073
503134	8.2957
503282	8.1618
503427	8.7861
503573	8.029
503720	9.1156
503869	9.1683
504020	8.4942
504169	7.9912
504317	7.9827
504466	8.0482
504611	8.5311
504760	8.0392
504910	7.7359
505058	8.2955
505207	7.9967
505355	8.378
505504	8.5907
505651	8.0019
505798	9.1137
505946	8.2696
506095	8.2874
506244	8.3504
506391	9.051
506540	8.1946
506690	7.7257
506839	9.1677
506989	8.0111
507137	10.0607
507287	8.4099
507436	10.3673
507585	8.1548
507733	8.4332
507880	8.9991
508031	8.298
508184	8.6325
508333	16.3763
508470	8.2674
508626	9.4077
508782	9.4082
508938	10.054
509101	10.0745
509261	11.9915
509426	10.305
509586	9.9712
509742	9.395
509893	9.4119
510052	9.9854
510206	11.1117
510363	11.1619
510524	9.9525
510687	10.1156
510853	11.0551
511020	10.1097
511184	10.0986
511350	12.0051
511506	9.4451
511657	9.4441
511810	9.5156
511969	11.7364
512135	9.9222
512295	10.0362
512454	9.4463
512614	9.9715
512799	10.5883
512958	8.8173
513116	10.9133
513280	8.8707
513442	12.6968
513608	9.0825
513764	11.8772
513932	9.5272
514097	8.3566
514253	7.2993
514404	13.9382
514566	7.4212
514743	7.0188
514870	7.0281
514998	6.9939
515125	5.6952
515240	5.6936
515353	5.7135
515467	5.6819
515580	5.699
515695	5.7069
515809	5.7123
515922	6.5131
516037	5.6851
516153	5.702
516267	5.7528
516381	5.7825
517035	6.3073
517163	6.5827
517312	11.023
517452	6.9176
517593	7.8899
517738	8.3882
517882	8.0549
518027	7.9671
518171	8.0433
518316	8.0412
518461	8.1939
518605	8.1072
518748	8.0487
518892	9.2296
519041	8.3241
519192	9.036
519340	8.5481
519490	7.9653
519637	9.0504
519787	8.6413
519931	7.8321
520076	9.2832
520227	8.4548
520375	8.4384
520524	9.099
520672	8.3603
520821	9.0073
520969	8.304
521115	8.6341
521265	8.9875
521412	8.5244
521561	8.8939
521710	9.0098
521859	8.8166
522009	7.7291
522158	7.9334
522304	8.3972
522453	8.4537
522604	8.5768
522752	9.1523
522903	8.4565
523052	8.3692
523201	8.4108
523349	9.6407
523499	8.3931
523652	8.737
523803	7.9576
523951	8.0264
524102	8.8179
524252	6.8315
524387	9.8702
524548	9.8093
524713	10.0403
524874	10.0828
525039	9.9565
525206	10.2386
525365	11.1373
525525	9.8628
525680	9.4422
525841	9.7673
526007	10.1912
526170	10.242
526333	10.1206
526493	9.5922
526658	9.4667
526811	9.513
526963	9.5199
527123	9.6413
527279	9.4925
527431	9.4856
527587	10.0621
527749	10.1408
527910	9.9693
528072	11.974
528242	10.0845
528412	10.0553
528595	9.2882
528752	8.6413
528907	9.2597
529068	9.2727
529223	12.3267
529384	8.5966
529542	9.1695
529698	9.0199
529857	8.2258
530018	8.8407
530185	7.3363
530342	11.9846
530506	7.3779
530684	6.9503
530812	7.0271
530939	6.9651
531067	5.6628
531182	5.6625
531295	5.6954
531409	5.6331
531522	5.6303
531637	5.6746
531751	5.6657
531865	5.7349
531979	5.7321
532095	5.6944
532209	5.734
532323	7.0444
532438	5.7134
#VALUE!	6.3636
533246	6.4397
533393	10.775
533533	6.5361
533673	7.9325
533819	8.6053
533962	8.5884
534108	8.0282
534251	8.0183
534395	8.6836
534538	8.032
534679	8.766
534828	8.0243
534974	8.1703
535118	8.5795
535260	8.261
535404	7.9394
535549	8.1422
535693	8.595
535838	8.5416
535982	8.1367
536125	8.0152
536271	8.0414
536418	8.0705
536561	8.7092
536707	8.2483
536850	8.5365
536994	8.2545
537140	8.0929
537285	8.1349
537429	8.824
537576	8.1554
537721	7.9217
537866	7.9676
538010	7.9685
538156	8.657
538301	8.7368
538448	8.1945
538595	8.8234
538742	8.6705
538894	8.9127
539041	9.209
539187	9.4136
539337	8.7661
539483	8.188
539628	8.4247
539773	8.2165
539922	8.3903
540067	10.3547
540221	6.6707
540359	6.7871
540508	9.6255
540663	9.6462
540826	9.7965
540988	9.8582
541147	9.8985
541307	9.7581
541465	11.4989
541623	9.6682
541779	9.7497
541937	9.9543
542096	10.045
542255	9.9837
542415	9.9042
542574	9.9658
542733	10.0919
542892	9.9468
543054	9.9823
543217	9.9718
543376	9.9902
543536	9.8072
543692	11.5212
543852	9.7311
544007	9.7037
544165	9.7239
544325	9.7744
544486	9.9273
544678	9.8826
544841	8.5344
545000	8.9448
545158	8.496
545313	9.1526
545469	12.958
545636	9.5971
545797	10.5955
545963	11.4044
546119	10.0461
546276	9.549
546438	7.1954
546614	7.0289
546743	6.8706
546872	6.9041
546997	5.6752
547113	5.7366
547227	5.65
547341	5.6457
547456	5.6799
547571	5.635
547685	5.6749
547799	5.6856
547913	6.9797
548030	5.6719
548145	5.6874
548260	5.6907
548376	5.7143
548493	5.7363
548609	5.6804
548723	5.7102
#VALUE!	6.3533
549525	6.9276
549673	12.7674
549814	7.5791
549959	8.3362
550105	8.0865
550250	8.9959
550396	8.1325
550541	8.6263
550689	8.065
550837	8.6599
550980	8.7289
551126	8.6914
551273	8.1989
551420	8.2608
551564	8.1459
551709	8.5519
551855	9.2483
552000	8.8724
552145	8.13
552291	7.8694
552435	9.3687
552581	8.2544
552724	8.596
552867	8.2619
553016	9.2692
553163	8.2018
553309	7.9458
553458	8.6548
553606	8.1072
553754	8.0926
553903	8.0897
554050	8.8494
554198	8.2139
554345	8.8995
554491	8.3586
554637	8.3587
554784	8.3174
554934	8.8833
555081	8.3028
555228	8.846
555376	8.7422
555526	9.6513
555677	8.3311
555824	8.9469
555972	8.6464
556122	8.1465
556270	9.1784
556424	8.3347
556583	6.7606
556711	6.9905
556867	9.9245
557028	9.9285
557190	10.1725
557353	10.0384
557517	10.0042
557676	9.9815
557835	10.0327
557998	9.7011
558155	9.4749
558311	9.6516
558469	9.6028
558628	9.5761
558784	9.6553
558942	9.7194
559101	9.7427
559264	11.5337
559429	10.0704
559586	9.6203
559747	10.0351
559908	10.0207
560068	10.0453
560227	9.5496
560385	10.0348
560546	11.4143
560711	10.1058
560872	10.8042
561072	9.1441
561231	9.4447
561389	8.7031
561550	9.6066
561712	8.8967
561875	8.7683
562037	9.2355
562204	10.7706
562365	11.1086
562525	7.308
562684	10.0548
562846	8.9614
563012	7.0276
563139	7.0212
563266	7.232
563386	5.7309
563502	5.7016
563616	5.636
563730	5.6649
563843	5.7463
563958	5.6794
564073	5.6215
564187	5.7126
564301	5.7581
564418	5.7435
564532	5.7566
564649	5.6302
564765	5.7333
564880	5.6664
564994	5.6342
565108	5.6414
565222	5.7034
565927	6.4447
566049	7.8516
566211	7.847
566343	7.9885
566489	7.8573
566631	8.6269
566775	8.533
566921	9.8243
567068	8.6897
567212	8.1766
567358	7.8848
567504	8.1627
567649	8.0937
567795	8.9705
567940	8.136
568085	9.2177
568232	8.8164
568377	8.3852
568522	9.3661
568668	8.2711
568813	8.1178
568956	8.1522
569100	8.6626
569245	8.1894
569393	8.8039
569538	8.5223
569682	8.0333
569828	8.404
569974	8.224
570120	8.5954
570265	8.2343
570410	8.1248
570556	8.1653
570702	8.2511
570848	8.1788
570993	7.9334
571142	9.3282
571290	8.2094
571436	8.2558
571585	8.0634
571732	8.9878
571874	8.3162
572019	8.1741
572168	9.9206
572317	8.1566
572467	8.3929
572614	8.3966
572765	8.4618
572918	8.4653
573064	6.7169
573198	10.054
573358	9.5831
573519	9.6659
573678	9.9059
573840	9.7156
573994	9.6997
574149	9.6232
574312	10.0437
574471	10.0476
574631	11.7499
574792	9.9574
574953	9.9998
575114	11.7734
575278	10.1362
575442	10.0533
575602	9.7066
575762	9.6782
575917	9.6427
576073	9.6386
576233	9.834
576396	9.9367
576554	10.0264
576714	9.8603
576875	9.9211
577034	11.9171
577198	12.0143
577359	23.7013
577556	8.5087
577713	8.6875
577871	8.7899
578032	8.5323
578194	9.9414
578354	9.2129
578514	9.8278
578673	8.8096
578837	7.5316
579004	8.5719
579171	12.1278
579345	7.0785
579473	7.0412
579601	7.0368
579729	5.7251
579845	5.5939
579959	5.6396
580073	5.6812
580187	5.6158
580303	5.5664
580417	5.6175
580531	5.6399
580645	5.6377
580762	5.6248
580876	5.6882
580991	5.7486
581107	5.6837
581223	6.6204
581339	6.7821
581454	5.6384
582085	7.0075
582210	6.6301
582371	7.4962
582500	7.8684
582645	9.7014
582791	8.6877
582935	7.9514
583078	7.9667
583222	7.9881
583368	10.2314
583515	8.0552
583658	8.8711
583804	8.0494
583950	8.0349
584094	8.1138
584236	8.2095
584379	9.1808
584522	9.2721
584668	8.254
584814	7.9665
584962	8.1326
585108	9.339
585258	8.5026
585406	8.1407
585551	7.9852
585700	9.4839
585848	8.3963
585993	8.2768
586140	8.1516
586286	9.3942
586432	8.2893
586579	8.4912
586727	8.0985
586875	8.2517
587023	8.5129
587170	8.0899
587320	8.1366
587468	9.2762
587619	8.0119
587767	8.1717
587916	8.2069
588061	8.3962
588209	8.2016
588357	8.3601
588504	8.6468
588652	8.1614
588800	8.8944
588950	8.3881
589101	9.3878
589247	8.0405
589386	9.5435
589540	9.5043
589698	9.5189
589860	9.96
590019	9.9647
590181	9.6407
590336	9.9896
590494	9.5801
590658	9.863
590813	9.8808
590974	9.5699
591131	9.8361
591289	9.8404
591451	13.0027
591615	9.7652
591773	11.8048
591941	9.6168
592099	10.0527
592257	10.1664
592415	9.5977
592575	11.6765
592736	9.6066
592897	9.6746
593059	10.0015
593220	10.1509
593386	10.2163
593563	25.1616
593734	8.418
593894	8.3663
594050	13.0491
594207	8.1982
594361	9.5027
594515	11.2513
594676	7.9013
594832	10.0012
594992	8.8054
595153	7.6213
595323	8.0972
595479	8.5527
595648	6.926
595777	6.9494
595905	6.9867
596029	5.6456
596144	5.766
596260	5.754
596375	5.7264
596489	5.7424
596604	5.7323
596718	5.7512
596833	5.6617
596948	5.758
597064	5.6899
597178	5.7518
597293	5.6651
597409	5.6764
597525	5.7401
597640	5.6702
597754	5.7203
598392	6.4517
598520	6.5945
598675	12.6283
598811	7.972
598954	9.2842
599099	8.6318
599242	9.3027
599386	8.1727
599531	8.7301
599677	8.0396
599819	7.975
599965	8.5482
600109	7.987
600260	8.6786
600408	7.9357
600555	8.0983
600700	8.1121
600848	9.0837
600995	8.1635
601141	8.002
601285	8.2403
601430	8.819
601577	8.1773
601721	8.1329
601869	8.0729
602016	8.1433
602165	8.1454
602314	8.1016
602461	8.166
602609	8.8132
602756	8.1911
602905	8.0758
603054	8.0942
603202	8.5949
603350	8.4505
603499	8.0182
603645	8.3409
603791	8.5309
603940	8.941
604088	8.3603
604236	8.4135
604383	8.5172
604531	9.0367
604681	9.3573
604830	9.9174
604981	7.8368
605129	8.1722
605276	9.2755
605428	8.344
605586	6.7721
605714	7.2697
605866	9.6274
606032	10.1864
606190	9.6477
606351	9.8332
606508	10.1105
606667	9.9018
606823	9.7278
606986	10.1907
607149	10.1577
607308	10.076
607469	9.7668
607634	10.0809
607793	9.9309
607954	10.0758
608111	9.7352
608276	11.9572
608441	10.2987
608601	10.2118
608760	10.0758
608922	9.6137
609082	9.7094
609239	11.3761
609394	10.815
609555	9.6643
609712	10.2013
609877	9.2203
610068	11.8826
610228	9.6692
610385	8.813
610547	10.9813
610711	8.8379
610868	9.6973
611027	9.4126
611187	10.2403
611348	8.7784
611501	11.3629
611671	10.5764
611827	13.6283
611993	6.9827
612120	6.9464
612247	6.9943
612374	5.7139
612489	5.7017
612603	5.6392
612717	5.6244
612830	5.7252
612945	5.6162
613059	6.5199
613174	5.6169
613289	5.6561
613404	5.7533
613518	5.7075
613633	5.743
613747	5.637
613864	5.6416
613978	5.7187
614092	5.6861
614716	6.5663
614856	10.4037
615008	6.6585
615145	7.9161
615291	7.9183
615437	8.0892
615581	8.1
615725	7.8634
615869	8.0201
616011	9.237
616155	8.3939
616299	8.4375
616443	8.0518
616588	9.6053
616736	8.789
616883	8.3341
617028	8.1855
617172	8.2966
617319	8.0671
617464	8.2155
617610	8.6115
617757	8.5466
617905	7.6881
618055	7.7866
618201	8.5437
618349	8.3368
618497	8.7605
618642	9.3141
618791	9.4881
618940	8.8101
619087	8.3096
619234	8.2553
619383	8.3375
619531	8.279
619679	9.1806
619826	7.8384
619974	8.1417
620121	7.7947
620273	7.9625
620420	8.1677
620568	8.2486
620716	8.299
620866	9.5035
621015	8.3674
621163	8.3816
621309	7.9009
621457	8.0619
621607	8.2707
621759	10.6035
621906	6.751
622044	9.8293
622204	9.6902
622366	9.5046
622525	9.9166
622688	9.9547
622846	9.765
623006	9.8197
623164	10.0986
623327	9.7805
623486	10.0451
623650	9.6415
623804	9.8807
623961	11.3643
624126	9.611
624286	9.9742
624444	9.6023
624603	9.765
624767	10.203
624930	10.049
625091	10.0865
625250	9.654
625407	9.5709
625567	9.6619
625725	9.4988
625879	9.5533
626039	10.1408
626209	26.2525
626393	10.5493
626554	10.0867
626719	9.0151
626878	10.3316
627035	8.0677
627193	9.0623
627356	10.0209

==> SteadyState_sift1b_del_latency.txt <==
X	Y1
0	0.104
1	0.065066667
2	0.064933333
3	0.064166667
4	0.065033333
5	0.065666667
6	0.0665
7	0.063966667
8	0.066266667
9	0.065233333

==> SteadyState_sift1b_del_throughput.txt <==
X	Y1
0	9615.384615
1	15368.85238
2	15400.41076
3	15584.4155
4	15376.72996
5	15228.42632
6	15037.59398
7	15633.14218
8	15090.54318
9	15329.58618

==> SteadyState_sift1b_insertion_latency.txt <==
X	Y1
0	0.545160233
1	0.5558464
2	0.560002933
3	0.5449648
4	0.554016833
5	0.550825733
6	0.546116567
7	0.566263633
8	0.545609167

==> SteadyState_sift1b_insertion_latency_percentile.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
1	607.00	1017.00	1580.00	0.607	1.017	1.58
2	606.00	1012.00	1576.00	0.606	1.012	1.576
3	604.00	1007.00	1568.00	0.604	1.007	1.568
4	619.00	1031.00	1592.00	0.619	1.031	1.592
5	595.00	989.00	1547.00	0.595	0.989	1.547
6	578.00	963.00	1511.00	0.578	0.963	1.511
7	598.00	993.00	1548.00	0.598	0.993	1.548
8	600.00	1003.00	1565.00	0.6	1.003	1.565
9	598.00	992.00	1546.00	0.598	0.992	1.546
10	607.00	1008.00	1568.00	0.607	1.008	1.568
11	599.00	1002.00	1569.00	0.599	1.002	1.569
12	598.00	996.00	1557.00	0.598	0.996	1.557
13	593.00	992.00	1562.00	0.593	0.992	1.562
14	605.00	1003.00	1564.00	0.605	1.003	1.564
15	602.00	999.00	1551.00	0.602	0.999	1.551
16	591.00	980.00	1542.00	0.591	0.98	1.542
17	605.00	1003.00	1556.00	0.605	1.003	1.556
18	593.00	994.00	1557.00	0.593	0.994	1.557
19	586.00	972.00	1526.00	0.586	0.972	1.526
20	597.00	989.00	1540.00	0.597	0.989	1.54
21	576.00	951.00	1490.00	0.576	0.951	1.49
22	588.00	980.00	1524.00	0.588	0.98	1.524
23	587.00	974.00	1522.00	0.587	0.974	1.522
24	588.00	971.00	1518.00	0.588	0.971	1.518
25	591.00	974.00	1514.00	0.591	0.974	1.514
26	591.00	973.00	1519.00	0.591	0.973	1.519
27	582.00	962.00	1506.00	0.582	0.962	1.506
28	594.00	973.00	1513.00	0.594	0.973	1.513
29	586.00	968.00	1516.00	0.586	0.968	1.516
30	597.00	985.00	1534.00	0.597	0.985	1.534
31	577.00	953.00	1495.00	0.577	0.953	1.495
32	585.00	966.00	1505.00	0.585	0.966	1.505
33	591.00	981.00	1526.00	0.591	0.981	1.526
34	599.00	993.00	1543.00	0.599	0.993	1.543
35	608.00	1004.00	1552.00	0.608	1.004	1.552
36	597.00	991.00	1541.00	0.597	0.991	1.541
37	604.00	998.00	1547.00	0.604	0.998	1.547
38	595.00	989.00	1550.00	0.595	0.989	1.55

==> SteadyState_sift1b_search_latency.txt <==
X	Y1	Y2
0	4.6699	11.512
1	5.1198	13.0437
2	5.7919	13.1129
3	6.1539	22.4289
4	11.6705	23.8256
5	5.9598	20.7426
6	6.0885	13.7564
7	6.1378	18.2183
8	7.2954	17.2013
9	7.8959	15.9671
10	7.202	16.4257
11	7.6341	16.6734
12	7.6584	16.3717
13	7.335	16.4276
14	8.4339	16.0775
15	7.3022	16.289
16	7.4496	15.8644
17	7.4268	16.8942
18	6.963	16.2012
19	7.0914	16.0917
20	7.2214	16.2447
21	8.4993	16.2304
22	8.5828	16.356
23	7.2468	16.9396
24	7.2702	17.0852
25	7.359	17.1364
26	7.4937	16.3476
27	7.3041	17.4192
28	7.4813	16.6436
29	7.2362	16.8635
30	7.3744	17.1785
31	7.5183	17.0162
32	7.4045	17.3615
33	7.5437	16.7136
34	7.4767	17.1779
35	7.6244	16.3875
36	7.349	16.8069
37	7.4652	16.6424
38	7.3737	16.7786
39	7.1161	19.2453
40	7.6475	17.564
41	7.7956	16.8417
42	7.0801	16.6311
43	7.0799	17.476
44	8.8002	16.5032
45	7.3653	17.2099
46	7.349	16.7526
47	7.655	16.7529
48	7.3595	17.8038
49	6.9968	16.8763
50	7.7685	16.4608
51	8.6098	17.032
52	7.3657	17.0211
53	7.4354	17.0629
54	7.4563	17.6631
55	7.6405	16.6325
56	7.2342	18.533
57	7.3541	17.5651
58	8.8318	16.7281
59	7.1531	16.7279
60	7.4237	17.2663
61	7.8058	16.8112
62	7.3874	17.3414
63	7.86	16.8202
64	7.3625	16.1676
65	7.2942	16.8088
66	7.3828	16.3486
67	7.2785	16.5107
68	7.5832	18.0854
69	7.5721	17.5271
70	7.4804	18.2325
71	7.6594	17.3575
72	7.4564	16.9198
73	7.2647	17.5932
74	7.3959	17.2927
75	7.6834	16.8818
76	7.5715	17.1194
77	7.4069	17.2237
78	7.4464	16.7019
79	7.3385	17.4978
80	7.5316	17.3081
81	7.4995	17.2003
82	7.7568	16.492
83	7.45	17.4712
84	7.5356	17.4894
85	7.5844	16.4311
86	7.5435	16.4433
87	7.235	16.7116
88	7.2967	16.7147
89	7.2528	18.2413
90	8.1472	16.916
91	7.6466	17.6563
92	7.496	17.2052
93	7.7754	16.8877
94	8.7012	16.9137
95	7.6471	17.1957
96	8.9772	17.5587
97	7.5985	17.2833
98	7.5666	17.6818
99	7.8496	17.9117
100	8.7796	17.5562
101	7.6115	17.3301
102	7.4791	17.6761
103	7.9276	16.9822
104	7.4933	17.3967
105	7.5178	18.8848
106	8.1358	18.4646
107	7.8638	17.2939
108	7.6577	17.025
109	7.5023	17.1838
110	8.46	17.3332
111	7.3251	17.3208
112	7.4281	17.01
113	7.8468	17.0419
114	7.5121	17.6061
115	8.881	17.5613
116	7.4738	17.1104
117	7.5216	17.9144
118	7.4704	16.778
119	8.6425	18.7806
120	7.5469	16.9481
121	7.6804	16.6366
122	7.344	16.8918
123	7.3356	19.1547
124	8.1478	17.8501
125	7.7168	17.5098
126	11.0478	16.5362
127	7.5602	18.4643
128	8.4356	17.0039
129	7.5017	17.2552
130	7.6349	17.5001
131	7.6326	17.5282
132	7.8702	17.4197
133	7.5579	18.7011
134	7.8943	18.9028
135	7.719	17.4284
136	7.3236	17.3953
137	7.7449	17.7731
138	7.6123	17.5457
139	8.0855	18.459
140	7.2504	16.6233
141	7.4557	18.8777
142	7.4652	17.3543
143	7.9345	17.426
144	7.9197	17.895
145	7.8511	16.4985
146	7.5056	17.7742
147	7.5373	17.6694
148	7.9799	17.316
149	7.5364	17.3257
150	7.5749	17.6102
151	7.5489	19.9514
152	7.3002	17.221
153	8.8477	17.1739
154	7.9202	16.7849
155	7.4452	17.049
156	7.3692	16.9075
157	7.3801	17.0919
158	7.2363	17.7545
159	10.2664	17.5379
160	7.8912	17.1727
161	7.5982	19.0805
162	10.4723	16.952
163	7.5155	17.3297
164	7.4979	14.7243
165	15.7566	14.3135
166	9.1989	24.6811
167	12.6665	28.942
168	14.5811	26.1009
169	11.3364	25.5714
170	12.5	24.7212
171	10.2535	19.4153
172	6.5861	20.7296
173	6.5935	20.69
174	6.533	21.7021
175	6.4924	21.068
176	7.8441	22.2876
177	7.8712	17.8145
178	8.4525	20.4434
179	8.4605	18.5673
180	9.3209	16.3425
181	5.4845	12.6323
182	5.4868	12.6687
183	5.5352	12.8276
184	5.5658	12.8017
185	5.5684	12.8124
186	5.5763	12.8353
187	5.512	12.6981
188	5.5037	13.9811
189	5.4555	12.8081
190	5.5756	12.8238
191	5.5514	12.8221
192	5.5737	12.7494
193	5.4147	12.5655
194	5.4689	12.5573
195	5.4282	12.5958
196	5.3886	12.5999
197	5.4114	12.5813
198	5.5138	12.8257
199	5.5692	12.6143
200	5.4762	12.8139
201	5.6105	12.905
202	5.5871	12.7951
203	5.5735	12.8276
204	5.5544	12.8517
205	6.9186	12.843
206	5.5737	12.8685
207	5.5775	12.7989
208	5.5612	12.8735
209	5.5948	12.7008
210	5.573	12.5945
211	5.4971	12.5359
212	5.4266	13.9115
213	5.4493	12.5332
214	5.478	12.591
215	5.4436	12.5787
216	5.4868	12.6267
217	5.5013	12.5869
218	5.5025	12.592
219	6.8241	12.596
220	5.4702	12.5614
221	5.4774	12.581
222	5.4879	12.5925
223	5.4318	13.8986
224	5.4555	12.5882
225	5.4782	12.5641
226	5.4723	12.6104
227	5.4909	12.6808
228	5.4823	12.6334
229	5.482	12.5909
230	5.5106	12.6155
231	5.4894	12.7076
232	5.5449	12.6507
233	5.464	12.8525
234	5.6153	12.8715
235	5.6263	12.7006
236	5.4596	12.6006
237	5.4718	12.5919
238	5.4562	12.7524
239	5.5578	12.8361
240	5.6182	12.8123
241	5.6137	12.7755
242	5.5329	12.8078
243	5.529	12.7396
244	5.5259	14.1648
245	5.6018	12.8883
246	5.5963	12.7207
247	5.4978	12.8528
248	5.6065	12.8745
249	5.5735	12.884
250	5.6189	12.872
251	5.6144	12.8712
252	5.6236	12.9186
253	5.6027	12.7784
254	5.7849	12.8721
255	5.6187	12.8997
256	5.6021	12.8062
257	5.5477	12.7716
258	5.5175	12.7527
259	5.5584	12.7744
260	5.6075	12.9081
261	5.565	12.8415
262	5.5916	12.8888
263	5.5835	12.92
264	5.6275	12.8681
265	5.5358	12.9765
266	5.6397	12.9124
267	5.6041	12.846
268	5.5718	13.1221
269	5.5753	12.7121
270	5.6751	15.9747
271	6.7703	14.8399
272	6.4661	14.8551
273	14.0189	26.5791
274	12.1408	15.1159
275	6.5459	17.0944
276	9.1584	17.1838
277	7.6468	19.96
278	7.6997	17.8379
279	7.7351	17.9561
280	8.4814	18.4081
281	8.1883	18.7668
282	7.8251	18.7418
283	7.9492	18.8442
284	7.866	18.4297
285	7.9223	18.5617
286	7.976	18.6518
287	8.3121	18.5487
288	7.8963	18.4626
289	7.9073	18.4896
290	7.7924	18.6119
291	7.9224	18.4684
292	7.9906	20.0713
293	9.0534	20.0389
294	8.6867	19.0796
295	8.271	18.2438
296	7.8329	18.4068
297	8.1193	18.7828
298	8.4209	18.6356
299	8.1253	18.716
300	8.4528	18.1617
301	9.1312	18.4521
302	8.6432	18.5814
303	7.9622	18.751
304	7.9345	18.4311
305	8.3811	18.396
306	7.9576	16.9948
307	7.4102	17.5771
308	7.5766	17.7841
309	7.7839	17.7554
310	7.4967	18.7604
311	7.5914	18.0553
312	7.5984	17.3363
313	7.6263	16.9268
314	7.638	17.9007
315	7.9376	18.5755
316	7.9525	18.7553
317	8.8929	18.9565
318	8.3974	19.351
319	7.3697	19.0459
320	7.9061	18.7375
321	8.7199	17.7765
322	7.505	18.0947
323	7.901	19.131
324	8.8546	19.5304
325	8.4942	19.8736
326	8.4913	19.155
327	9.0067	19.0271
328	8.114	19.0802
329	8.1086	17.4142
330	7.5144	19.2033
331	8.079	18.5799
332	8.113	18.3872
333	8.7398	17.7956
334	7.4549	17.2595
335	7.2546	17.1303
336	7.4556	16.9768
337	7.952	17.0046
338	7.877	18.3626
339	7.9108	17.261
340	7.6937	18.3344
341	8.0221	19.2221
342	8.0845	19.2002
343	8.1128	18.5851
344	8.0621	18.6473
345	8.0008	17.495
346	7.4353	18.041
347	7.689	18.494
348	8.1503	18.5793
349	8.0784	19.1108
350	8.1162	18.8524
351	8.6361	19.0591
352	8.2271	17.113
353	7.5268	19.0859
354	7.6011	18.0523
355	8.4827	18.3769
356	7.9396	17.4269
357	7.8965	18.1695
358	7.8627	18.1693
359	8.2563	18.6933
360	8.1106	18.7969
361	8.4207	19.4098
362	8.0165	18.5217
363	8.2666	19.2935
364	8.4551	17.9926
365	7.9844	18.8695
366	8.0198	18.8249
367	8.1961	20.6394
368	8.4665	18.8616
369	8.122	19.2061
370	8.6077	19.0623
371	8.1067	18.7593
372	9.8562	19.442
373	8.2552	19.6755
374	8.3728	19.2231
375	8.1344	19.8724
376	8.6201	18.7873
377	8.3269	18.7242
378	8.1698	19.3444
379	8.5209	18.9259
380	8.0566	19.0557
381	8.1811	19.2936
382	9.5214	18.7981
383	8.1915	23.5208
384	8.0388	21.8148
385	8.1085	19.122
386	8.3354	19.5266
387	8.0963	19.2165
388	8.0868	19.4553
389	8.1272	18.8098
390	8.7951	18.5555
391	8.0129	19.4225
392	8.0197	19.3556
393	8.2293	19.3815
394	9.3141	19.3352
395	8.105	19.2699
396	9.9029	18.3537
397	9.4967	20.4961
398	8.2552	20.7248
399	7.9803	19.2582
400	8.0866	19.2799
401	9.5359	19.2718
402	9.0217	15.6791
403	6.737	17.675
404	6.7461	22.1872
405	9.652	45.192
406	9.6991	52.2947
407	9.7518	50.031
408	9.6898	48.6271
409	9.763	46.9349
410	9.7422	46.2924
411	9.8215	41.9094
412	9.9049	37.5311
413	9.9718	37.0163
414	10.0873	31.5776
415	9.8878	28.377
416	9.9167	24.9937
417	9.8113	22.6533
418	9.8032	21.9998
419	9.8181	21.9189
420	9.7369	21.9157
421	9.6738	21.7745
422	9.6301	21.6181
423	9.733	21.7471
424	9.6693	21.9099
425	9.7943	21.7578
426	9.7733	22.2006
427	9.8541	22.1558
428	9.8232	24.3007
429	9.4994	21.3281
430	9.4121	21.2405
431	9.4278	21.3488
432	9.3751	21.3347
433	9.4553	21.3365
434	9.4126	21.2156
435	9.4538	21.2876
436	9.3747	21.1747
437	11.1325	21.1857
438	9.4126	21.2892
439	9.523	21.2021
440	9.4556	22.9452
441	9.4699	21.2512
442	10.4925	21.3082
443	9.4301	22.96
444	9.3782	22.5346
445	10.1617	22.2884
446	10.2218	22.4303
447	9.873	22.1849
448	9.8948	24.1772
449	11.6011	21.9833
450	9.5593	22.0779
451	9.378	18.1906
452	7.9241	62.6235
453	11.4667	21.417
454	10.7532	19.3284
455	8.0547	19.3515
456	8.2976	21.6541
457	9.7347	21.7368
458	8.3356	21.6485
459	10.9271	19.8224
460	11.0524	20.3037
461	8.4293	20.8994
462	10.9884	22.3994
463	8.4293	22.8463
464	11.0102	19.2867
465	10.2771	19.7121
466	11.0508	22.2019
467	8.3985	23.0449
468	9.6344	20.7792
469	9.5678	22.874
470	8.3772	23.6994
471	8.1462	20.6561
472	10.8194	23.18
473	14.8755	22.7364
474	7.2185	23.0543
475	7.735	23.1494
476	7.2009	16.525
477	15.6765	25.2248
478	11.5058	23.7954
479	7.3003	23.8488
480	8.4866	15.9579
481	6.9879	15.9856
482	6.9956	15.9233
483	7.0634	16.1447
484	7.0763	16.0665
485	7.0741	16.1499
486	7.012	19.3655
487	6.0376	12.7299
488	5.7105	12.9822
489	5.7309	13.0809
490	5.7675	13.1093
491	5.7636	13.0958
492	5.7771	13.0916
493	5.7605	13.1122
494	5.7699	12.8058
495	5.738	14.2144
496	6.4537	14.532
497	6.4318	14.5365
498	11.3378	23.765
499	10.2224	14.7717
500	6.5861	15.0794
501	6.6988	17.919
502	8	18.3849
503	7.8409	18.3502
504	9.2028	18.4793
505	8.2405	18.476
506	8.4742	18.5026
507	8.4529	18.1296
508	8.467	17.8805
509	8.4762	18.7077
510	8.5463	18.2766
511	8.1926	18.2933
512	9.6905	19.0722
513	8.0243	18.2945
514	7.6764	18.3687
515	8.077	18.5383
516	8.4198	18.4332
517	8.4563	18.3987
518	8.3877	18.3209
519	8.028	18.619
520	9.5773	18.4014
521	8.0909	18.2738
522	9.6209	18.4179
523	8.089	18.6505
524	9.6986	18.5466
525	8.1752	19.7721
526	8.1124	18.4999
527	8.4614	18.0784
528	8.0585	18.8293
529	8.0936	18.8521
530	8.147	19.8519
531	8.2141	18.6258
532	7.9174	18.5924
533	8.66	18.7489
534	8.2876	18.3909
535	8.2147	18.4333
536	8.2038	20.2869
537	8.1582	19.2832
538	8.9902	17.9847
539	7.6526	17.5606
540	9.2461	18.8695
541	8.2098	18.9101
542	8.6451	19.1335
543	8.5355	20.1279
544	8.6687	19.7792
545	9.4216	18.8555
546	8.7068	18.523
547	9.5197	20.2237
548	8.2985	18.8548
549	8.5823	19.6222
550	8.2537	18.5931
551	8.2752	18.7791
552	8.6545	20.0069
553	8.1086	18.9145
554	8.5922	19.0201
555	8.7555	18.6491
556	8.105	19.3153
557	8.3304	19.2821
558	8.7075	19.88
559	8.1739	19.0618
560	8.5513	18.5268
561	9.407	18.7691
562	8.5269	18.8528
563	8.165	18.7412
564	8.2623	18.9079
565	9.3877	18.7438
566	8.3845	18.8645
567	8.6382	19.6154
568	8.6036	18.6171
569	8.2043	19.0782
570	8.625	19.0423
571	8.6281	18.6407
572	8.1574	18.9675
573	8.1469	18.6831
574	8.2173	18.9932
575	8.5425	18.4621
576	8.1675	18.9397
577	8.6113	19.0418
578	8.1533	19.2709
579	8.6243	19.1003
580	9.5003	18.9808
581	8.5418	19.1145
582	8.7444	18.8774
583	8.9337	18.7153
584	9.5038	19.1398
585	8.3281	19.3133
586	8.8153	18.9873
587	8.7342	18.7822
588	8.3457	19.1819
589	8.8426	19.2829
590	8.3002	20.0368
591	8.72	18.2154
592	8.116	18.941
593	9.7869	18.8161
594	8.3784	20.446
595	8.9983	19.2787
596	8.3244	19.1617
597	8.5894	19.0785
598	8.2604	18.6605
599	8.2881	19.0133
600	8.4998	18.7627
601	7.8693	19.1051
602	8.2246	18.9689
603	8.5058	19.4481
604	9.9657	18.7313
605	9.9584	18.8548
606	9.5469	19.3128
607	8.3088	19.3763
608	9.0474	18.7081
609	8.2825	20.8812
610	8.6959	19.0574
611	8.3826	19.6155
612	9.6724	19.383
613	8.6216	19.0439
614	8.3929	19.6361
615	9.3743	19.2259
616	8.2851	19.9656
617	9.1799	20.5559
618	9.0127	18.7552
619	8.3563	18.9984
620	8.5067	18.9174
621	8.4327	19.7181
622	10.1187	18.9739
623	8.3173	18.8732
624	8.2799	19.6772
625	8.8263	18.9186
626	10.9045	15.4518
627	6.7767	15.4923
628	9.7707	21.8305
629	11.7649	23.7233
630	9.9829	22.0139
631	10.1372	22.3338
632	9.9638	22.0204
633	10.1555	22.3403
634	11.8227	22.1553
635	10.0529	22.0893
636	9.9101	23.3571
637	10.4474	22.9902
638	10.1777	22.1881
639	9.8579	22.0862
640	9.7757	22.2396
641	10.0069	22.3657
642	9.931	22.1288
643	9.8919	23.6988
644	9.7345	22.1958
645	9.8793	21.9634
646	9.7311	22.2364
647	10.0265	22.182
648	9.6918	21.919
649	9.7707	22.1472
650	9.7508	22.2936
651	9.6759	21.937
652	9.6859	22.1453
653	9.7685	22.1986
654	9.7646	22.3664
655	10.0231	22.526
656	11.8455	24.4256
657	10.0864	24.4016
658	9.8771	23.2733
659	10.426	23.6462
660	10.3964	22.0579
661	11.4813	22.1434
662	10.3549	21.9227
663	9.7667	22.0905
664	9.8437	24.0956
665	9.7127	21.9702
666	9.7584	23.7555
667	9.7708	22.2019
668	9.8476	22.432
669	9.9868	24.0666
670	10.2742	24.2189
671	10.3181	22.2953
672	9.9349	24.4702
673	10.027	22.4497
674	9.8526	23.7591
675	9.7669	22.0672
676	9.8485	21.9232
677	9.7812	22.1871
678	11.4906	22.1449
679	9.877	21.9752
680	7.367	18.4101
681	36.0779	23.4845
682	9.9456	22.2103
683	10.1725	18.6397
684	8.4371	18.9163
685	8.434	21.2502
686	9.7047	21.0436
687	11.3999	21.9179
688	11.393	22.1105
689	10.3676	19.2866
690	8.5751	22.1227
691	8.6299	21.325
692	8.0952	19.8285
693	8.6053	19.2774
694	9.1829	22.3396
695	8.6438	22.2899
696	12.846	25.5186
697	9.4707	23.484
698	9.0589	23.9166
699	8.4107	22.9912
700	9.7237	21.7028
701	13.9413	21.3129
702	7.2728	20.796
703	8.5802	23.0744
704	13.3709	24.5395
705	7.246	22.7926
706	7.3045	16.4429
707	7.3359	22.5596
708	13.2898	22.5613
709	7.3273	15.9468
710	6.9425	16.0445
711	7.0524	15.9258
712	6.9503	15.8249
713	6.9616	16.0635
714	6.995	16.1065
715	6.9622	16.0306
716	8.1019	18.3284
717	5.6837	12.8962
718	5.7153	13.042
719	5.7494	13.0368
720	5.7711	13.0871
721	5.7331	13.0518
722	5.7492	13.0785
723	5.6761	12.7981
724	5.3053	15.7879
725	6.4669	14.4588
726	6.4464	18.6198
727	11.2138	24.3275
728	11.2839	14.9235
729	6.6608	15.0541
730	6.6619	17.8502
731	7.9634	17.9562
732	7.9751	19.0632
733	8.0424	17.981
734	8.0168	18.0912
735	8.0193	18.1705
736	7.9909	18.6277
737	9.2937	18.6198
738	8.0298	18.9205
739	8.4259	18.2809
740	8.1699	18.787
741	8.3378	18.0978
742	8.1268	18.5909
743	7.9882	18.2501
744	8.4566	18.1901
745	8.0322	18.0504
746	8.037	18.3937
747	8.0853	18.7113
748	8.322	18.6547
749	8.7125	18.6336
750	8.3059	20.0953
751	8.6729	19.5478
752	7.7088	17.9494
753	9.1524	18.609
754	8.2408	18.2702
755	8.072	18.5206
756	8.16	18.6909
757	8.1794	18.5903
758	8.1981	18.6725
759	8.1487	18.5646
760	8.1619	18.6396
761	8.1857	18.9203
762	8.1199	18.8624
763	8.1342	18.2685
764	8.1075	18.8947
765	8.2237	19.5112
766	8.1848	20.0943
767	8.5031	18.3977
768	8.0656	18.7862
769	8.0992	18.936
770	8.1579	18.7833
771	8.3779	19.8206
772	8.0835	18.8499
773	8.4597	19.4647
774	8.3837	18.061
775	7.7708	17.9793
776	8.5125	18.4825
777	9.3299	18.9342
778	9.5125	18.926
779	8.2807	18.9534
780	8.555	18.8406
781	8.313	18.9551
782	9.477	19.0503
783	8.3898	18.567
784	8.468	18.806
785	8.6372	18.8274
786	8.3051	19.1175
787	8.6172	18.8739
788	8.164	18.7485
789	8.4207	19.0044
790	8.7826	19.1683
791	8.2146	19.0627
792	8.1572	19.0603
793	9.4917	20.0367
794	8.397	18.9349
795	8.1969	18.9698
796	10.08	18.6916
797	8.3039	18.4503
798	8.2469	18.914
799	8.1933	19.0273
800	8.5698	19.09
801	8.2791	19.2233
802	8.2593	18.853
803	8.1405	18.5582
804	8.4828	18.7415
805	8.4456	19.5717
806	8.7693	17.1628
807	7.6369	18.9448
808	8.2818	19.0133
809	8.6734	19.1208
810	8.2723	18.921
811	8.4556	19.0254
812	8.2611	18.6222
813	8.3071	19.1758
814	8.8167	18.8889
815	8.2616	18.7555
816	8.1085	18.8188
817	8.7771	18.4369
818	9.4734	18.8064
819	8.5834	18.7677
820	7.99	18.617
821	8.0054	18.4508
822	8.1649	18.9245
823	9.7327	19.0071
824	8.6136	18.7833
825	8.1178	18.7089
826	8.4665	20.111
827	8.2206	18.8366
828	8.6964	18.4251
829	9.3702	19.0354
830	8.7553	20.0255
831	8.3938	18.7006
832	9.0035	18.6888
833	8.1026	19.1083
834	10.9824	18.9905
835	8.717	19.3733
836	8.6071	18.6601
837	8.3691	19.1983
838	8.486	19.4911
839	9.1898	19.1628
840	8.236	18.8508
841	8.2696	19.1323
842	9.0161	20.0443
843	8.4231	19.5816
844	8.5103	19.4684
845	8.2374	19.0479
846	8.6079	18.806
847	8.2696	20.9042
848	8.8579	19.3266
849	9.2405	18.6756
850	9.3338	19.8532
851	8.9625	19.5941
852	8.3002	17.9472
853	7.4361	17.7149
854	6.9165	22.0321
855	9.6857	21.5116
856	9.9914	23.2046
857	10.4071	23.2478
858	10.453	24.7345
859	11.7692	22.4741
860	9.9686	22.3417
861	9.9455	22.1118
862	9.8594	21.9529
863	11.4164	23.375
864	11.3968	21.9611
865	9.6538	21.6016
866	9.6927	21.7202
867	9.6841	22.2715
868	9.8949	21.7753
869	9.7073	21.5327
870	9.6439	21.7474
871	11.4237	21.8273
872	11.3917	22.8343
873	9.9757	21.7731
874	9.7027	21.8257
875	9.6982	21.8552
876	9.9373	21.9465
877	9.8329	21.6487
878	9.6349	21.7514
879	11.431	21.7691
880	9.8112	22.264
881	10.0214	22.4228
882	10.1176	24.2356
883	10.201	22.3152
884	9.8707	22.2518
885	9.8698	22.4382
886	10.0159	22.175
887	9.936	24.0014
888	10.0445	22.4355
889	10.0369	22.333
890	9.8982	22.0473
891	10.05	22.417
892	10.0604	22.4437
893	10.0061	22.3201
894	9.9511	22.9918
895	10.0555	22.2819
896	9.9889	24.211
897	11.8431	22.6596
898	9.9341	23.0824
899	10.4013	23.3403
900	10.4486	21.971
901	10.0246	22.2805
902	9.9949	22.3109
903	9.9304	22.2468
904	11.74	22.2737
905	9.7981	22.1257
906	9.9241	18.8973
907	7.9933	58.9927
908	27.2094	21.0254
909	9.5969	21.6405
910	8.4067	21.2879
911	10.6044	19.0669
912	9.3979	21.3234
913	11.4873	19.6251
914	12.723	19.2419
915	9.3092	19.405
916	8.0689	21.1689
917	8.4714	20.3733
918	10.4338	19.4616
919	8.5309	22.4206
920	10.0878	20.7203
921	8.5878	23.1688
922	11.9663	25.7685
923	8.6212	22.0117
924	12.663	22.7851
925	11.7341	20.5234
926	12.752	26.2103
927	10.051	18.4184
928	15.0084	29.2832
929	7.285	21.9335
930	15.7356	23.4862
931	12.5977	16.8711
932	9.7725	20.0387
933	7.2576	16.4138
934	7.2969	22.6881
935	7.2867	15.9891
936	6.97	15.9396
937	7.0462	16.1456
938	7.1177	16.1014
939	7.1044	16.2763
940	7.0778	16.005
941	7.0619	16.1102
942	9.0496	15.2179
943	5.7005	14.3519
944	5.7457	13.0713
945	5.6907	12.7025
946	5.4461	15.0432
947	6.3675	14.5761
948	6.3915	14.4038
949	10.0282	22.3861
950	9.8164	22.3434
951	6.5509	14.6691
952	6.6489	14.9663
953	7.2263	18.5296
954	7.9612	18.3644
955	7.8784	18.4747
956	7.9881	18.8915
957	7.988	18.5567
958	7.9075	18.6113
959	9.1626	18.451
960	8.3259	19.0077
961	7.8329	18.1879
962	7.7955	19.5496
963	7.8471	18.0576
964	8.2767	18.5786
965	8.3881	18.2691
966	7.9966	17.9869
967	8.2367	17.993
968	8.1044	17.9222
969	8.0049	18.8017
970	7.9679	18.1236
971	8.2887	18.3711
972	8.0166	17.6186
973	7.9476	18.991
974	9.0875	18.7427
975	8.3677	18.6
976	8.1497	18.1795
977	8.334	18.8291
978	8.1936	18.3501
979	7.9384	18.7179
980	8.433	18.4681
981	8.2027	18.788
982	8.1044	18.5559
983	8.0648	18.6769
984	8.2258	18.3794
985	8.4667	18.0744
986	8.463	18.1275
987	8.1049	18.7405
988	8.2049	18.5072
989	8.2877	18.9908
990	7.9757	18.4666
991	8.4286	18.3245
992	8.1154	18.9834
993	8.2143	17.9312
994	7.7957	17.09
995	8.3272	18.2754
996	9.5926	18.1887
997	8.468	18.5165
998	9.7014	19.0442
999	8.38	20.1373
1000	8.2277	18.6423
1001	8.2614	19.0115
1002	8.5131	18.7359
1003	8.6435	18.6966
1004	8.1576	19.3563
1005	8.6194	18.5693
1006	8.1205	19.1656
1007	8.2416	18.7349
1008	8.3764	18.0905
1009	8.085	18.9325
1010	9.7319	19.0267
1011	8.193	19.052
1012	8.5398	18.3268
1013	8.1682	18.9994
1014	8.5851	18.794
1015	8.6179	18.8454
1016	9.5617	18.4958
1017	8.2694	19.0132
1018	8.9491	18.2529
1019	8.054	18.7532
1020	8.3954	18.9567
1021	8.2418	19.2096
1022	8.9292	18.9247
1023	8.2252	18.4667
1024	7.9883	18.3423
1025	8.03	18.9185
1026	8.3676	18.5602
1027	8.3046	18.7283
1028	8.1606	19.2935
1029	8.2312	18.9062
1030	8.2862	19.3507
1031	8.2977	19.0866
1032	8.6105	19.0108
1033	8.22	19.3717
1034	8.6358	18.8666
1035	8.4558	20.5976
1036	8.3448	18.8679
1037	8.1226	20.173
1038	8.6432	18.6824
1039	8.136	18.6389
1040	8.2392	19.2489
1041	8.3104	18.8839
1042	8.5354	18.7794
1043	8.3443	19.5138
1044	8.241	19.0377
1045	8.1597	19.226
1046	8.6937	19.1157
1047	8.6329	18.3078
1048	8.3433	18.4246
1049	8.3095	19.2673
1050	8.0831	19.5309
1051	8.5735	18.6822
1052	8.3094	19.1203
1053	8.5809	19.9325
1054	8.4185	18.898
1055	8.2775	18.7249
1056	8.7008	18.9312
1057	8.6339	18.6608
1058	8.2123	20.5945
1059	8.7258	19.0461
1060	8.1933	19.5493
1061	10.8057	20.7785
1062	10.2818	18.8879
1063	8.3399	19.6829
1064	9.5339	20.1053
1065	10.1833	20.612
1066	9.2903	18.7558
1067	8.0157	18.8652
1068	8.3688	19.7734
1069	8.4434	18.8519
1070	8.869	18.4682
1071	8.2204	18.8711
1072	8.1394	19.3268
1073	10.3873	18.8235
1074	9.2477	19.1893
1075	7.6057	15.2431
1076	8.1464	24.5628
1077	11.6797	22.188
1078	9.8457	22.058
1079	9.8637	21.6888
1080	9.9107	23.9365
1081	9.9599	21.9423
1082	9.9614	21.9538
1083	9.7534	21.8002
1084	11.5874	21.9235
1085	9.8321	22.1276
1086	10.001	22.2588
1087	11.6074	21.8617
1088	9.7788	21.971
1089	9.9255	21.9383
1090	9.7928	21.8813
1091	9.8077	21.8331
1092	11.5202	23.09
1093	10.3244	23.1165
1094	9.9287	21.7969
1095	11.6375	23.8729
1096	10.0928	22.3485
1097	9.9677	23.946
1098	9.9151	22.2529
1099	11.7333	22.2233
1100	9.9888	22.3835
1101	10.0081	22.1973
1102	9.9858	22.044
1103	10.0146	22.3161
1104	10.0435	22.2981
1105	9.9579	22.302
1106	11.885	22.4049
1107	10.0729	23.8735
1108	9.9294	22.0358
1109	9.8454	22.2507
1110	10.0531	22.4255
1111	9.9196	24.0833
1112	9.9639	21.957
1113	9.7503	21.7379
1114	9.8005	21.7915
1115	9.7405	23.5675
1116	9.7159	22.9731
1117	10.385	22.6115
1118	11.8784	21.8951
1119	9.8151	21.836
1120	9.765	22.3737
1121	9.8468	21.9676
1122	9.766	23.586
1123	9.7216	21.9062
1124	10.0004	22.8275
1125	10.0173	22.3181
1126	10.0607	22.2575
1127	9.9668	22.0625
1128	10.0178	18.1827
1129	8.0564	59.7327
1130	19.6196	23.2355
1131	10.8662	23.4484
1132	8.3249	22.2648
1133	8.3951	20.9078
1134	8.4878	19.3339
1135	8.5092	21.5917
1136	8.3276	19.0352
1137	8.5428	21.1335
1138	8.4776	20.4197
1139	8.5318	22.6471
1140	8.4765	22.2275
1141	8.5196	19.9043
1142	8.4764	23.0772
1143	8.2935	24.2972
1144	8.5298	20.0908
1145	8.5933	19.9049
1146	9.3922	24.1711
1147	8.5147	20.9055
1148	15.7472	24.3283
1149	13.1123	21.7643
1150	13.4821	18.0478
1151	7.3026	21.4622
1152	7.9713	18.5474
1153	7.346	18.0541
1154	9.0296	23.0802
1155	13.4561	28.0926
1156	7.3368	19.0358
1157	9.3351	15.769
1158	6.8623	15.632
1159	6.8729	15.7802
1160	6.8754	15.659
1161	6.8703	15.6283
1162	6.8851	15.627
1163	6.8666	15.7016
1164	6.8468	19.8081
1165	5.685	13.0515
1166	5.6358	13.0709
1167	5.771	13.0869
1168	5.7544	13.1021
1169	5.776	13.1108
1170	5.7536	13.0868
1171	5.7698	13.1275
1172	5.7554	13.0592
1173	5.6437	12.9546
1174	5.7383	12.7617
1175	5.3826	14.8562
1176	6.4429	14.57
1177	6.4699	14.6616
1178	10.7698	23.8315
1179	10.9375	15.7517
1180	6.5868	16.2746
1181	6.6766	16.0053
1182	7.5051	17.468
1183	8.0746	17.3538
1184	7.5283	18.1448
1185	7.9559	18.8157
1186	7.9941	18.3263
1187	8.0709	18.5791
1188	7.9653	19.8776
1189	8.5229	18.6487
1190	8.5055	18.1659
1191	8.3574	18.4619
1192	8.0381	18.5915
1193	8.0762	19.8645
1194	8.1573	18.7983
1195	8.3296	18.47
1196	8.5065	19.4874
1197	8.5939	18.3252
1198	8.9112	19.8094
1199	9.8541	18.3677
1200	9.3	19.4866
1201	8.1553	18.3702
1202	8.1065	18.6795
1203	8.2667	18.5888
1204	8.1482	18.6362
1205	9.7568	18.2656
1206	8.4049	18.7461
1207	8.3091	18.2651
1208	8.1598	18.5893
1209	8.4469	18.5887
1210	8.0825	18.7266
1211	7.997	19.0124
1212	9.302	18.8156
1213	9.7474	18.592
1214	8.2373	19.7166
1215	8.1435	19.127
1216	9.516	18.6236
1217	8.7567	19.2085
1218	8.6591	19.5742
1219	8.5389	18.379
1220	9.3921	18.5405
1221	8.101	18.3837
1222	8.2465	18.9622
1223	8.5053	18.9556
1224	8.2212	19.1387
1225	8.2653	18.6235
1226	8.2067	18.5109
1227	8.3133	18.9348
1228	9.3799	18.5753
1229	8.2274	18.2196
1230	9.1561	18.9871
1231	8.2155	18.7917
1232	8.8941	19.0814
1233	8.2912	18.9331
1234	8.7133	18.605
1235	8.1918	19.527
1236	8.6223	18.5527
1237	8.2255	20.1163
1238	8.5394	18.9991
1239	8.1898	18.5156
1240	8.3258	19.687
1241	9.0769	19.1429
1242	9.2905	20.1519
1243	8.7371	18.6087
1244	8.1705	18.8268
1245	9.7608	18.5702
1246	8.3044	19.0257
1247	8.0931	18.5474
1248	8.1719	18.2783
1249	8.1083	18.2916
1250	8.1496	18.7482
1251	8.6093	18.9491
1252	8.5076	18.6404
1253	8.0011	19.145
1254	8.2426	19.1008
1255	8.7195	18.2906
1256	8.0925	20.1769
1257	8.2866	18.7529
1258	8.0552	19.0153
1259	8.1673	19.3393
1260	8.2274	19.1445
1261	8.5716	18.6816
1262	8.3733	18.8942
1263	8.7109	19.2285
1264	8.8385	18.9343
1265	8.1738	18.0548
1266	8.6554	18.6557
1267	9.079	18.9796
1268	8.6703	18.7244
1269	8.2248	18.7407
1270	8.2999	18.7471
1271	8.7205	18.4794
1272	8.2092	19.983
1273	8.3276	19.1207
1274	8.2906	19.2793
1275	8.308	19.449
1276	8.7928	20.2947
1277	8.532	18.7667
1278	9.3598	19.2392
1279	8.0906	18.9137
1280	8.1921	18.9977
1281	9.78	18.7138
1282	8.3095	19.5922
1283	8.3227	19.8797
1284	9.0138	18.7352
1285	9.6338	19.5433
1286	9.9923	18.6305
1287	8.3054	20.6159
1288	8.6797	18.5024
1289	8.2803	19.1543
1290	8.2373	18.9753
1291	8.2694	18.787
1292	8.1984	18.9218
1293	8.2499	19.2812
1294	8.8663	20.3115
1295	9.3195	17.842
1296	7.7623	17.7433
1297	8.1764	18.491
1298	8.1367	18.9409
1299	8.8033	19.0652
1300	7.6325	15.5007
1301	6.8469	20.9717
1302	9.5808	23.0421
1303	9.6243	21.7127
1304	9.5829	21.4166
1305	11.3421	23.2629
1306	9.6075	22.1102
1307	9.7573	21.675
1308	11.3312	21.5807
1309	9.6304	21.5541
1310	9.7004	22.0343
1311	10.0625	22.3437
1312	9.8325	21.797
1313	9.7698	22.2845
1314	10.0201	22.1456
1315	9.9286	22.1387
1316	9.9094	22.0826
1317	11.5498	22.2413
1318	10.0246	22.3431
1319	10.0049	22.5413
1320	9.9535	22.2194
1321	9.9151	22.1432
1322	9.9622	22.505
1323	9.9585	22.3872
1324	10.0006	22.2001
1325	9.9855	22.4995
1326	9.986	22.2964
1327	10.0371	22.4508
1328	11.6646	22.2453
1329	13.4015	22.2277
1330	9.9445	22.3247
1331	9.8171	22.1891
1332	10.0122	22.2511
1333	9.9887	22.0156
1334	9.7393	21.732
1335	9.6764	21.6909
1336	9.632	21.6471
1337	9.7014	21.9412
1338	10	23.7895
1339	10.6859	23.3304
1340	10.0005	21.8483
1341	10.0578	22.4965
1342	9.9487	23.4848
1343	9.6926	21.7792
1344	9.7147	21.6736
1345	9.7067	21.7647
1346	9.763	23.4414
1347	11.4918	21.7212
1348	10.0736	22.5082
1349	10.1222	23.9648
1350	11.9307	22.4101
1351	9.9875	22.7434
1352	9.9876	22.4777
1353	10.0675	21.5901
1354	8.1171	35.1136
1355	23.589	21.0836
1356	9.4057	19.7272
1357	10.6959	21.6297
1358	10.8423	21.1311
1359	9.5641	22.2809
1360	8.32	21.871
1361	11.1692	22.7294
1362	8.4558	19.3968
1363	8.6705	21.0258
1364	9.67	18.7343
1365	8.4748	18.2424
1366	7.6079	18.5398
1367	7.8507	21.8072
1368	12.4955	20.7944
1369	11.9991	19.7438
1370	8.4498	22.6401
1371	9.4792	23.1614
1372	12.3801	17.3835
1373	11.4585	23.4074
1374	14.463	23.4274
1375	14.0394	22.6194
1376	9.8222	18.6675
1377	10.024	20.1589
1378	10.4653	22.6255
1379	10.9903	23.8694
1380	14.4552	21.1477
1381	7.6354	41.4938
1382	6.9358	16.1766
1383	7.0228	15.8591
1384	6.9338	15.9525
1385	6.922	15.8132
1386	6.8786	15.7629
1387	6.9011	15.7018
1388	6.8974	15.7685
1389	7.9786	15.2414
1390	5.6411	13.028
1391	5.7076	13.0854
1392	5.7561	13.0491
1393	5.6306	12.7346
1394	5.604	12.7578
1395	5.5801	12.7756
1396	5.5769	12.8221
1397	5.6491	12.7396
1398	6.9673	12.8327
1399	5.6451	12.9281
1400	5.6228	13.1011
1401	5.8072	12.7476
1402	5.7489	16.4236
1403	6.8441	14.4829
1404	6.466	14.5351
1405	10.9089	26.0666
1406	12.355	15.1331
1407	6.6961	15.168
1408	6.56	17.6793
1409	7.9881	17.6591
1410	8.3354	18.4215
1411	8.4454	18.1726
1412	8.7279	18.4556
1413	7.9133	17.957
1414	8.3253	18.2108
1415	7.9618	18.0551
1416	7.9946	18.6447
1417	8.5043	18.5179
1418	7.9711	18.5592
1419	8.3372	18.6183
1420	8.0441	18.0524
1421	8.0655	17.9091
1422	7.9292	17.8436
1423	7.8811	18.5186
1424	7.9372	18.9562
1425	8.1943	18.3797
1426	8.6015	18.9683
1427	9.6169	18.4553
1428	7.8736	18.0356
1429	8.069	19.9467
1430	8.0999	18.8584
1431	8.6826	18.5815
1432	8.1455	18.681
1433	8.1406	18.894
1434	8.2103	18.2482
1435	8.0858	20.2224
1436	8.1302	18.4966
1437	7.9888	18.1438
1438	8.0072	18.7886
1439	8.0505	17.8773
1440	8.6482	19.0425
1441	8.1758	18.4551
1442	8.2425	18.817
1443	8.6624	18.5095
1444	8.8185	18.4622
1445	8.1802	19.4379
1446	8.142	18.6902
1447	8.0357	18.6122
1448	8.4774	18.5653
1449	8.3758	18.6166
1450	8.1309	18.7176
1451	7.922	18.7024
1452	8.203	18.3484
1453	8.0777	19.1662
1454	8.3272	17.9447
1455	8.0544	19.3633
1456	8.0625	19.0096
1457	9.2523	18.569
1458	8.2508	18.6407
1459	9.2698	19.2748
1460	8.6316	19.2239
1461	8.6155	19.7619
1462	9.3949	19.2287
1463	8.1529	18.6103
1464	8.3881	17.959
1465	8.121	17.8462
1466	8.6777	18.5214
1467	8.6183	19.151
1468	8.6286	18.7922
1469	8.4046	19.2244
1470	8.1623	19.0763
1471	8.2902	18.9058
1472	8.2042	19.1411
1473	8.5449	18.8727
1474	8.273	19.3477
1475	8.3079	18.9552
1476	9.3041	19.2905
1477	8.1617	18.9091
1478	8.6157	18.8118
1479	8.5434	19.8945
1480	8.2298	18.8584
1481	8.2477	18.6958
1482	8.7726	19.6466
1483	8.3548	18.6083
1484	8.8883	18.898
1485	8.4949	20.404
1486	8.2474	19.0611
1487	8.7082	18.6979
1488	8.3942	18.7058
1489	8.2991	19.4176
1490	8.1765	20.2976
1491	8.734	18.4791
1492	8.2102	18.5687
1493	8.6564	19.7634
1494	8.2194	19.1748
1495	9.95	19.1861
1496	8.8413	20.1411
1497	8.3133	18.963
1498	8.269	20.3764
1499	8.3641	19.0242
1500	8.8836	18.8809
1501	8.5844	19.5038
1502	10.0784	18.8438
1503	9.6069	19.3549
1504	8.2028	19.3895
1505	8.1861	19.124
1506	9.0005	19.8549
1507	8.3941	18.8439
1508	8.159	19.0241
1509	8.8842	18.6752
1510	8.1746	18.8464
1511	8.6246	18.8497
1512	8.2637	19.0151
1513	8.9085	23.6932
1514	9.127	21.6249
1515	8.3358	19.4331
1516	8.2506	19.392
1517	8.2611	19.3409
1518	9.0758	19.3129
1519	8.6637	20.4456
1520	9.0386	18.6892
1521	8.2816	19.1348
1522	8.2103	18.1862
1523	8.6025	20.3411
1524	9.032	18.7156
1525	8.8697	15.9504
1526	6.9255	17.8567
1527	9.6027	22.3803
1528	10.0466	21.6411
1529	11.5917	22.3289
1530	9.9362	22.0427
1531	9.9367	22.1124
1532	10.047	22.8075
1533	10.1521	22.3117
1534	9.807	21.891
1535	9.8639	21.8951
1536	11.5998	21.8657
1537	9.9386	22.2298
1538	11.6073	22.1526
1539	9.9116	22.1559
1540	9.9274	22.1418
1541	11.7142	22.2192
1542	9.8924	24.0721
1543	9.991	22.1391
1544	9.9704	22.1927
1545	9.9419	22.3044
1546	10.0776	23.8972
1547	9.9111	23.7396
1548	9.9762	22.0993
1549	9.9897	22.3258
1550	9.9742	22.3719
1551	9.9177	21.8224
1552	11.6821	23.0135
1553	10.1688	22.3801
1554	9.7731	22.3421
1555	10.0747	22.3685
1556	10.0209	24.246
1557	11.6971	21.8932
1558	9.7598	21.7637
1559	9.7314	21.7255
1560	13.2066	21.8861
1561	9.8248	23.4579
1562	9.7778	21.7491
1563	13.263	21.8486
1564	9.7465	22.0701
1565	10.2628	22.2771
1566	9.8492	21.7095
1567	9.752	21.8604
1568	11.5356	22.2151
1569	10.0382	22.2732
1570	10.1124	22.3603
1571	9.946	22.1805
1572	11.6315	22.2214
1573	11.6851	22.3749
1574	9.9035	22.3142
1575	10.0398	22.3068
1576	11.6884	22.5774
1577	10.1265	23.2517
1578	10.2436	22.4787
1579	8.5404	19.031
1580	30.9595	32.9088
1581	10.9238	21.9338
1582	8.4868	19.2053
1583	8.6428	21.935
1584	9.7931	22.3356
1585	11.2148	19.6742
1586	10.6101	22.3478
1587	9.8576	19.67
1588	8.5614	19.2301
1589	8.952	20.6975
1590	11.392	22.2383
1591	8.5401	23.2909
1592	11.2644	23.5199
1593	10.7828	18.8954
1594	8.1898	24.4648
1595	7.9052	22.4051
1596	8.9564	20.7347
1597	10.438	19.3548
1598	9.9242	18.8247
1599	8.5088	16.2721
1600	8.5653	22.2714
1601	13.4634	16.74
1602	7.2138	22.7537
1603	8.6973	16.3491
1604	7.2205	21.7745
1605	8.6913	16.7817
1606	8.609	32.9399
1607	6.9155	15.8353
1608	6.9308	15.9139
1609	6.9133	15.7159
1610	6.9224	15.7143
1611	6.951	15.6971
1612	6.9122	15.6883
1613	6.917	15.785
1614	7.8713	14.7199
1615	6.9714	12.798
1616	5.6415	12.8109
1617	5.6474	12.8049
1618	5.6521	13.038
1619	5.774	13.1013
1620	5.672	12.7737
1621	5.6846	13.0928
1622	5.7785	13.0944
1623	5.7264	12.904
1624	5.6868	13.3498
1625	5.7183	12.6865
1626	5.7099	16.4717
1627	6.9193	15.1345
1628	6.7273	14.9793
1629	6.7039	24.2738
1630	11.1533	24.9771
1631	6.8312	15.1476
1632	6.7723	15.2301
1633	7.8051	18.2541
1634	8.0141	18.3798
1635	8.6266	17.8785
1636	8.0611	18.5761
1637	8.1199	18.1671
1638	8.0761	18.6496
1639	9.2423	18.6588
1640	8.5732	18.0851
1641	8.5959	18.454
1642	9.3223	18.7376
1643	7.9811	18.5585
1644	8.0191	19.7266
1645	8.4207	18.2699
1646	8.4919	18.3122
1647	8.1662	18.3278
1648	8.1339	18.7422
1649	8.0587	18.3088
1650	8.0563	18.9499
1651	8.3345	18.8825
1652	8.4784	18.8446
1653	8.085	18.7503
1654	9.8134	20.548
1655	8.1156	19.0477
1656	7.4481	18.8501
1657	8.1104	18.2677
1658	8.2902	18.7248
1659	8.487	18.7408
1660	8.283	18.7415
1661	8.2298	18.6712
1662	8.5355	20.2077
1663	8.0918	18.8873
1664	10.7336	18.3938
1665	8.1602	18.6068
1666	8.3402	18.2363
1667	8.1969	18.776
1668	8.2318	20.4051
1669	8.2562	18.4016
1670	8.1609	18.944
1671	8.1667	18.4458
1672	8.1858	19.5754
1673	8.2601	19.3542
1674	8.3815	18.908
1675	9.3223	18.6452
1676	8.248	18.7307
1677	9.9398	18.4007
1678	8.2988	19.0056
1679	10.7113	18.6929
1680	8.2938	18.6718
1681	8.6096	18.9792
1682	8.2198	19.4711
1683	8.2757	20.6368
1684	8.665	18.4257
1685	8.1969	19.005
1686	8.6611	18.2902
1687	8.1221	18.4281
1688	8.4495	18.3261
1689	8.173	18.9254
1690	8.5444	18.4564
1691	8.1699	18.5821
1692	8.0339	18.6549
1693	8.89	18.8073
1694	9.6034	18.9571
1695	8.5083	18.7195
1696	8.1786	18.5623
1697	8.6399	18.5927
1698	8.1798	18.9524
1699	8.7549	18.645
1700	8.2245	18.877
1701	8.2663	19.3498
1702	8.218	19.1791
1703	9.0988	18.9133
1704	8.6924	19.9247
1705	7.4512	20.2241
1706	8.6225	19.6761
1707	8.0062	19.0531
1708	9.1205	20.1449
1709	8.2353	18.3821
1710	8.4056	18.6347
1711	10.5599	20.0647
1712	8.3729	18.8174
1713	8.4666	18.1406
1714	8.1369	19.2423
1715	8.8955	18.7408
1716	8.2941	19.3325
1717	8.6762	19.1568
1718	8.8023	18.7848
1719	8.2618	19.2607
1720	8.9609	18.8046
1721	8.7877	18.4713
1722	8.265	19.9325
1723	8.6351	20.6809
1724	9.3801	18.874
1725	9.1056	18.7319
1726	9.0445	18.6708
1727	8.4778	18.9995
1728	9.0057	18.8457
1729	8.5083	19.6044
1730	8.8171	18.9141
1731	8.5834	19.2178
1732	8.5725	19.4515
1733	8.6448	18.6688
1734	8.3358	19.4101
1735	8.6429	18.7054
1736	9.4341	19.2282
1737	8.6296	18.666
1738	8.5435	19.8494
1739	9.3321	18.5275
1740	9.5093	20.7006
1741	8.3193	19.7944
1742	8.8373	18.8877
1743	8.305	19.6835
1744	8.1723	19.1933
1745	10.3752	18.7897
1746	8.4683	19.0862
1747	8.6783	19.5806
1748	8.2087	18.693
1749	17.2859	19.0146
1750	7.0083	21.4175
1751	9.5956	21.49
1752	11.3051	21.3801
1753	9.5994	21.4586
1754	9.6666	21.6809
1755	9.9467	22.5381
1756	10.1801	22.8943
1757	11.6439	21.6015
1758	9.5998	21.5482
1759	11.2123	21.4627
1760	9.6513	21.6614
1761	9.6988	21.4717
1762	11.4877	22.3182
1763	9.85	25.4242
1764	9.5903	21.4872
1765	9.6845	21.3824
1766	11.3834	21.417
1767	9.6161	21.4567
1768	9.6323	24.9452
1769	9.6346	21.4215
1770	9.7282	23.0578
1771	10.3164	24.557
1772	10.1064	24.3329
1773	10.0674	22.4974
1774	10.0961	22.477
1775	10.1641	21.8193
1776	10.1123	22.305
1777	9.8498	22.5936
1778	10.0579	22.4799
1779	10.0737	22.4756
1780	10.1362	22.3265
1781	10.033	22.1522
1782	10.1232	22.4483
1783	10.0189	22.3779
1784	10.1306	22.4212
1785	10.071	22.441
1786	10.0444	22.5051
1787	10.0812	22.2971
1788	10.0448	22.293
1789	10.0381	22.262
1790	10.0027	21.8681
1791	9.7577	21.5818
1792	11.4365	22.3656
1793	11.7604	25.8452
1794	9.9963	22.4007
1795	10.3692	23.073
1796	10.3242	21.7825
1797	9.952	22.3848
1798	9.9382	21.669
1799	9.7522	22.2734
1800	9.956	22.4405
1801	11.9996	22.4765
1802	11.7945	18.0632
1803	8.0488	59.375
1804	15.6417	21.7326
1805	11.177	23.341
1806	11.0363	22.2725
1807	8.3331	19.8696
1808	12.5593	23.7629
1809	12.0543	21.0332
1810	8.488	22.9954
1811	8.5937	22.9911
1812	9.0043	19.2097
1813	8.4487	23.2836
1814	10.2394	21.2326
1815	11.5819	19.1276
1816	9.1029	21.8763
1817	10.9921	22.0007
1818	8.4784	21.5071
1819	8.5815	21.3537
1820	8.7742	22.6585
1821	15.7315	24.0221
1822	9.9923	22.8931
1823	12.9588	16.3106
1824	7.2343	22.2618
1825	13.4414	22.7221
1826	7.3317	23.3641
1827	7.2372	22.8651
1828	13.1859	21.5218
1829	7.3501	23.1866
1830	24.0003	15.9014
1831	6.905	16.1041
1832	6.9876	16
1833	7.0727	16.1548
1834	7.0699	15.7024
1835	6.9731	16.1077
1836	6.9271	18.1923
1837	6.1565	12.8588
1838	5.6829	13.0882
1839	5.797	13.062
1840	5.7763	13.1081
1841	5.7555	13.0557
1842	5.7535	13.1092
1843	5.7815	13.1205
1844	5.7727	13.1001
1845	5.7764	13.1045
1846	5.7811	13.1013
1847	5.7889	13.133
1848	5.7721	12.8265
1849	5.7541	13.0778
1850	5.7607	13.0657
1851	5.7676	13.0852
1852	5.7704	13.0992
1853	5.7565	13.056
1854	5.747	13.0375
1855	5.6817	12.9314
1856	5.7061	12.8991
1857	5.6678	12.9351
1858	6.9724	12.9331
1859	5.6559	12.8992
1860	5.7156	13.0261
1861	5.7819	13.1661
1862	5.808	12.8516
1863	5.5244	18.1078
1864	6.8559	14.7378
1865	6.6257	14.6157
1866	7.8625	22.1411
1867	10.6913	22.5106
1868	10.4923	14.8467
1869	6.6003	14.892
1870	6.6079	19.143
1871	7.9488	18.2503
1872	7.602	18.6393
1873	8.0553	18.847
1874	8.0771	18.8743
1875	7.9618	19.5582
1876	8.007	18.7366
1877	8.0596	18.8624
1878	8.0431	18.4131
1879	8.401	18.4671
1880	8.1679	19.3922
1881	8.2326	18.4871
1882	8.7735	19.0046
1883	8.1583	18.804
1884	9.247	18.6629
1885	8.0549	19.1643
1886	8.552	18.5794
1887	8.8321	18.8451
1888	8.7916	19.0689
1889	8.7713	18.3709
1890	8.1833	18.6055
1891	8.1115	18.9333
1892	8.7527	18.4234
1893	8.0348	18.8326
1894	7.9924	18.9335
1895	8.5176	18.6637
1896	8.2025	18.7855
1897	8.0668	18.505
1898	8.3659	19.534
1899	8.7375	20.8674
1900	10.2134	18.6572
1901	8.2446	18.5391
1902	9.1583	18.1933
1903	8.104	18.7251
1904	8.0973	18.9623
1905	8.6556	18.7889
1906	8.1439	18.4268
1907	8.1741	19.6592
1908	8.1764	17.9102
1909	8.1668	18.8876
1910	8.5406	18.2635
1911	8.0897	18.9655
1912	8.6001	18.24
1913	8.0668	18.5978
1914	8.4912	18.3778
1915	8.1545	18.816
1916	8.6802	19.6079
1917	8.1331	18.9628
1918	8.2177	20.059
1919	8.2851	18.7683
1920	8.5561	18.1996
1921	8.8231	19.0225
1922	8.6436	18.6674
1923	9.4198	18.9476
1924	8.2673	19.2579
1925	8.2651	19.8285
1926	9.4424	20.1447
1927	7.9476	18.0244
1928	8.189	18.9265
1929	8.8014	18.6216
1930	8.2347	18.7573
1931	8.2575	18.804
1932	8.2043	19.1461
1933	8.2519	19.2358
1934	8.5569	19.1299
1935	9.3327	19.1098
1936	9.3242	19.2977
1937	8.5629	20.2117
1938	8.396	18.9036
1939	9.4776	18.7619
1940	8.3295	19.2465
1941	8.7223	19.6238
1942	8.1992	19.1005
1943	7.9806	18.7935
1944	8.2704	18.4877
1945	9.299	19.4626
1946	8.3679	19.2374
1947	8.7358	19.004
1948	8.2611	19.2979
1949	8.0644	18.7975
1950	8.3254	19.3479
1951	8.5615	18.5674
1952	8.0442	18.7892
1953	8.2156	19.1766
1954	9.4991	19.1928
1955	8.3998	18.6754
1956	8.6302	18.6104
1957	8.7906	19.5258
1958	8.3866	18.9747
1959	8.339	19.5037
1960	8.2989	19.3069
1961	8.2754	19.7976
1962	9.1529	19.6521
1963	8.8561	19.1514
1964	8.1891	19.094
1965	8.6061	19.4271
1966	10.2457	18.7575
1967	8.4937	20.6492
1968	8.265	18.9516
1969	8.3344	18.6987
1970	8.2544	19.3566
1971	8.2455	19.2578
1972	8.117	18.4907
1973	8.1805	18.9165
1974	8.8644	18.8005
1975	8.9654	19.8597
1976	7.6859	17.9553
1977	8.3186	17.3902
1978	8.2396	19.4811
1979	8.971	18.772
1980	8.6168	19.6037
1981	8.3593	19.149
1982	8.8918	18.6829
1983	8.2862	19.4413
1984	8.2729	26.2135
1985	8.0043	16.481
1986	9.3007	22.1261
1987	10.0772	22.0909
1988	11.639	22.1683
1989	9.9103	22.1503
1990	10.0094	22.4204
1991	9.9309	23.909
1992	9.9049	22.2265
1993	10.088	21.9471
1994	9.9323	22.5609
1995	10.4416	23.2876
1996	10.4692	22.3947
1997	9.9056	22.1986
1998	9.9135	22.1425
1999	10.1716	22.2006
2000	9.9546	22.2952
2001	10.0637	22.1721
2002	9.8512	22.2541
2003	9.9403	22.1733
2004	10.0645	22.3912
2005	9.946	21.8627
2006	9.6964	21.7656
2007	9.8247	22.1964
2008	11.2209	22.2591
2009	10.0666	22.5041
2010	11.9312	22.3374
2011	9.9713	22.5148
2012	9.9296	22.3229
2013	9.9761	24.1444
2014	10.1058	24.0717
2015	10.0039	22.3719
2016	10.0719	23.3265
2017	10.5031	23.4413
2018	10.2754	24.0368
2019	10.0274	22.3081
2020	9.9683	22.2833
2021	9.9376	22.2638
2022	9.9467	22.2744
2023	9.9551	21.9425
2024	9.8025	21.8287
2025	9.6988	21.7906
2026	9.7714	21.7034
2027	9.7721	21.747
2028	9.7548	22.2646
2029	10.0172	21.817
2030	9.8101	21.673
2031	11.4774	21.7777
2032	9.6844	23.5067
2033	11.4781	21.6893
2034	9.7576	21.7886
2035	10.2955	23.1751
2036	11.9508	21.9178
2037	9.9204	21.8047
2038	10.988	17.4277
2039	12.6284	49.1255
2040	8.4673	21.9912
2041	8.1449	21.106
2042	9.8984	18.7297
2043	9.0642	21.1662
2044	11.9425	21.4711
2045	11.2033	22.4164
2046	8.0872	22.9857
2047	12.2651	20.783
2048	11.7007	24.3805
2049	8.5963	21.8746
2050	9.7154	23.3011
2051	11.9276	25.6927
2052	10.4953	19.8932
2053	8.7205	24.1133
2054	8.6588	23.9515
2055	10.0457	19.8667
2056	10.9226	22.8468
2057	13.8786	21.8333
2058	9.3794	20.8207
2059	9.9236	19.0319
2060	10.0207	23.1215
2061	8.2936	20.7106
2062	7.1957	18.872
2063	9.335	20.7547
2064	7.234	19.4555
2065	8.2704	21.1677
2066	6.9207	15.9428
2067	7.0368	15.7563
2068	6.9225	16.2814
2069	7.0535	16.0057
2070	6.9784	15.7299
2071	7.0709	16.1168
2072	7.1165	16.6814
2073	7.2707	13.2819
2074	5.6408	12.9525
2075	5.71	13.0724
2076	5.7612	13.0989
2077	5.7433	13.0964
2078	5.7465	13.0982
2079	5.823	13.056
2080	5.7292	12.7753
2081	5.5746	12.7164
2082	5.5976	12.7043
2083	5.6055	12.7272
2084	5.6071	12.7636
2085	5.6142	12.7952
2086	5.6341	12.897
2087	5.6496	12.6092
2088	5.7312	16.3174
2089	7.6983	14.5331
2090	6.4805	14.5075
2091	6.4988	22.5716
2092	10.3328	23.0791
2093	10.4494	14.7532
2094	6.6649	15.17
2095	6.7337	17.8539
2096	7.9945	17.543
2097	10.6069	18.4894
2098	8.4602	18.4354
2099	8.4185	17.8891
2100	8.4194	17.9182
2101	8.1699	18.2358
2102	8.0111	18.5542
2103	7.9129	18.5438
2104	8.3873	18.1615
2105	8.2092	18.2564
2106	7.9263	19.0419
2107	8.5104	18.1335
2108	8.0731	19.7854
2109	8.1146	18.9062
2110	8.4517	18.5039
2111	8.1676	18.7887
2112	8.1844	19.686
2113	8.6996	19.7989
2114	8.1876	18.9576
2115	8.1407	18.8601
2116	10.8859	18.7584
2117	8.0644	18.1392
2118	8.0229	17.9578
2119	9.249	18.2739
2120	8.881	18.6621
2121	8.2659	19.2549
2122	7.4844	18.1122
2123	8.1485	18.5857
2124	8.0518	18.8479
2125	7.9491	17.8307
2126	7.9493	20.0053
2127	8.0961	19.0144
2128	8.5621	18.817
2129	8.1595	20.4436
2130	8.5838	18.6305
2131	8.1603	18.4278
2132	7.9763	18.8115
2133	8.6343	18.68
2134	8.2162	18.9308
2135	8.3287	18.789
2136	8.4417	18.7258
2137	8.3274	18.8371
2138	8.2352	18.6209
2139	8.1397	18.8453
2140	8.5812	18.7769
2141	8.1674	18.6657
2142	8.6799	18.8084
2143	8.2126	18.7042
2144	8.156	19.6371
2145	8.7054	18.671
2146	9.6548	18.6046
2147	8.3362	18.7335
2148	9.7044	18.8328
2149	8.7599	18.8583
2150	8.1741	19.0066
2151	8.2332	18.5223
2152	7.5849	19.0299
2153	8.6694	18.8821
2154	9.6071	19.2024
2155	8.3573	19.0534
2156	8.2117	19.0092
2157	8.5414	18.0074
2158	8.1365	19.2079
2159	8.2503	18.6968
2160	9.82	18.6777
2161	9.4158	19.2959
2162	9.8467	18.6323
2163	8.867	18.7779
2164	8.6536	18.3361
2165	8.1664	19.954
2166	7.8452	18.6061
2167	9.3903	18.4746
2168	9.7297	17.537
2169	8.329	20.3388
2170	8.4747	18.1973
2171	7.9446	18.9795
2172	8.5863	18.4995
2173	8.0584	18.8242
2174	8.4757	18.7541
2175	7.9654	18.3739
2176	8.5645	18.4821
2177	8.1272	19.0378
2178	8.6525	19.0505
2179	8.3411	19.3664
2180	8.4636	18.4144
2181	8.1016	18.6332
2182	8.0613	19.2202
2183	8.1618	18.7683
2184	8.5237	18.5945
2185	8.2644	19.2111
2186	8.288	19.1483
2187	8.3001	21.0121
2188	8.1937	18.1023
2189	7.6801	17.6954
2190	10.1329	18.8144
2191	8.2944	18.6429
2192	8.955	19.4954
2193	9.6067	18.7754
2194	8.6074	19.109
2195	8.3418	19.2528
2196	8.6274	18.4353
2197	8.4865	19.4652
2198	8.2439	18.6814
2199	8.4849	18.9159
2200	8.5877	18.5694
2201	8.2772	18.4851
2202	8.2899	20.7292
2203	9.1786	19.4278
2204	8.8116	23.9713
2205	7.8611	18.463
2206	8.2853	19.5345
2207	8.8269	19.0555
2208	8.6747	23.6596
2209	6.8163	18.7811
2210	11.4465	23.5927
2211	9.9384	22.0379
2212	9.8917	21.7049
2213	9.7679	22.1136
2214	9.9838	22.1239
2215	9.8762	21.9184
2216	9.9441	22.1184
2217	11.6288	21.987
2218	9.7711	23.8756
2219	9.8563	22.7915
2220	10.4107	23.2235
2221	10.4061	22.3783
2222	9.9607	22.2398
2223	9.9884	23.8358
2224	11.7714	22.2628
2225	9.9992	21.7567
2226	11.6284	23.6988
2227	9.849	22.2483
2228	11.6495	22.2001
2229	9.8886	25.5668
2230	11.584	21.9093
2231	10.0358	22.1907
2232	10.0801	22.2364
2233	9.9277	22.2806
2234	9.9631	24.0061
2235	9.9414	22.3674
2236	10.0297	22.3316

==> appendix_plots/Alpha_recall_vs_latency_deep1m.txt <==
X1	Y1	X2	Y2	X3	Y3	X4	Y4	X5	Y5	X6	Y6
38.448	75.952	52.5513	84.798	61.5378	88.442	65.8507	89.568	67.7025	90.112	69.3502	90.062
42.6483	79.296	57.8397	87.332	67.8842	90.476	73.3149	91.436	75.5929	91.85	76.9537	91.972
46.651	81.862	76.6546	89.308	74.8142	91.908	81.2687	92.938	83.4815	93.252	84.5696	93.3
51.0744	84.05	77.5578	90.772	81.6178	93.14	87.5768	93.938	90.099	94.292	92.5384	94.366
54.9036	85.702	79.0377	91.908	87.4563	94.074	94.284	94.774	97.688	95.082	99.5134	95.108
59.0444	87.112	81.7616	92.89	93.7782	94.864	101.956	95.474	104.071	95.684	106.707	95.738
62.9934	88.372	86.5557	93.66	100.542	95.512	109.011	96.076	111.523	96.222	113.979	96.16
66.7868	89.32	92.0585	94.316	106.917	95.95	115.956	96.54	118.49	96.672	121.198	96.594
70.5445	90.208	97.5386	94.908	112.748	96.388	122.041	96.912	125.365	96.968	128.149	96.878
74.3219	91.044	103.083	95.424	120.429	96.702	129.191	97.22	132.978	97.272	135.297	97.202
78.2013	91.74	108.457	95.82	125.593	97.018	135.708	97.484	139.613	97.528	142.224	97.462
81.7064	92.244	113.392	96.23	131.217	97.264	142.853	97.69	146.32	97.754	149.178	97.674
85.208	92.804	118.503	96.536	137.618	97.54	149.175	97.908	153.254	98.022	155.743	97.896
89.459	93.348	124.042	96.778	143.75	97.734	155.184	98.086	159.286	98.176	164.385	98.088
93.3898	93.812	128.928	97	149.438	97.888	161.935	98.252	165.803	98.328	171.815	98.248
96.3351	94.218	134.693	97.216	155.393	98.034	168.167	98.376	173.002	98.454	176.813	98.366
99.9778	94.544	139.276	97.418	161.961	98.18	174.411	98.508	178.801	98.582	182.84	98.488
103.965	94.862	143.91	97.594	166.73	98.32	182.413	98.604	186.953	98.676	189.555	98.582
106.741	95.108	148.513	97.748	174.118	98.46	188.122	98.702	192.179	98.768	196.525	98.676
110.278	95.382	153.762	97.88	178.6	98.564	193.989	98.774	198.873	98.84	202.576	98.77
113.696	95.658	160.071	98.058	184.332	98.63	199.446	98.834	204.91	98.922	208.38	98.856
117.295	95.92	163.389	98.176	190.274	98.726	206.842	98.91	210.731	98.976	214.859	98.932
121.126	96.11	169.091	98.268	196.203	98.81	212.847	98.968	217.623	99.036	221.922	98.984
124.371	96.292	173.588	98.376	201.641	98.87	218.971	99.014	224.1	99.106	228.779	99.056
127.574	96.474	178.69	98.466	206.949	98.924	224.635	99.07	229.552	99.146	233.523	99.094
131.437	96.638	183.833	98.53	213.352	98.998	231.342	99.128	235.757	99.19	240.444	99.16
134.383	96.806	189.692	98.596	218.701	99.054	236.945	99.194	241.425	99.246	245.903	99.2
137.145	96.934	194.994	98.674	223.407	99.102	242.693	99.222	247.566	99.288	253.272	99.226
141.131	97.092	197.241	98.748	228.527	99.134	249.133	99.26	253.073	99.318	258.03	99.268
144.447	97.176	201.206	98.798	233.961	99.17	253.647	99.28	259.609	99.346	264.418	99.3
147.539	97.318	207.357	98.842	240.246	99.204	261.957	99.322	265.953	99.38	271.665	99.336
151.228	97.404	211.238	98.904	245.496	99.248	267.773	99.344	272.522	99.402	277.078	99.35
154.207	97.488	216.078	98.946	249.803	99.292	272.02	99.374	276.562	99.436	281.792	99.382
157.993	97.558	219.464	98.986	254.99	99.328	278.16	99.414	282.336	99.472	287.699	99.41
161.155	97.67	223.887	99.01	259.745	99.34	281.961	99.434	288.025	99.488	293.327	99.46
165.838	97.734	228.419	99.068	265.546	99.342	287.436	99.446	293.215	99.512	299.283	99.49
169.904	97.862	234.867	99.116	269.922	99.382	292.61	99.49	299.193	99.538	305.476	99.498
171.914	97.94	237.668	99.138	274.755	99.406	297.463	99.516	304.081	99.556	311.385	99.54
175.477	98.016	241.684	99.168	280.404	99.422	302.623	99.526	310.536	99.556	316.058	99.548
179.541	98.064	246.321	99.18	286.807	99.442	308.487	99.542	315.91	99.59	320.969	99.554
182.022	98.098	252.123	99.216	290.317	99.448	313.886	99.554	320.468	99.598	327.334	99.572
184.767	98.164	255.215	99.246	295.263	99.5	318.997	99.584	327.884	99.616	334.223	99.594
187.933	98.228	259.549	99.26	301.135	99.512	324.222	99.584	332.71	99.618	338.352	99.614
191.222	98.276	264.471	99.29	307.404	99.54	329.545	99.602	338.637	99.64	344.841	99.622
195.827	98.31	269.625	99.302	310.141	99.546	334.443	99.618	343.384	99.66	348.969	99.658
198.814	98.364	272.947	99.328	314.904	99.544	341.169	99.632	347.809	99.676	354.67	99.662
201.642	98.448	276.489	99.366	320.831	99.572	345.097	99.64	356.482	99.684	360.217	99.674
204.391	98.492	282.888	99.39	325.659	99.592	351.393	99.654	361.346	99.7	365.687	99.696
208.376	98.526	285.287	99.386	330.938	99.6	356.749	99.652	364.091	99.694	372.148	99.688
211.81	98.582	290.519	99.412	336.725	99.602	361.531	99.662	371.052	99.71	379.398	99.698
215.052	98.586	295.339	99.41	340.482	99.612	369.601	99.672	375.075	99.716	386.442	99.706
217.755	98.644	298.614	99.432	344.125	99.626	375.145	99.69	379.82	99.73	391.618	99.714
221.642	98.678	304.225	99.44	350.077	99.646	380.811	99.694	386.923	99.734	396.081	99.722
225.021	98.708	307.148	99.472	357.908	99.654	385.098	99.704	391.365	99.746	398.397	99.728
227.434	98.76	311.587	99.474	363.053	99.674	388.718	99.714	395.894	99.76	404.032	99.744
231.012	98.782	315.908	99.508	367.766	99.668	392.906	99.722	401.503	99.76	409.26	99.756
233.869	98.802	319.562	99.502	369.496	99.676	397.415	99.726	405.892	99.772	414.655	99.766
236.872	98.836	324.881	99.516	374.048	99.702	404.021	99.734	411.958	99.774	420.738	99.758
241.114	98.85	329.054	99.534	379.802	99.702	407.885	99.738	417.172	99.778	424.824	99.772
245.187	98.894	332.996	99.546	383.174	99.716	413.541	99.748	422.125	99.782	430.536	99.788
246.825	98.91	337.497	99.554	387.704	99.72	419.62	99.76	427.536	99.788	436.229	99.778
250.079	98.948	341.433	99.564	393.346	99.71	424.41	99.756	433.363	99.794	440.748	99.778
253.525	98.958	345.943	99.576	396.86	99.726	433.785	99.766	437.4	99.802	446.356	99.782
257.465	98.99	350.605	99.584	402.713	99.732	434.768	99.774	444.424	99.812	451.713	99.802
260.091	99.032	357.258	99.588	407.306	99.738	441.115	99.778	449.307	99.81	457.545	99.8
263.572	99.028	362.076	99.616	411.173	99.758	443.719	99.792	453.234	99.826	461.301	99.812

==> appendix_plots/Alpha_recall_vs_latency_sift1m.txt <==
X1	Y1	X2	Y2	X3	Y3	X4	Y4	X5	Y5	X6	Y6
43.432	75.37	59.9458	84.39	69.6393	88.28	76.063	89.7	78.8894	90.464	81.7968	90.61
48.4591	78.764	66.8048	87.144	77.5515	90.424	84.4468	91.818	87.8508	92.34	91.5091	92.42
52.6877	81.436	73.3349	89.216	84.8984	92.162	93.2132	93.236	96.8126	93.642	100.537	93.746
57.5152	83.746	79.7311	90.848	93.8535	93.442	101.641	94.366	105.618	94.576	111.246	94.74
62.496	85.622	86.4551	92.076	100.288	94.396	109.604	95.202	113.444	95.326	119.33	95.526
66.706	87.276	92.1201	93.17	107.432	95.164	118.458	95.892	122.557	96.054	127.471	96.184
70.8438	88.53	98.2459	93.938	114.488	95.832	125.737	96.476	130.131	96.608	137.753	96.706
74.9669	89.578	104.826	94.684	121.753	96.344	133.421	96.942	138.546	97.012	145.326	97.078
80.2182	90.652	111.284	95.278	129.32	96.748	141.846	97.308	147.102	97.404	153.251	97.408
83.3844	91.446	116.69	95.722	136.976	97.138	150.694	97.606	155.419	97.644	163.278	97.728
87.5983	92.094	123.399	96.182	144.669	97.426	158.059	97.88	164.42	97.914	170.842	97.954
92.3083	92.738	129.541	96.498	151.7	97.702	166.766	98.086	172.41	98.128	179.171	98.148
95.8361	93.258	135.657	96.8	159.084	97.9	175.074	98.26	180.839	98.304	188.281	98.336
99.9712	93.776	142.166	97.076	166.096	98.072	182.015	98.432	188.702	98.476	196.743	98.514
104.041	94.218	148.13	97.338	173.503	98.25	190.076	98.576	197.595	98.624	204.829	98.682
107.757	94.628	153.78	97.584	179.896	98.41	196.71	98.712	204.264	98.738	213.76	98.814
111.823	95.004	159.75	97.794	187.268	98.566	204.761	98.838	211.975	98.842	221.49	98.934
115.521	95.302	165.709	97.952	195.183	98.65	212.15	98.934	220.049	98.96	227.837	99.012
120.127	95.558	172.664	98.086	200.746	98.744	221.849	99.006	228.092	99.07	236.507	99.094
123.889	95.814	177.485	98.212	207.633	98.874	228.628	99.086	236.713	99.132	243.281	99.15
127.467	96.112	183.503	98.354	215.945	98.946	236.1	99.158	243.66	99.186	251.345	99.218
131.705	96.346	188.626	98.452	222.214	99.012	244.037	99.212	251.054	99.242	259.664	99.266
136.457	96.57	194.272	98.554	228.916	99.08	250.033	99.264	258.724	99.274	267.046	99.298
140.238	96.772	201.536	98.636	237.036	99.134	257.651	99.308	265.828	99.318	274.883	99.342
143.27	96.946	206.653	98.714	244.874	99.2	265.408	99.34	273.796	99.35	281.453	99.362
147.397	97.106	211.222	98.794	251.679	99.244	272.786	99.376	280.515	99.378	290.72	99.394
150.926	97.254	216.46	98.884	257.971	99.284	280.87	99.408	289.55	99.42	298.176	99.418
154.496	97.392	222.565	98.944	262.619	99.334	285.716	99.44	295.346	99.454	304.296	99.45
159.858	97.546	228.776	98.994	268.679	99.38	293.116	99.452	302.951	99.47	312.325	99.47
164.228	97.618	233.86	99.03	275.014	99.412	300.434	99.464	311.287	99.492	320.396	99.496
167.307	97.774	239.75	99.072	281.463	99.428	310.599	99.528	320.379	99.512	328.437	99.506
171.065	97.854	245.25	99.146	286.937	99.452	316.33	99.524	328.355	99.53	336.79	99.566
175.046	97.982	251.323	99.164	294.065	99.466	321.193	99.55	333.099	99.556	342.159	99.58
179.646	98.02	255.884	99.19	300.923	99.486	329.897	99.568	338.884	99.576	350.434	99.608
183.787	98.128	261.142	99.23	306.336	99.528	334.109	99.574	345.229	99.592	355.762	99.612
187.826	98.212	266.219	99.258	311.548	99.524	340.452	99.58	353.468	99.592	362.718	99.624
190.869	98.306	272.015	99.292	318.041	99.562	347.352	99.602	359.676	99.602	371.826	99.642
195.323	98.366	278.899	99.32	324.659	99.57	353.377	99.63	365.253	99.612	377.035	99.656
198.872	98.44	282.533	99.366	329.971	99.588	359.811	99.62	375.07	99.636	383.228	99.678
204.013	98.48	287.509	99.374	334.878	99.602	366.909	99.642	379.71	99.654	391.875	99.688
206.682	98.504	294.358	99.404	341.567	99.612	373.853	99.662	386.533	99.662	397.82	99.686
210.455	98.564	299.309	99.432	347.939	99.62	380.293	99.666	393.725	99.69	405.254	99.716
213.987	98.616	304.516	99.462	353.321	99.638	386.246	99.692	400.165	99.7	411.762	99.714
219.068	98.652	308.502	99.472	359.833	99.644	393.478	99.68	405.547	99.712	418.45	99.722
223.003	98.706	314.126	99.482	365.492	99.652	401.649	99.694	414.089	99.702	425.52	99.72
226.339	98.754	319.658	99.502	371.708	99.656	405.732	99.706	421.42	99.724	432.309	99.71
230.233	98.764	326.013	99.526	378.73	99.652	414.094	99.684	426.813	99.728	439.418	99.722
234.06	98.816	331.328	99.54	385.06	99.666	419.104	99.704	433.088	99.722	446.642	99.73
237.671	98.9	335.549	99.564	391.305	99.692	426.063	99.718	438.741	99.72	453.35	99.738
242.662	98.932	340.995	99.574	396.799	99.706	432.448	99.728	445.444	99.722	464.183	99.74
245.589	98.974	349.268	99.59	402.635	99.688	437.555	99.734	452.673	99.726	471.609	99.744
249.261	99.012	355.339	99.584	407.461	99.698	444.284	99.71	459.823	99.74	475.825	99.764
254.725	99.03	361.262	99.616	414.155	99.694	451.021	99.736	465.379	99.742	479.486	99.76
257.631	99.038	362.78	99.606	420.06	99.69	457.491	99.73	473.027	99.752	488.938	99.776
262.419	99.068	367.209	99.614	431.889	99.696	465.171	99.734	478.696	99.76	493.171	99.77
264.763	99.088	373.556	99.63	437.314	99.7	470.79	99.744	485.679	99.768	498.378	99.776
269.647	99.12	379.567	99.648	439.444	99.718	479.004	99.734	491.834	99.752	506.427	99.778
272.88	99.13	383.573	99.652	444.786	99.726	489.701	99.738	498.335	99.76	515.202	99.78
277.232	99.174	386.937	99.658	448.787	99.718	495.566	99.76	505.011	99.772	517.739	99.786
281.252	99.166	392.803	99.664	455.635	99.738	495.714	99.756	513.145	99.768	524.562	99.798
284.802	99.194	397.559	99.67	461.7	99.722	503.738	99.762	517.537	99.768	530.743	99.784
289.859	99.206	403.326	99.678	467.13	99.738	508.43	99.766	525.179	99.772	539.422	99.796
293.19	99.236	408.439	99.678	472.759	99.746	514.181	99.778	530.919	99.792	544.726	99.786
296.921	99.236	414.036	99.67	479.338	99.748	521.911	99.772	537.365	99.782	551.627	99.796
301.266	99.262	418.165	99.676	484.11	99.742	527.863	99.774	542.542	99.792	556.421	99.818
307.399	99.258	423.333	99.686	490.59	99.75	533.021	99.772	551.467	99.78	564.958	99.806

==> appendix_plots/Alpha_vs_degree_build_updates_deep1m_ss5percent.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	18.83	33.0354	45.79	54.4947	58.9987	61.1597
1	18.245	33.6874	48.079	56.9181	60.5596	62.0768
2	17.869	34.3484	49.978	58.4177	61.2806	62.4201
3	17.567	34.981	51.567	59.3645	61.6591	62.6011
4	17.305	35.5917	52.87	59.9388	61.8446	62.679
5	17.075	36.2007	53.947	60.2643	61.9356	62.7103
6	16.87	36.7878	54.796	60.4603	61.9809	62.7262
7	16.681	37.346	55.464	60.5783	62.0119	62.7437
8	16.502	37.8877	55.983	60.6515	62.0265	62.7514
9	16.345	38.4304	56.388	60.6922	62.0316	62.7469
10	16.196	38.9347	56.691	60.705	62.0302	62.7444
11	16.059	39.4345	56.922	60.7221	62.0352	62.7572
12	15.934	39.9047	57.107	60.7258	62.0318	62.7502
13	15.824	40.3577	57.226	60.7263	62.0319	62.7504
14	15.72	40.8129	57.34	60.7427	62.0425	62.758
15	15.621	41.2367	57.417	60.7383	62.0393	62.7543
16	15.527	41.6345	57.469	60.7439	62.0434	62.7542
17	15.445	42.0249	57.506	60.7426	62.0397	62.7552
18	15.368	42.3984	57.541	60.7475	62.0455	62.7548
19	15.294	42.7457	57.566	60.7469	62.0391	62.7531
20	15.226	43.084	57.58	60.7411	62.034	62.7477
21	15.158	43.3912	57.592	60.737	62.0299	62.7421
22	15.096	43.6873	57.592	60.7301	62.0362	62.7443
23	15.045	43.9764	57.596	60.7332	62.0343	62.7501
24	14.993	44.2373	57.604	60.7354	62.0319	62.7464
25	14.946	44.4919	57.611	60.7349	62.0375	62.7489
26	14.902	44.7358	57.615	60.7393	62.0402	62.7498
27	14.859	44.9609	57.626	60.7509	62.0503	62.7543
28	14.822	45.1785	57.633	60.7564	62.0532	62.7549
29	14.784	45.3686	57.639	60.7512	62.053	62.7543
30	14.749	45.5566	57.639	60.7545	62.0506	62.756
31	14.714	45.7334	57.645	60.7481	62.0451	62.7541
32	14.684	45.898	57.644	60.7531	62.0373	62.7565
33	14.655	46.0458	57.64	60.748	62.0311	62.7523
34	14.628	46.1873	57.646	60.7513	62.038	62.7541
35	14.596	46.3004	57.64	60.7458	62.0351	62.7516
36	14.574	46.4269	57.638	60.7402	62.03	62.7502
37	14.553	46.5381	57.632	60.7428	62.0416	62.762
38	14.526	46.6264	57.641	60.7533	62.0446	62.7614
39	14.507	46.7271	57.636	60.745	62.0382	62.7551
40	14.484	46.8055	57.634	60.7365	62.035	62.748
41	14.465	46.8912	57.641	60.7498	62.0444	62.7535
42	14.449	46.9604	57.633	60.7479	62.0466	62.7552
43	14.432	47.0358	57.64	60.7502	62.048	62.7539
44	14.412	47.1119	57.638	60.7434	62.0393	62.7482
45	14.402	47.1798	57.639	60.7479	62.0439	62.751
46	14.387	47.2407	57.639	60.7473	62.0489	62.754
47	14.371	47.2995	57.64	60.7474	62.0453	62.7521
48	14.358	47.355	57.636	60.7427	62.0351	62.7478
49	14.349	47.4009	57.634	60.7414	62.0425	62.7513

==> appendix_plots/Alpha_vs_degree_build_updates_sift1m_ss5percent.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	17.0674	30.1107	41.8876	38.1689	56.4523	59.6075
1	16.5538	30.4848	43.8683	43.998	58.654	61.0997
2	16.2192	30.9124	45.5546	48.3552	59.8106	61.6948
3	15.9512	31.329	46.9566	51.5356	60.4281	61.9467
4	15.7253	31.7232	48.1159	53.7897	60.7707	62.067
5	15.5228	32.0892	49.069	55.3841	60.9602	62.1207
6	15.3405	32.4311	49.8571	56.4739	61.0671	62.1475
7	15.1792	32.7565	50.515	57.2337	61.1342	62.1675
8	15.0338	33.0518	51.0574	57.7834	61.1822	62.175
9	14.9001	33.3251	51.5225	58.1726	61.2096	62.1826
10	14.7765	33.5777	51.9197	58.4609	61.2307	62.1833
11	14.66	33.8126	52.2421	58.666	61.2452	62.1854
12	14.5513	34.0278	52.5259	58.8177	61.2503	62.1839
13	14.4561	34.2355	52.7591	58.9345	61.254	62.1857
14	14.372	34.4272	52.9588	59.016	61.2594	62.1887
15	14.2882	34.5958	53.1377	59.0913	61.2672	62.1889
16	14.2136	34.7662	53.2847	59.1501	61.2726	62.1941
17	14.1426	34.9139	53.4198	59.2015	61.2742	62.1919
18	14.0819	35.0595	53.536	59.2431	61.28	62.2026
19	14.023	35.195	53.6396	59.2778	61.2772	62.1952
20	13.9688	35.321	53.7324	59.3114	61.2791	62.1947
21	13.9165	35.4382	53.8099	59.3217	61.2747	62.1922
22	13.8697	35.5433	53.8733	59.3346	61.2744	62.1914
23	13.8251	35.6369	53.9309	59.3489	61.2758	62.191
24	13.7813	35.7376	53.9912	59.3591	61.2735	62.1857
25	13.7395	35.8157	54.0339	59.3779	61.2742	62.1877
26	13.7074	35.9169	54.0703	59.3869	61.2755	62.1917
27	13.6731	35.998	54.1064	59.3917	61.2734	62.1874
28	13.6447	36.0681	54.1433	59.4041	61.2797	62.1896
29	13.616	36.1436	54.1684	59.4049	61.285	62.1916
30	13.588	36.206	54.2003	59.4079	61.2828	62.1877
31	13.5608	36.2733	54.2231	59.4117	61.2841	62.1894
32	13.5358	36.3202	54.2503	59.419	61.2885	62.19
33	13.514	36.3808	54.282	59.435	61.2887	62.1898
34	13.4952	36.4277	54.2947	59.4332	61.2881	62.1938
35	13.4742	36.4745	54.3179	59.4344	61.2871	62.1906
36	13.4557	36.5239	54.3354	59.4364	61.2853	62.1915
37	13.4404	36.5567	54.3383	59.4328	61.283	62.193
38	13.4232	36.6007	54.3516	59.4324	61.2841	62.1929
39	13.4082	36.6364	54.366	59.4347	61.284	62.1907
40	13.3959	36.674	54.3758	59.4374	61.2821	62.1908
41	13.3824	36.7038	54.3864	59.4395	61.2851	62.1934
42	13.3702	36.7384	54.3963	59.4456	61.2857	62.1948
43	13.3581	36.7721	54.4045	59.4428	61.2819	62.1928
44	13.3454	36.7915	54.4085	59.4415	61.2861	62.1891
45	13.3325	36.8191	54.4216	59.4439	61.2838	62.1877
46	13.3243	36.8447	54.4339	59.447	61.2877	62.1979
47	13.3115	36.8676	54.4388	59.4504	61.2912	62.1959
48	13.3047	36.8899	54.4453	59.4561	61.2954	62.1993
49	13.2978	36.9097	54.4532	59.4565	61.2867	62.1892

==> appendix_plots/Alpha_vs_recall_build_updates_deep1m_ss5percent.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	95.062	95.368	95.076	95.54	95.024	95.06
1	94.278	95.066	95.14	95.446	94.856	95.034
2	93.872	94.95	95.15	95.392	94.728	94.706
3	93.518	94.768	95.14	95.49	94.772	94.624
4	93.368	94.736	95.134	95.442	94.764	94.74
5	93.19	94.81	95.356	95.374	94.638	94.652
6	92.964	94.794	95.302	95.444	94.67	94.604
7	92.716	94.76	95.302	95.45	94.676	94.518
8	92.662	94.868	95.27	95.36	94.61	94.42
9	92.528	94.862	95.166	95.332	94.656	94.34
10	92.4	94.876	95.176	95.348	94.418	94.31
11	91.978	94.814	95.224	95.302	94.474	94.39
12	91.93	94.77	95.278	95.29	94.422	94.348
13	91.822	94.866	95.242	95.37	94.556	94.402
14	91.682	94.92	95.214	95.242	94.576	94.332
15	91.63	94.844	95.13	95.224	94.354	94.276
16	91.542	94.93	95.154	95.242	94.488	94.328
17	91.408	94.886	95.164	95.286	94.468	94.268
18	91.354	94.98	95.176	95.206	94.496	94.268
19	91.32	94.942	95.234	95.244	94.578	94.136
20	91.242	94.942	95.266	95.276	94.5	94.186
21	91.236	94.976	95.21	95.306	94.414	94.12
22	91.13	95.03	95.174	95.326	94.56	94.27
23	91.026	95.1	95.276	95.25	94.468	94.274
24	90.97	95.134	95.176	95.296	94.414	94.254
25	91.004	95.038	95.156	95.292	94.404	94.22
26	90.97	95.098	95.222	95.272	94.492	94.254
27	90.84	95.112	95.32	95.258	94.51	94.23
28	90.892	95.046	95.262	95.314	94.436	94.226
29	90.912	95.056	95.392	95.344	94.444	94.28
30	90.894	95.226	95.432	95.36	94.49	94.142
31	90.806	95.21	95.41	95.354	94.552	94.2
32	90.784	95.118	95.316	95.36	94.418	94.294
33	90.782	95.104	95.37	95.32	94.47	94.168
34	90.604	95.174	95.42	95.394	94.506	94.2
35	90.49	95.062	95.336	95.406	94.462	94.216
36	90.544	95.144	95.368	95.24	94.51	94.18
37	90.538	95.13	95.378	95.242	94.442	94.196
38	90.668	95.112	95.274	95.234	94.57	94.02
39	90.61	95.124	95.324	95.256	94.536	94.086
40	90.602	95.01	95.354	95.222	94.524	94.102
41	90.33	95.038	95.132	95.358	94.502	94.026
42	90.488	95.046	95.222	95.366	94.594	94.15
43	90.502	95.076	95.302	95.284	94.636	94.24
44	90.508	95.124	95.3	95.34	94.484	94.312
45	90.498	95.082	95.272	95.318	94.428	94.212
46	90.512	95.11	95.248	95.246	94.45	94.184
47	90.346	95.098	95.266	95.188	94.56	94.338
48	90.296	95.162	95.272	95.114	94.422	94.33
49	90.516	95.058	95.288	95.32	94.43	94.234
50	90.4	95.196	95.31	95.296	94.34	94.176

==> appendix_plots/Alpha_vs_recall_build_updates_sift1m_ss5percent.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	95.192	95.43	95.31	96.028	95.612	95.644
1	94.218	95.064	95.218	96.14	95.59	95.508
2	93.896	95.038	95.216	96.154	95.484	95.396
3	93.434	95.042	95.242	96.132	95.362	95.232
4	93.23	95.056	95.294	96.042	95.29	95.304
5	93.018	95.012	95.464	96.14	95.366	95.136
6	92.788	95.068	95.494	96.05	95.3	95.114
7	92.45	94.918	95.466	96.004	95.294	95.12
8	92.34	95.026	95.476	95.98	95.218	95.124
9	92.224	95.074	95.548	95.982	95.198	95.096
10	92.166	95.144	95.488	95.956	95.26	95.012
11	92.022	95.072	95.542	96.008	95.218	95.004
12	91.82	95.084	95.544	96.02	95.238	94.974
13	91.83	94.9	95.472	95.92	95.3	95.07
14	91.692	94.966	95.302	96.026	95.22	95.03
15	91.688	95.046	95.374	96.056	95.266	94.992
16	91.508	95.068	95.404	96.02	95.26	95.048
17	91.408	95.048	95.352	95.942	95.042	94.95
18	91.326	95.152	95.492	95.982	95.07	94.926
19	91.192	95.2	95.49	95.964	95.082	94.86
20	91.184	95.014	95.476	96.008	95.19	94.958
21	91.09	95.14	95.504	95.818	95.204	94.992
22	91.1	95.208	95.616	95.836	95.156	94.94
23	90.972	95.24	95.502	95.91	95.134	95.064
24	90.812	95.242	95.622	95.916	95.218	94.962
25	90.548	95.26	95.604	96.018	95.166	95.01
26	90.656	95.28	95.53	96.032	95.292	94.928
27	90.658	95.294	95.6	95.994	95.28	95.002
28	90.654	95.216	95.558	96.094	95.35	95.046
29	90.64	95.374	95.582	96	95.32	94.986
30	90.494	95.404	95.498	96.098	95.268	94.916
31	90.484	95.314	95.512	96.024	95.214	94.982
32	90.364	95.328	95.488	96.038	95.078	94.918
33	90.416	95.208	95.422	96.088	95.112	94.802
34	90.474	95.166	95.508	95.96	94.914	94.87
35	90.352	95.234	95.566	95.978	95.158	94.95
36	90.412	95.188	95.636	95.982	95.094	94.854
37	90.572	95.158	95.674	96.018	95.032	94.862
38	90.226	95.266	95.654	96.056	95.082	94.788
39	90.338	95.246	95.684	96.094	95.222	94.898
40	90.376	95.33	95.694	96.13	95.164	94.896
41	90.306	95.276	95.754	96.014	95.168	94.908
42	90.29	95.258	95.694	96.062	95.234	94.918
43	90.3	95.21	95.63	95.984	95.168	94.922
44	90.17	95.156	95.608	95.986	95.07	94.944
45	90.148	95.184	95.572	95.946	95.014	94.862
46	90.056	95.172	95.448	95.998	95.086	94.756
47	90.314	95.222	95.588	96.028	95.198	94.85
48	90.284	95.276	95.676	95.968	95.256	94.846
49	90.346	95.278	95.594	96.016	95.258	94.812
50	90.252	95.344	95.442	95.954	95.134	94.784

==> appendix_plots/Alpha_vs_recall_trend_deep1m_ss5percent.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	95.074	95.074	95.074	95.074	95.074	95.074
1	88.822	88.864	95.084	95.106	95.11	95.482
2	87.396	87.368	95.11	95.118	95.128	95.698
3	86.486	86.586	95.172	95.168	95.194	95.902
4	86.098	86.164	95.21	95.174	95.184	95.886
5	85.686	85.672	95.338	95.394	95.344	95.926
6	85.26	85.316	95.296	95.354	95.346	95.868
7	85.04	85.034	95.284	95.28	95.35	95.988
8	84.752	84.688	95.24	95.308	95.344	95.802
9	84.394	84.276	95.15	95.2	95.164	95.752
10	84.058	84.058	95.128	95.182	95.084	95.812
11	83.932	83.97	95.162	95.204	95.16	95.778
12	83.686	83.58	95.234	95.266	95.24	95.708
13	83.39	83.484	95.29	95.226	95.25	95.77
14	83.226	83.182	95.224	95.194	95.222	95.772
15	83.284	83.154	95.076	95.098	95.116	95.698
16	82.776	82.82	95.122	95.152	95.108	95.734
17	82.788	82.806	95.202	95.222	95.222	95.838
18	82.612	82.492	95.232	95.206	95.252	95.676
19	82.492	82.288	95.192	95.198	95.216	95.742
20	82.124	82.234	95.26	95.246	95.26	95.786
21	81.912	82.046	95.102	95.2	95.19	95.872
22	81.912	81.98	95.166	95.204	95.224	95.7
23	81.974	82.146	95.228	95.268	95.286	95.772
24	82.018	81.982	95.116	95.194	95.14	95.816
25	81.732	81.89	95.144	95.086	95.176	95.778
26	81.926	81.786	95.214	95.25	95.23	95.766
27	81.614	81.8	95.242	95.23	95.294	95.802
28	81.732	81.664	95.3	95.3	95.354	95.788
29	81.6	81.436	95.358	95.378	95.366	95.808
30	81.508	81.57	95.428	95.362	95.34	95.766
31	81.538	81.514	95.374	95.336	95.348	95.808
32	81.542	81.454	95.332	95.288	95.276	95.734
33	81.462	81.318	95.292	95.388	95.318	95.68
34	81.238	81.53	95.35	95.4	95.412	95.744
35	81.478	81.23	95.32	95.354	95.288	95.754
36	81.482	81.154	95.326	95.33	95.302	95.76
37	81.046	80.84	95.332	95.44	95.406	95.86
38	80.94	80.97	95.226	95.27	95.31	95.804
39	80.972	81.024	95.318	95.322	95.392	95.872
40	80.996	81.096	95.28	95.31	95.25	95.792
41	80.902	80.53	95.112	95.188	95.206	95.702
42	80.748	80.974	95.334	95.252	95.31	95.74
43	81.14	80.906	95.302	95.268	95.324	95.898
44	81.016	80.898	95.268	95.342	95.244	95.862
45	80.798	80.852	95.39	95.34	95.3	95.982
46	80.754	80.81	95.194	95.298	95.182	95.798
47	80.586	80.8	95.2	95.26	95.224	95.812
48	80.37	80.656	95.212	95.182	95.214	95.746
49	80.486	80.48	95.314	95.284	95.268	95.758
50	80.346	80.376	95.272	95.262	95.298	95.672

==> appendix_plots/Alpha_vs_recall_trend_gist1m_ss5percent.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	95.56	95.56	95.56	95.56	95.56	95.56
1	91.7	91.8	95.48	95.5	95.48	95.8
2	90.22	90.1	95.46	95.46	95.44	95.78
3	89.18	89.3	95.38	95.44	95.42	95.66
4	89.2	88.96	95.2	95.2	95.08	95.62
5	88.86	88.48	95.18	95.12	95.06	95.68
6	87.74	87.62	95.8	95.72	95.6	95.76
7	87.84	87.76	95.84	95.74	95.72	96.06
8	86.74	86.9	95.86	95.78	95.7	96.12
9	86.62	86.8	95.74	95.84	95.68	96.12
10	86.44	86.22	96	96.06	95.96	95.72
11	85.82	85.84	95.8	95.82	95.74	95.66
12	85.52	85.02	95.88	96.16	95.82	95.92
13	85.26	84.8	95.86	95.98	96.08	96.04
14	84.74	84.44	95.96	95.98	95.94	95.78
15	83.66	83.7	96.1	95.74	95.94	95.72
16	83.68	83.36	95.86	95.76	95.6	95.82
17	83.12	83.2	95.72	95.64	95.42	95.86
18	83.42	83.14	95.5	95.68	95.6	95.6
19	82.86	82.56	95.34	95.64	95.42	95.84
20	82.66	82.68	95.48	95.4	95.34	95.7
21	82.18	82.28	95.32	95.24	95.28	95.5
22	81.84	81.8	95.54	95.52	95.6	95.78
23	81.46	81.78	95.48	95.34	95.56	95.56
24	81.24	81.28	95.58	95.38	95.58	95.86
25	81.38	81.28	95.34	95.24	95.58	95.8
26	81.14	81.1	95.12	95.26	95.36	95.78
27	80.84	80.68	95.04	95.08	95.34	95.54
28	80.38	80.3	95.26	95.24	95.3	95.4
29	79.86	79.72	95.36	95.28	95.36	95.6
30	79.3	79.28	95.54	95.58	95.78	95.62
31	79.18	79.24	95.58	95.4	95.52	95.5
32	78.7	78.94	95.34	95.38	95.74	95.62
33	79.32	79.08	95.52	95.66	95.72	95.76
34	78.76	79.1	95.24	95.6	95.58	95.88
35	78.7	79.02	95.08	95.66	95.36	95.64
36	78.74	78.66	95.18	95.58	95.2	95.88
37	78.42	78.64	95.12	95.4	95.3	95.54
38	78.3	78.8	95.18	95.64	95.3	95.72
39	78.04	78.8	95.38	95.78	95.4	95.38
40	77.94	78.48	95.48	95.6	95.52	95.62
41	78.14	78.2	95.4	95.3	95.36	95.96
42	78.68	78.3	95.42	95.38	95.56	95.94
43	79.18	78.68	95.44	95.18	95.46	95.9
44	77.68	78.28	95.44	95.44	95.54	95.9
45	78.14	77.9	95.48	95.24	95.44	96
46	77.58	78.08	95.66	95.4	95.42	95.74
47	77.74	78.02	95.64	95.56	95.64	96.06
48	77.48	77.78	95.66	95.5	95.52	95.68
49	77.82	77.6	95.36	95.38	95.56	95.62
50	77.2	77.68	95.34	95.42	95.56	95.76

==> appendix_plots/Alpha_vs_recall_trend_sift1m_ss5percent.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	95.33	95.33	95.31	95.33	95.33	95.33
1	89.006	93.528	95.218	95.086	95.062	95.718
2	87.6	93.282	95.216	95.232	95.202	95.994
3	86.664	93.112	95.242	95.322	95.292	96.164
4	86.27	93.06	95.294	95.312	95.36	96.29
5	85.676	93.022	95.464	95.396	95.354	96.256
6	85.396	93.156	95.494	95.482	95.474	96.294
7	84.932	93.16	95.466	95.528	95.374	96.248
8	84.612	92.992	95.476	95.584	95.454	96.292
9	84.402	93	95.548	95.552	95.596	96.198
10	84.082	92.87	95.488	95.572	95.492	96.238
11	83.88	92.882	95.542	95.616	95.498	96.242
12	83.236	92.738	95.544	95.564	95.494	96.214
13	83.112	92.82	95.472	95.54	95.408	96.324
14	83.072	92.902	95.302	95.35	95.376	96.26
15	82.698	92.866	95.374	95.364	95.446	96.324
16	82.656	92.85	95.404	95.48	95.41	96.222
17	82.452	92.84	95.352	95.344	95.356	96.256
18	82.408	92.902	95.492	95.436	95.546	96.278
19	81.918	93.012	95.49	95.498	95.534	96.152
20	82.082	92.868	95.476	95.508	95.49	96.25
21	81.662	92.946	95.504	95.324	95.494	96.142
22	81.468	93	95.616	95.564	95.64	96.226
23	81.31	92.874	95.502	95.612	95.602	96.262
24	81.18	92.932	95.622	95.58	95.544	96.126
25	81.178	93.02	95.604	95.624	95.628	96.15
26	80.876	92.966	95.53	95.586	95.602	96.294
27	81.044	92.98	95.6	95.444	95.61	96.292
28	80.916	93	95.558	95.514	95.632	96.216
29	80.71	93.016	95.582	95.556	95.648	96.354
30	80.9	93.08	95.498	95.582	95.55	96.28
31	80.666	92.992	95.512	95.572	95.496	96.308
32	80.542	93.012	95.488	95.49	95.508	96.238
33	80.636	93.018	95.422	95.5	95.462	96.292
34	80.46	93.014	95.508	95.54	95.536	96.236
35	80.844	92.944	95.566	95.566	95.536	96.33
36	80.766	92.948	95.636	95.668	95.61	96.324
37	80.608	92.974	95.674	95.636	95.614	96.268
38	80.314	93.11	95.654	95.664	95.646	96.38
39	80.37	93.058	95.684	95.73	95.578	96.348
40	80.204	92.99	95.694	95.658	95.552	96.246
41	80.39	93.02	95.754	95.722	95.668	96.22
42	79.914	92.958	95.694	95.712	95.618	96.246
43	80.018	92.87	95.63	95.712	95.538	96.324
44	80.2	92.882	95.608	95.558	95.532	96.26
45	80.176	92.952	95.572	95.59	95.45	96.15
46	80.132	93.064	95.448	95.53	95.516	96.138
47	80.1	92.982	95.588	95.498	95.492	96.26
48	80.132	93.082	95.676	95.52	95.536	96.296
49	79.902	93.132	95.594	95.524	95.576	96.344
50	79.934	92.948	95.442	95.5	95.518	96.196

==> appendix_plots/MeanSearchLatencyz840_800M.txt <==
X   Y
1   4.9238
2   4.9527
4   4.9852
8   5.4161
16   5.9193
32   7.1943

==> appendix_plots/SS_1b_20threads_search_latency.txt <==
X       Y1      Y2
6	5.1559	6.74959
1985	9.2658	27.3099
1996	6.9162	12.3456
2003	8.1382	13.2237
2012	7.5447	11.1722
2021	7.1135	9.49828
2028	9.8285	162.759
2039	7.2287	10.3814
2047	8.7069	103.644
2057	6.9996	9.21488
2065	7.249	9.70947
2073	7.3699	9.83827
2081	7.4955	9.99701
2089	7.2964	9.39324
2097	7.2604	9.22404
2105	7.1694	9.1711
2113	6.9728	8.83762
2121	7.4281	20.2461
2129	7.0441	9.75725
2137	7.2436	11.0026
2145	6.9151	8.80561
2153	6.9371	8.78737
2160	6.9307	8.84716
2168	6.9646	8.75216
2176	12.7908	54.943
2189	12.8703	54.7983
2203	12.4844	54.979
2217	13.3051	56.1566
2231	13.0419	55.3982
2245	13.3112	56.1999
2261	13.9062	56.1899
2276	13.0807	55.2975
2290	12.9983	55.3194
2304	9.1604	54.649
2314	14.3658	41.6522
2330	8.7386	18.4724
2339	6.9659	8.97272
2347	7.2181	10.4747
2355	7.1176	9.65449
2363	8.4246	29.2132
2372	7.1609	9.30503
2380	7.2661	9.70854
2388	7.1953	9.71984
2396	7.268	9.6576
2404	7.2442	9.8574
2412	7.2454	9.81771
2420	7.2834	9.80754
2428	7.1913	9.36681
2436	7.3784	17.007
2444	7.2048	9.27336
2452	7.1093	8.94345
2460	7.1339	9.09559
2468	7.2127	9.22834
2476	7.1152	9.07275
2484	7.0477	8.88772
2491	7.0892	8.97503
2499	7.0569	8.84248
2507	7.2814	9.0545
2515	7.1304	8.9702
2523	7.032	8.86523
2531	7.0894	9.02987
2539	7.0352	8.82757
2547	7.3132	9.14516
2555	7.0657	8.99741
2563	7.1064	8.96476
2571	7.0554	8.87995
2579	7.3009	9.11934
2587	7.073	8.90547
2595	7.076	8.95595
2603	7.0779	9.07361
2610	7.2671	9.12196
2619	7.1291	9.016
2627	7.0733	8.96002
2634	7.1454	9.16605
2642	7.0964	9.12923
2650	7.4727	9.61708
2659	7.0955	8.91715
2667	7.1005	8.99373
2674	7.1202	9.11875
2683	7.3342	9.63064
2691	8.6533	29.4531
2701	7.1337	9.22036
2709	7.1526	9.08773
2717	7.569	9.7573
2725	7.3511	9.43404
2733	7.1813	9.07776
2741	7.2375	9.19241
2749	7.1813	9.0594
2757	7.4459	9.43389
2765	7.192	9.11585
2773	7.3311	9.226
2781	7.2543	9.17809
2789	7.2387	9.23727
2797	7.1761	9.03306
2805	7.4495	9.32419
2813	7.2738	9.20073
2821	7.2254	9.15775
2829	7.3173	9.37053
2837	7.4124	9.28795
2845	7.2529	9.28941
2853	8.5006	29.8227
2862	7.18	9.15499
2870	7.1161	9.01333
2878	7.3341	9.1874
2886	7.2118	9.17363
2894	7.1408	9.02052
2902	7.2097	9.078
2910	7.2686	9.02548
2918	7.2084	9.05048
2926	7.0804	8.96411
2933	7.0991	8.96512
2941	7.0651	8.8692
2949	7.3519	9.1974
2957	7.1464	9.01489
2965	7.0948	8.92878
2973	7.1695	9.00782
2981	7.3675	9.26369
2989	7.1893	9.13291
2996	8.4335	29.9755
3006	7.1727	9.07415
3013	7.1297	9.01797
3021	8.7008	30.2189
3031	7.1496	9.11944
3039	7.1734	8.98383
3046	7.1299	9.04539
3054	7.383	9.37337
3062	7.1747	9.01601
3070	7.1177	8.91512
3078	7.1878	9.06167
3086	7.1363	8.96917
3093	7.4339	9.39719
3101	7.1229	8.88606
3109	7.2962	9.20219
3117	7.1593	8.99881
3125	7.106	8.96011
3133	7.1534	9.00514
3141	7.3539	9.10381
3149	7.2034	9.04741
3156	7.1287	8.94909
3164	8.5402	29.9718
3173	7.1387	8.93465
3181	7.4181	9.31698
3189	7.1374	9.0011
3197	7.1645	8.95794
3205	7.3265	9.11893
3213	7.1445	9.05679
3221	7.1881	9.15993
3229	7.1753	9.0665
3236	7.1943	9.06506
3244	7.3825	9.41379
3252	7.2046	9.09683
3260	7.1442	8.94278
3268	7.1921	9.1529
3276	7.1355	9.07116
3284	7.4012	9.31849
3292	7.1232	9.0551
3300	7.0924	8.90797
3307	7.1822	9.3451
3315	7.5378	11.2196
3323	7.3705	10.2303
3331	7.306	9.40757
3339	8.5097	29.3696
3349	7.1203	8.96645
3356	7.1551	9.02406
3364	7.4003	9.29971
3372	7.2347	9.20813
3380	7.2033	9.25486
3388	7.3146	9.16514
3396	7.2276	9.19026
3404	7.1681	8.99153
3412	7.4537	9.3662
3420	7.1969	9.13324
3428	7.208	9.05719
3436	7.1768	9.04424
3444	7.3547	9.33509
3452	7.2261	9.18933
3460	7.2315	9.15592
3467	7.206	9.10037
3475	7.4389	9.35311
3483	8.5295	30.4768
3493	7.1901	9.03995
3500	7.219	9.09847
3508	7.3812	9.18402
3516	7.2543	9.12385
3524	7.293	9.19361
3532	7.2571	9.18846
3540	7.1804	9.03634
3548	7.2436	9.18503
3556	7.2149	9.09049
3564	7.4293	9.33761
3572	7.3044	9.19701
3580	7.2023	9.02792
3588	7.3296	9.32943
3596	7.5055	9.33593
3604	7.2598	9.197
3612	7.1594	9.05853
3620	7.2576	9.12285
3628	7.5463	9.6476
3636	7.2855	9.2163
3644	7.1674	9.072
3652	8.61	30.722
3661	8.453	29.2977
3670	7.2313	9.10945
3678	7.1942	9.16918
3686	7.4253	9.2749
3694	7.2052	9.11463
3702	7.145	8.96856
3710	7.1973	9.07734
3718	7.1323	8.96669
3725	7.4422	9.39507
3733	7.1618	9.07502
3741	7.1976	9.15152
3749	7.1715	9.03436
3757	8.8312	31.242
3766	7.1665	9.05818
3774	7.1412	8.98203
3782	7.2034	9.07437
3790	7.3944	9.2086
3798	7.2248	9.10554
3806	7.1654	9.12241
3814	7.2009	9.04713
3822	7.3741	9.21133
3830	7.2216	9.05602
3838	7.1618	9.01687
3845	7.3274	9.28469
3853	7.1753	9.00775
3861	7.1435	8.99298
3869	7.4788	9.44676
3877	7.1709	9.00594
3885	7.1848	9.04406
3893	7.1464	8.96083
3901	7.2195	9.13141
3908	7.1609	9.00249
3916	7.4583	9.29438
3924	7.1707	8.96782
3932	7.1626	9.03186
3940	7.9642	29.2489
3949	7.6962	26.8379
3957	8.5023	30.1395
3966	7.1553	8.94664
3974	7.2075	9.04617
3982	8.6502	29.9483
3991	7.2276	9.03346
3999	7.1579	8.9532
4007	7.1767	9.07444
4015	8.6879	30.8525
4024	7.2246	9.23939
4032	7.1582	8.96759
4040	7.1654	8.97367
4048	7.1999	9.04578
4056	7.3768	9.20538
4064	7.2105	9.08257
4072	7.1554	8.98314
4079	7.2085	9.0672
4087	7.1555	9.01211
4095	7.44	9.32252
4103	7.1747	8.97876
4111	7.3404	9.23664
4119	7.1586	9.02815
4127	8.5747	29.7177
4136	7.2194	9.08211
4144	7.1554	9.0532
4152	7.3562	9.34261
4160	7.152	8.96757
4168	7.1905	9.04138
4175	7.1263	8.95587
4183	7.1803	9.01398
4191	7.1346	8.90927
4199	7.4795	9.50302
4207	7.1478	8.93154
4215	7.1258	8.96589
4223	7.4175	9.26379
4231	8.4603	29.9577
4240	7.185	9.019
4248	7.1311	9.02666
4255	8.5728	31.0979
4265	7.1795	9.24846
4273	7.2111	9.14671
4281	7.1422	9.05368
4288	8.6732	30.9482
4298	7.1353	8.96973
4306	8.4348	30.0011
4315	7.1494	9.01249
4322	7.4019	9.32231
4331	7.1579	8.98765
4338	7.2475	9.11397
4346	7.2065	9.0814
4354	7.1548	8.99972
4362	7.4058	9.27971
4370	7.15	8.99443
4378	7.171	9.02541
4386	8.3819	29.9695
4395	7.1571	9.17096
4403	7.1128	8.93779
4411	7.4051	9.26891
4419	7.1192	9.01023
4427	7.1215	9.01562
4434	7.1557	9.04988
4442	7.3275	9.1245
4450	7.1786	9.0659
4458	7.1191	8.96366
4466	8.4707	30.1761
4475	7.3508	9.16228
4483	7.1757	8.98324
4491	7.1131	9.0001
4499	7.1625	9.03241
4507	7.1205	8.93737
4515	7.4097	9.4021
4523	7.0261	8.9124
4531	7.0765	8.99057
4539	7.18	9.15675
4547	7.3602	9.43713
4555	7.1684	9.21602
4563	7.2535	9.19372
4571	7.2112	9.24009
4579	7.1444	9.18904
4586	7.1783	9.13287
4594	7.158	9.13052
4602	7.4599	9.8274
4610	7.1382	9.02108
4618	7.1125	8.96397
4626	8.4338	29.5903
4635	7.3295	9.2118
4643	7.1761	9.1021
4651	7.1316	9.04737
4659	7.1533	9.07914
4667	7.161	9.22776
4675	7.1918	9.11244
4683	7.2476	9.36606
4691	8.5944	30.0679
4701	7.1223	8.99438
4709	7.1558	9.11815
4717	7.3432	9.24359
4725	7.1714	9.19785
4733	7.1018	9.05831
4741	7.1101	9.05852
4748	7.1548	9.04946
4756	7.3614	9.28781
4764	7.2294	9.29315
4772	7.1571	9.23761
4780	7.4201	9.38803
4789	7.1766	9.09065
4796	7.1785	9.18454
4804	7.1224	9.09767
4812	7.1991	9.07731
4820	7.1356	8.97682
4828	7.3841	9.32433
4836	7.206	9.11759
4844	7.1437	9.06142
4852	7.4116	9.37478
4860	7.1975	9.20534
4868	7.1948	9.07339
4876	7.2494	9.10884
4884	7.205	9.15721
4892	7.1477	9.01689
4900	7.1836	9.04992
4908	7.1163	9.05683
4916	8.737	31.2629
4925	7.128	9.01424
4933	7.1237	8.96785
4941	7.1583	9.11187
4949	7.3431	9.20271
4957	8.4311	29.7918
4966	8.4265	30.621
4975	7.3873	9.30525
4984	7.1244	9.00424
4991	7.1753	9.08354
4999	7.1147	9.00384
5007	7.1663	9.10631
5015	8.7123	31.1622
5025	7.174	9.08496
5033	7.1312	9.08256
5041	7.1692	9.10407
5049	7.106	8.97099
5057	7.4108	9.36012
5065	7.1634	9.0921
5073	7.2249	9.12505
5081	7.1897	9.12498
5089	7.1169	9.01499
5097	7.1649	9.12402
5105	7.3381	9.20586
5113	7.1571	9.00107
5121	7.2486	9.12675
5129	7.1535	9.03604
5137	7.089	8.98679
5144	7.1159	9.00289
5152	7.1092	8.97387
5160	7.355	9.23904
5168	7.1064	8.92877
5176	7.0983	8.90634
5184	8.48	30.3892
5193	7.4167	9.43272
5201	7.2085	9.1781
5209	7.036	8.8911
5217	7.1611	9.0293
5225	7.1119	8.95635
5233	7.4042	9.311
5241	7.135	8.98063
5249	7.1665	9.07195
5257	7.1204	8.97039
5264	7.4001	9.27884
5272	8.4292	30.2112
5282	7.1649	9.05085
5289	8.3859	29.5339
5299	7.3963	9.3499
5307	7.1288	8.98225
5315	7.1681	9.04403
5322	7.1135	8.94357
5330	7.3313	9.13105
5338	7.1818	9.06291
5346	7.1077	8.90374
5354	7.1409	9.01522
5362	7.3259	9.18049
5370	8.5518	29.9793
5379	7.1111	9.04158
5387	7.1442	9.02791
5395	7.0688	8.94077
5403	7.3634	9.42826
5411	7.0775	8.96882
5419	7.1018	8.99328
5427	7.082	8.95
5435	7.3569	9.39005
5443	7.3494	22.1768
5451	7.8204	28.4916
5460	7.2227	9.02303
5468	7.0901	8.97059
5476	7.1375	9.04091
5483	7.1309	8.98917
5491	7.1896	9.23315
5499	7.3552	9.24061
5507	7.1248	9.10203
5515	7.0633	8.95521
5523	7.1658	9.00367
5531	7.1178	8.96096
5539	7.3929	9.2132
5547	7.1371	9.08733
5554	7.1637	9.06424
5562	7.1868	8.99134
5570	7.1176	8.92899
5578	7.1638	8.93196
5586	7.1302	9.06679
5594	7.1569	9.05553
5602	7.1054	8.92422
5609	7.406	9.30686
5618	8.3461	29.2802
5627	7.3108	9.2459
5635	7.1096	9.00385
5643	7.1349	8.92984
5651	7.0865	8.9122
5658	7.2508	9.20972
5666	7.1055	8.96205
5674	7.1078	9.0098
5682	7.0899	8.89886
5690	7.3292	9.17399
5698	7.1616	9.0507
5706	7.0784	8.88535
5714	7.1346	9.05022
5722	7.0913	8.95739
5729	7.3726	9.35621
5738	7.0994	8.92573
5745	7.1365	9.04952
5753	7.1053	8.9351
5761	7.3858	9.2394
5769	7.1052	8.93008
5777	7.1196	8.94142
5785	7.092	8.97425
5793	7.3555	9.26497
5801	7.1511	9.02761
5809	7.1202	9.10719
5817	7.1271	8.94526
5825	7.0817	8.93539
5832	7.3777	9.28695
5841	7.2104	9.06009
5849	7.1325	9.03065
5856	7.0589	8.91649
5864	7.2473	9.09568
5872	7.1139	8.91397
5880	8.4354	29.9336
5889	7.1005	8.87312
5897	7.3607	9.29982
5905	7.0967	8.91077
5913	7.2228	9.1123
5921	8.4293	29.9789
5930	7.0865	8.90096
5938	7.1241	8.95918
5946	8.5369	29.1757
5955	7.1417	9.0084
5963	7.0675	8.86747
5971	7.3519	9.25099
5979	7.0759	8.9121
5987	7.1355	9.01672
5995	7.0937	9.00009
6003	7.134	8.95598
6011	7.0903	8.93774
6019	8.7383	30.5639
6028	7.097	8.96478
6036	7.1252	9.04481
6044	7.0794	8.93346
6052	8.7562	30.7926
6061	7.0605	8.91007
6069	7.1552	9.00525
6077	7.1264	8.96491
6085	7.3946	9.38029
6093	7.1078	8.94405
6101	8.4112	29.2837
6110	7.1144	8.91593
6117	7.3455	9.12092
6126	7.1611	9.02017
6133	7.1106	8.94687
6141	7.1558	9.18959
6149	9.9166	31.328
6160	7.178	9.0249
6168	7.1631	9.01162
6176	8.443	29.6222
6185	7.1166	8.99217
6193	7.4065	9.40104
6201	7.12	8.93366
6208	7.1754	9.00806
6216	7.1228	8.96783
6224	7.2948	9.22388
6232	7.1275	8.9582
6240	7.1716	9.02728
6248	8.3855	29.9724
6257	7.3842	9.43475
6265	7.0368	8.88558
6273	7.0747	9.00268
6281	8.3029	29.564
6290	7.3633	9.34
6298	7.1395	8.98334
6306	7.1466	8.96669
6314	7.3302	9.17315
6322	7.1022	8.96571
6330	7.1357	9.00142
6337	7.1045	8.92621
6345	7.1608	9.01651
6353	7.2054	8.98266
6361	7.1726	9.05519
6369	8.3847	30.0196
6378	7.1092	8.9955
6386	7.0907	8.89299
6394	7.4077	9.48275
6402	7.0801	9.03907
6410	8.46	30.4277
6419	7.1143	8.95465
6427	7.3954	9.34001
6435	7.133	8.97724
6443	8.457	29.921
6452	7.1331	8.99993
6460	7.3765	9.22185
6468	8.3705	30.0479
6477	7.1101	9.02492
6484	8.6508	30.357
6494	7.2032	9.0638
6502	7.1495	8.97082
6509	8.5584	29.6741
6519	7.3712	9.33932
6527	7.1776	9.09967
6535	7.1262	8.94299
6543	7.1248	8.93556
6550	7.1676	9.06735
6558	7.3622	9.26319
6566	7.1767	9.02191
6574	7.087	8.93736
6582	7.0391	8.89683
6590	6.9828	8.906
6598	7.3076	9.55978
6606	7.0054	8.86271
6614	8.3115	28.8851
6623	7.0058	8.90827
6631	7.2918	9.23179
6639	6.9919	8.82812
6647	7.0316	8.93047
6655	6.9923	8.83754
6663	7.3032	9.30408
6671	7.0162	8.9236
6679	6.9863	8.83086
6687	7.0345	8.99269
6695	7.2382	9.11139
6703	7.0791	9.01077
6711	6.9983	8.87219
6719	7.0385	8.88848
6727	6.9983	8.86221
6735	7.2404	9.09656
6743	6.9889	8.99854
6751	6.9905	8.90965
6759	6.995	8.83398
6767	7.2365	9.35808
6776	8.047	28.6817
6785	7.1104	9.06258
6792	7.0205	9.00585
6800	7.2857	9.18803
6809	7.0161	8.99951
6817	7.0457	8.99428
6825	7.2876	9.2788
6833	7.0624	9.01936
6841	8.3018	29.3648
6850	7.1989	9.10866
6858	7.0117	8.92539
6866	7.0588	9.03429
6874	7.0385	8.95732
6882	7.3125	9.25612
6890	7.1316	9.06768
6898	7.0331	8.89901
6906	7.0788	8.975
6914	8.58	30.4138
6923	8.4118	30.0654
6932	7.0557	8.88936
6940	8.3948	29.5437
6949	7.3566	9.32176
6958	7.1887	9.12784
6966	7.1204	9.08284
6973	7.1421	9.01042
6981	7.3775	9.29553
6989	7.125	8.97742
6997	7.1233	9.03835
7005	7.1569	9.07257
7013	7.107	9.00011
7021	7.3877	9.34187
7029	7.2233	9.14996
7037	7.1721	9.05721
7045	7.1115	9.02622
7053	7.1491	9.02646
7061	7.1126	8.98965
7069	7.3916	9.35769
7077	8.4347	29.7651
7086	8.2838	30.0679
7095	7.1194	9.01341
7103	7.1514	9.1336
7111	7.1129	8.96355
7119	7.385	9.3664
7127	7.1197	9.01
7135	7.0937	9.01041
7143	7.4147	9.40574
7151	7.1178	8.98898
7159	7.1256	9.02434
7167	7.2137	9.17717
7175	8.4468	30.0058
7184	7.1176	8.99307
7192	7.29	9.33459
7200	7.1152	9.00177
7208	7.3821	9.32205
7216	7.1312	8.99731
7224	7.1596	9.01095
7232	7.2397	9.15215
7240	7.2443	9.31132
7248	7.1131	9.13461
7256	7.3013	9.33671
7264	7.1247	9.0331
7272	8.4146	29.4292
7281	7.3729	9.32242
7289	7.1575	9.07369
7297	7.1023	8.96231
7305	7.1162	8.99695
7313	7.1687	9.07832
7321	7.2909	9.18221
7329	7.1697	9.05101
7337	7.0944	8.96162
7344	7.1358	9.0192
7352	7.1056	8.98879
7360	7.4066	9.28819
7368	7.1178	8.95711
7376	7.1725	9.15321
7384	7.099	8.98235
7392	7.3871	9.35368
7400	7.0842	8.98332
7408	7.1385	9.05203
7416	7.3386	9.1563
7424	7.1698	9.10195
7432	7.1122	8.96259
7440	7.106	8.94512
7448	7.1578	9.03374
7456	7.3353	9.20266
7464	7.1605	9.06064
7472	7.1101	9.09853
7480	7.1597	9.09055
7487	8.6804	31.1343
7497	7.1888	9.16963
7505	7.1378	9.07148
7513	7.1659	9.03553
7521	7.0926	8.98876
7529	7.4034	9.33214
7537	7.1098	8.94601
7545	7.3118	9.31863
7553	7.1083	8.98858
7561	7.1525	9.0662
7568	7.366	9.25832
7577	7.1406	9.02291
7584	8.3986	29.7604
7594	8.5174	29.2688
7603	7.1019	8.98897
7611	7.4122	9.46793
7619	7.1205	9.05098
7627	7.1446	9.01464
7635	7.1064	8.94813
7642	7.3843	9.29663
7651	7.1245	8.95935
7659	7.1189	8.90718
7666	7.1264	8.98836
7674	7.3199	9.18266
7682	7.1417	9.01645
7690	8.4046	29.556
7699	7.1488	9.08664
7707	7.3312	9.20559
7715	7.1731	9.03181
7723	7.1168	9.05021
7731	8.4747	30.008
7740	8.6451	30.7921
7750	8.4612	30.0964
7759	7.2545	9.16899
7767	7.0965	8.98218
7775	7.1179	9.03402
7783	7.1566	9.13305
7791	7.3314	9.29108
7799	8.5347	29.7794
7808	8.4041	29.4585
7817	7.1638	9.05308
7825	7.3402	9.26423
7833	7.192	9.11345
7841	7.1234	8.94611
7849	7.1702	9.04125
7856	8.6472	30.165
7866	7.2102	9.08611
7874	7.1095	8.96601
7881	7.2462	9.21683
7889	9.5733	30.9498
7900	7.1467	9.07512
7908	7.3721	9.22659
7916	7.2115	9.16476
7924	8.4081	28.931
7933	8.5492	30.1591
7942	7.3309	9.13235
7950	7.2172	9.15397
7958	7.1375	9.08612
7966	7.2964	9.28339
7974	7.1525	9.12857
7982	7.4167	9.29754
7990	7.8547	27.6476
7998	7.4528	23.1063
8007	7.2708	9.12455
8015	7.2164	9.09323
8022	7.1149	8.98407
8030	7.2996	9.26312
8038	7.1511	8.94093
8046	7.2	9.01178
8054	7.3981	9.24985
8062	7.21	9.07732
8070	7.1286	8.94008
8077	8.6052	29.557
8087	7.1552	9.06087
8095	7.1358	8.96375
8102	7.3703	9.18778
8110	7.1705	8.98629
8118	7.2053	9.08187
8126	7.2685	9.14511
8134	7.2075	9.11136
8142	7.1421	8.98957
8150	7.3779	9.32367
8158	7.1972	9.13612
8166	7.2265	9.19592
8173	7.15	8.92956
8181	7.3383	9.24813
8189	7.1773	8.98442
8197	7.1867	9.06397
8205	8.6885	30.7777
8214	7.2112	9.02383
8222	7.1525	8.99817
8230	7.1792	9.1298
8238	8.6031	29.8419
8247	7.182	9.01811
8255	8.415	29.4239
8264	7.2016	9.04956
8272	7.1353	8.9062
8280	7.3044	9.21446
8288	7.1582	9.01319
8295	7.1525	8.94628
8303	7.1797	9.03798
8311	7.4082	9.33654
8319	7.1984	9.05838
8327	8.579	30.591
8336	7.2123	9.00715
8344	7.1438	9.01444
8352	7.4245	9.30408
8360	7.1388	8.99784
8368	8.5228	29.3831
8377	7.1368	8.95877
8385	7.3205	9.24291
8393	7.152	8.96415
8401	7.1887	9.00965
8408	7.1431	8.93293
8416	7.4267	9.39178
8424	7.1453	8.99191
8432	7.1966	9.09443
8440	7.1412	8.99472
8448	7.4508	9.50807
8456	7.1456	8.98747
8464	7.2026	9.07608
8472	7.1302	8.95361
8479	7.4156	9.38488
8487	7.1071	9.15359
8495	7.2112	9.04128
8503	7.1979	9.02715
8511	7.128	8.89586
8519	7.3154	9.14725
8527	7.1322	8.97384
8535	8.4855	30.3293
8544	7.3344	9.20498
8552	8.4739	30.2516
8561	7.1065	8.95692
8569	7.195	9.11518
8577	9.8679	31.2773
8587	7.1248	8.98356
8595	7.1095	8.91954
8603	7.1802	9.06227
8611	7.3665	9.26759
8619	7.2032	9.1013
8627	7.1071	8.98618
8634	7.1326	8.97576
8642	7.2931	9.24075
8650	7.1776	9.13066
8658	7.1405	9.01053
8666	7.3001	9.25958
8674	7.1589	9.027
8682	7.1787	9.05532
8690	7.3703	9.18644
8698	7.1681	9.03169
8706	8.5338	30.2813
8715	7.1491	9.13312
8723	7.1304	8.9823
8730	7.319	9.29616
8738	8.4302	29.9401
8747	8.5402	30.0524
8757	7.3782	9.29024
8765	8.484	29.6368
8774	7.2566	9.10654
8782	7.2094	9.02241
8790	7.1338	8.97413
8798	7.2828	9.2134
8806	7.1496	8.94903
8813	7.1946	9.07117
8821	7.4023	9.32362
8829	7.1977	9.03605
8837	7.1612	9.06495
8845	7.2535	9.17157
8853	7.1817	9.04723
8861	7.15	9.02019
8868	7.4485	9.52373
8877	7.1338	8.95653
8884	7.171	8.95541
8892	7.269	9.10417
8900	7.1895	9.07847
8908	8.3931	29.1998
8917	8.918	33.5992
8927	8.4465	30.2129
8936	8.7488	31.0462
8945	7.1226	8.98414
8953	7.1742	9.09254
8961	7.2296	9.0848
8969	7.1754	9.07539
8977	7.116	8.95215
8984	7.3198	9.22487
8992	7.1502	9.01418
9000	7.424	9.318
9008	7.1563	9.01949
9016	7.1853	9.02303
9024	7.2772	9.18074
9032	7.2092	9.05891
9040	7.1569	8.99611
9048	7.3205	9.16972
9056	7.1539	8.97209
9063	7.18	8.97661
9071	7.3739	9.22428
9079	7.188	9.07973
9087	7.1262	8.99027
9095	7.3156	9.16728
9103	7.1481	9.02651
9111	8.5814	29.8884
9120	8.4455	29.9804
9129	7.2077	9.04693
9137	7.351	9.22936
9145	7.1989	9.07145
9153	7.1492	9.04425
9161	7.3291	9.17983
9169	7.1725	9.01727
9176	7.2567	9.0738
9184	7.2096	9.06772
9192	7.1457	9.01437
9200	7.4458	9.37841
9208	7.1437	8.94497
9216	7.1703	8.99142
9224	7.2746	9.2031
9232	7.1919	9.10304
9240	8.3789	29.1261
9249	7.3204	9.19206
9257	7.1341	8.91447
9264	7.4197	9.31835
9273	7.1426	8.98875
9280	7.1393	8.94468
9288	7.2266	9.05555
9296	7.2085	9.06087
9304	7.1355	8.97521
9312	7.3116	9.29739
9320	7.1685	8.93091
9328	7.1968	9.19773
9336	8.6661	30.4392
9345	7.2113	9.25132
9353	7.1701	9.1377
9361	7.3154	9.21866
9369	7.1638	9.05328
9376	7.22	9.31431
9384	7.408	9.36764
9392	7.2239	9.16297
9400	7.1534	9.08221
9408	9.3769	44.0843
9418	7.1735	8.99937
9426	7.1804	9.03017
9434	7.3744	9.13286
9442	7.2025	9.02734
9450	7.1411	8.94977
9457	7.3143	9.10584
9465	7.1261	8.9446
9473	7.258	9.12256
9481	7.2244	9.07355
9489	7.1616	9.12877
9497	7.4465	9.36107
9505	8.4921	29.5625
9514	7.2394	9.1706
9522	7.3052	9.28208
9530	7.2281	9.24549
9538	7.1674	9.08355
9546	7.3077	9.38857
9554	7.1446	9.13048
9562	8.6868	30.2332
9571	7.1883	9.05525
9579	7.2399	9.29467
9587	7.3064	9.20113
9595	7.2117	9.14822
9603	7.1519	9.00074
9611	7.3484	9.24188
9619	7.1561	9.01327
9626	7.2171	9.11251
9634	7.3418	9.24079
9642	7.213	9.14273
9650	7.265	9.10793
9658	7.2022	9.15548
9666	7.1633	9.21629
9674	7.3072	9.25604
9682	7.1821	9.03404
9690	7.1556	9.12447
9698	7.3705	9.2519
9706	8.5129	30.1232
9715	7.1387	9.0186
9723	7.3404	9.28143
9731	7.1701	8.99477
9739	7.3231	9.28267
9747	7.1685	9.02476
9754	7.2058	9.03155
9762	7.4007	9.26693
9770	7.1801	9.22381
9778	7.2148	9.13459
9786	7.2913	9.18633
9794	8.5614	29.6834
9803	8.6029	31.0431
9813	7.177	9.03258
9820	7.2334	9.31031
9828	7.3997	9.25834
9836	7.2238	9.07156
9844	7.1717	8.98085
9852	7.3357	9.24802
9860	7.1927	9.1479
9868	7.3326	9.23398
9876	7.2305	9.20628
9884	7.1798	9.12517
9892	8.6935	29.8963
9901	7.1411	8.99733
9909	7.1878	9.05243
9917	7.2807	9.13228
9925	7.1702	9.01054
9933	7.1737	9.12457
9940	7.4136	9.25069
9949	7.155	9.1013
9956	7.2016	9.11561
9964	7.2998	9.29573
9972	7.229	9.13068
9980	7.2257	9.18156
9988	7.3277	9.19621
9996	7.1491	9.00448
10004	7.437	9.351
10012	7.1819	8.99304
10020	7.2279	9.09651
10028	7.1644	9.08273
10036	7.3295	9.27615
10044	7.1696	9.06582
10052	7.1778	9.03269
10059	7.407	9.33293
10067	7.2151	9.11534
10075	8.5452	29.4431
10084	8.4979	30.0471
10094	7.1586	8.99566
10101	7.3459	9.29625
10109	7.1821	9.02287
10117	7.2066	9.11432
10125	7.3301	9.14984
10133	7.2044	9.12944
10141	7.0885	8.91014
10149	7.3154	9.243
10157	7.165	9.04643
10165	7.1861	9.04852
10173	7.3589	9.17467
10181	7.2247	9.19371
10188	7.1217	8.94053
10196	7.313	9.17842
10204	7.1478	9.01983
10212	8.5935	29.5083
10221	8.4465	29.6765
10230	8.7786	29.9292
10240	7.163	9.0117
10248	7.2043	9.16582
10256	7.1456	9.00505
10263	7.3046	9.29345
10271	7.1417	8.92274
10279	7.1926	9.14829
10287	7.8583	27.5185
10296	7.4575	26.5144
10304	7.2653	9.20855
10312	7.2153	9.05792
10320	7.147	9.02527
10328	7.3134	9.33132
10336	8.4263	29.0022
10345	8.7983	30.6236
10354	7.1668	8.98909
10362	7.2143	9.10576
10370	7.2799	9.15946
10378	7.2002	9.04086
10386	7.1186	9.01005
10394	7.2897	9.21182
10402	7.123	8.98497
10410	7.1912	9.08216
10417	7.4011	9.26541
10425	7.1909	9.11457
10433	7.1472	8.97414
10441	7.3425	9.39309
10449	7.1495	8.98928
10457	7.1882	8.9974
10465	7.4067	9.41403
10473	7.2077	9.08554
10481	7.1393	8.97538
10489	7.3215	9.20673
10497	7.1551	8.96108
10504	7.2692	9.10075
10512	8.4802	29.934
10521	7.2062	9.0855
10529	7.3889	9.27063
10537	9.8044	30.376
10548	7.1488	9.0012
10556	7.3158	9.25498
10564	7.1635	8.95957
10572	7.1902	9.10087
10579	7.3838	9.22483
10588	7.1888	9.06317
10595	7.1411	8.98166
10603	7.2844	9.29923
10611	7.1028	8.93555
10619	7.1303	9.02175
10627	8.7239	31.1323
10636	7.2061	9.04972
10644	7.1829	8.98506
10652	7.199	9.05111
10660	7.152	9.02398
10668	7.3122	9.33617
10676	8.45	29.599
10685	8.5484	29.4492
10694	7.3983	9.14323
10702	7.17	9.02002
10710	7.0662	8.96407
10718	7.2995	9.16491
10726	7.1529	8.96364
10734	7.1859	9.00851
10741	7.4023	9.41587
10750	7.1893	9.08143
10757	7.1504	8.98638
10765	7.3157	9.22318
10773	8.4409	30.1657
10782	7.1785	9.03547
10790	7.387	9.26847
10798	7.1934	9.07385
10806	7.2337	9.09456
10814	7.2071	9.06305
10822	7.1541	8.97408
10830	7.3176	9.25977
10838	7.1579	9.03565
10845	7.179	9.03168
10853	7.3805	9.182
10861	8.5522	29.2782
10871	7.1533	9.08202
10878	7.3213	9.24712
10886	7.1536	9.01217
10894	7.2077	9.07786
10902	8.6051	30.8312
10911	7.2025	9.00976
10919	7.1401	8.97272
10927	7.3045	9.18401
10935	8.4197	29.5224
10944	7.1973	9.03508
10952	7.8258	27.2098
10961	7.8207	27.7451
10969	8.4209	29.6917
10978	7.3263	9.18813
10986	9.7146	31.1891
10996	7.4123	9.27992
11005	7.1649	9.05382
11012	7.1899	9.10797
11020	7.1385	8.98096
11028	7.3333	9.34653
11036	7.1541	9.14929
11044	7.419	9.38481
11052	7.1489	8.97638
11060	9.8202	31.2799
11070	7.3169	9.16861
11078	7.1282	9.02559
11086	8.581	30.1297
11095	8.4204	29.2376
11104	7.1789	9.03463
11112	7.3728	9.20806
11120	7.1854	9.05445
11128	7.113	8.9169
11136	7.2841	9.29418
11144	7.1516	8.97873
11152	7.1921	9.06275
11159	7.4937	19.5941
11168	9.4372	31.2801
11178	7.1171	8.95648
11186	7.3119	9.17846
11194	7.138	8.92389
11201	8.4655	30.1892
11211	7.3807	9.15491
11219	7.1748	8.99193
11226	7.1182	8.91
11234	7.3104	9.17841
11242	7.1509	8.96826
11250	7.1703	9.03407
11258	7.373	9.30364
11266	7.1792	9.08788
11274	7.1334	8.93767
11281	7.3012	9.30855
11289	7.1268	8.94698
11297	7.151	8.96211
11305	7.3643	9.24736
11313	7.1817	9.06517
11321	7.1329	8.94854
11329	7.3186	9.21055
11337	7.1701	9.07411
11345	7.1684	9.09902
11352	7.3772	9.22262
11360	7.1944	9.00462
11368	7.1286	8.99325
11376	7.2844	9.21328
11384	7.1544	8.96148
11392	7.1728	9.02738
11400	7.3292	9.14572
11408	7.1931	9.11217
11416	7.1192	8.91247
11423	7.3072	9.26853
11431	7.159	8.98419
11439	7.1843	9.03829
11447	7.372	9.27277
11455	7.2025	9.03781
11463	7.1402	8.94311
11471	7.2704	9.16755
11479	7.141	9.00571
11487	7.1269	8.97104
11494	7.4082	9.2285
11503	8.4403	29.1233
11512	7.1328	8.96997
11519	7.2863	9.27117
11527	8.4141	28.9302
11536	7.1858	9.04035
11544	7.9156	28.2642
11553	7.5832	26.5759
11561	7.1023	8.97915
11569	7.2741	9.22235
11577	7.139	9.02293
11585	7.1801	9.0942
11593	7.3852	9.37566
11601	7.1637	9.02752
11609	7.1004	8.98326
11617	8.6303	30.1398
11626	7.1254	8.96404
11634	7.1465	9.01052
11642	7.3385	9.29954
11650	7.1614	9.08958
11658	8.3826	30.343
11667	7.2556	9.2338
11675	7.1312	9.16823
11683	7.2659	9.19075
11691	7.1358	9.12939
11699	7.1354	9.03914
11707	7.0558	8.8927
11715	7.1342	9.11394
11723	7.3408	9.18018
11731	7.1192	9.03403
11739	7.042	8.87364
11746	7.1246	8.97062
11754	8.3818	29.6029
11763	7.3807	9.2873
11771	8.394	29.5222
11781	7.1788	9.23302
11788	7.145	9.07388
11796	7.4332	9.49412
11804	7.2795	9.23067
11812	7.2112	9.17653
11820	7.158	9.11377
11828	7.3626	9.32188
11836	7.1718	9.06426
11844	7.2177	9.15484
11852	8.6577	30.2219
11861	7.2227	9.25539
11869	8.5548	29.7283
11878	7.1178	8.93929
11886	7.4128	9.3268
11894	7.1514	9.03311
11902	7.1807	9.01798
11910	7.3625	9.21568
11918	7.1738	9.00321
11926	7.1534	9.14726
11934	7.3177	9.25189
11942	7.1749	8.96888
11949	7.1538	9.01991
11957	7.4204	9.39727
11965	7.1777	9.05027
11973	7.1882	9.10495
11981	7.2774	9.27487
11989	7.2175	9.20428
11997	8.4826	30.6118
12006	7.1505	8.98517
12014	7.4365	9.49922
12022	7.1742	8.99147
12030	7.1918	9.05793
12038	7.3955	9.27425
12046	7.2144	9.18633
12054	7.1554	9.07087
12062	7.3161	9.28064
12070	7.178	9.06786
12077	7.1769	9.0606
12085	7.3832	9.22385
12093	7.2183	9.09003
12101	8.4287	29.9263
12110	7.3452	9.34355
12118	7.1707	9.11586
12126	7.1812	9.15114
12134	8.6833	30.5687
12143	7.2079	9.11643
12151	8.4269	29.5263
12160	7.4099	9.32899
12168	7.2076	9.07582
12176	8.4443	29.5603
12185	8.4681	30.3229
12195	8.4954	29.8389
12204	7.413	9.30798
12212	7.1885	9.13652
12220	8.5182	30.677
12229	7.1722	9.03371
12237	7.4301	9.33587
12245	7.1575	8.9906
12253	7.2018	9.0907
12261	7.1398	9.04308
12268	7.4339	9.30948
12276	7.1896	9.19624
12284	7.2029	9.16062
12292	7.1492	9.03806
12300	7.4093	9.43418
12308	7.1292	9.10218
12316	8.4755	30.7279
12325	7.1705	9.24625
12333	8.7878	30.9985
12343	7.1511	8.99619
12350	7.1955	9.15618
12358	7.1533	9.00617
12366	7.418	9.39139
12374	7.1335	8.96438
12382	7.2008	9.15443
12390	8.7234	30.2368
12399	7.212	9.13568
12407	7.2467	9.23954
12415	7.1511	9.03256
12423	7.4549	9.45348
12431	8.4435	29.2746
12440	7.1819	9.09364
12448	8.7586	31.0388
12458	7.2129	9.06388
12465	7.3057	9.15807
12473	7.2243	9.06819
12481	7.1428	8.91223
12489	7.3209	9.38572
12497	7.1929	9.10252
12505	7.197	9.10264
12513	8.6609	30.3495
12522	7.2226	9.16322
12530	7.143	9.17493
12538	7.1324	9.02034
12546	7.3433	9.10034
12554	7.2054	9.05208
12562	7.1679	9.20624
12569	7.4221	9.39239
12577	7.1784	9.00893
12585	7.2063	9.04465
12593	7.139	8.95999
12601	8.6073	30.2143
12610	7.1466	8.94227
12618	7.41	9.28645
12626	7.1431	8.97918
12634	7.1785	9.01161
12642	7.1397	8.9741
12650	7.1871	9.04504
12657	7.1357	8.94866
12665	7.4474	9.35382
12673	7.1192	8.94501
12681	7.293	9.24808
12689	9.7735	31.0074
12700	7.1322	8.93265
12707	8.7397	31.5041
12717	7.1585	9.00679
12725	7.1717	8.96888
12732	7.4024	9.28288
12741	7.2003	9.15417
12748	7.0923	8.91697
12756	7.1625	8.99303
12764	7.0961	8.93954
12772	7.4173	9.54598
12780	7.1447	8.9508
12788	7.1676	9.03166
12795	7.1393	8.96301
12803	7.4245	9.36183
12811	7.1253	8.93414
12819	7.1805	9.00044
12827	7.1377	8.97012
12835	8.7576	30.8869
12844	7.1554	9.03385
12852	7.414	9.26516
12860	7.1676	8.96264
12868	7.1727	9.06655
12876	7.1249	8.93705
12884	7.3099	9.32378
12892	7.1396	9.00712
12899	7.4105	9.39218
12907	8.4838	30.0107
12917	7.0953	8.9864
12924	7.2662	9.17402
12932	7.1444	8.96293
12940	7.1565	9.01308
12948	7.3724	9.18262
12956	7.1796	9.09955
12964	7.1444	9.08403
12972	7.2979	9.20498
12979	7.1525	9.01384
12987	7.164	8.96387
12995	7.1282	8.97081
13003	7.4386	9.43995
13011	8.4508	29.89
13020	7.1708	8.99773
13028	7.2945	9.12362
13036	7.1866	9.04795
13044	7.1312	9.02596
13052	7.4189	9.19945
13060	7.1513	8.95449
13068	7.2031	9.14559
13075	7.1193	8.94652
13083	7.2805	9.15756
13091	7.1001	8.94458
13099	7.218	9.17543
13107	8.6897	30.8395
13116	7.1892	9.04769
13124	7.1054	8.90576
13132	7.3914	9.19455
13140	7.1435	9.00955
13148	7.1731	9.02015
13155	7.1306	8.99743
13163	8.5197	29.3414
13172	8.6991	30.7257
13182	7.1381	9.01694
13190	7.157	9.07397
13198	8.4267	29.9566
13207	7.4047	9.23376
13215	7.1632	9.03143
13223	7.1799	9.03607
13230	7.1277	8.91587
13238	8.7453	30.602
13248	7.1363	8.97824
13255	7.1527	9.01873
13263	7.1173	8.99581
13271	7.3938	9.3398
13279	7.0522	9.03031
13287	7.333	9.19725
13295	7.1709	8.98937
13303	7.171	9.02986
13311	7.1081	8.95056
13318	7.1811	9.04889
13326	7.1272	8.92463
13334	7.442	9.26054
13342	7.148	8.9877
13350	8.6961	30.3181
13359	7.2005	9.0489
13367	7.1247	8.9292
13375	7.1781	9.00864
13383	7.1271	9.02682
13391	7.4292	9.41109
13399	7.1552	9.03655
13407	8.4512	29.8852
13416	7.1298	8.97605
13423	7.4413	9.43277
13432	7.1235	8.97162
13439	7.1703	9.06624
13447	7.1373	8.99611
13455	7.5085	9.29032
13463	7.1394	8.97321
13471	7.175	9.04891
13479	8.5304	30.5244
13488	7.1949	9.15988
13496	8.3986	29.7904
13505	7.4546	9.43874
13513	8.4982	30.1667
13522	7.1501	8.99964
13530	7.1897	9.06054
13538	7.3268	9.12474
13546	7.0846	8.99335
13554	7.1168	8.96663
13561	7.1689	8.99901
13569	8.6986	31.2347
13579	7.1912	9.01836
13587	7.1393	8.97665
13594	7.4736	9.24547
13603	7.1359	8.98112
13610	8.4443	29.7939
13619	7.1353	8.99659
13627	7.4495	9.43095
13635	7.1357	9.01821
13643	7.1824	9.14539
13651	7.3075	9.22403
13659	7.1563	9.01327
13667	7.4309	9.28074
13675	7.1098	8.94445
13683	8.4717	30.2498
13692	8.4089	29.8592
13701	8.6842	30.3452
13710	7.1607	8.96494
13718	7.1912	9.10556
13726	7.1593	9.05879
13734	7.1716	8.98878
13742	7.1113	8.952
13749	7.5682	9.29189
13758	7.1221	8.9694
13765	7.1798	9.02457
13773	7.2807	9.18465
13781	7.1535	9.02136
13789	7.1804	8.99724
13797	7.1112	8.97935
13805	7.5133	9.51542
13813	7.1391	8.97267
13821	7.1782	9.07332
13828	7.1311	8.96208
13836	8.4288	29.0615
13845	7.3968	9.31649
13853	7.1851	9.03267
13861	8.3763	28.8964
13870	7.1645	9.04009
13878	7.3316	9.15012
13886	7.1053	8.93586
13894	7.081	8.94203
13902	7.4347	9.3857
13910	7.1727	8.99172
13918	8.5659	29.7964
13927	7.1817	9.07961
13935	7.1357	8.96972
13943	7.5141	9.23363
13951	7.1764	9.04495
13959	7.1589	9.04101
13966	7.139	8.93971
13974	7.1789	9.06942
13982	7.3543	9.18761
13990	7.1837	9.05049
13998	8.4036	29.7111
14007	7.1707	9.03052
14015	7.3718	9.27237
14023	7.1826	9.09378
14031	7.1415	8.97157
14039	7.1651	9.00285
14046	7.3713	9.30615
14054	7.3065	9.2501
14062	7.4959	26.1382
14071	9.075	31.1947
14081	7.4269	9.32019
14089	8.4853	30.3428
14098	7.1797	9.08425
14106	7.0854	8.98448
14114	7.1251	8.99695
14121	7.0827	8.93542
14129	7.4826	9.37107
14138	7.1328	9.05309
14146	7.1762	9.0075
14153	7.122	9.00634
14161	8.4129	29.4423
14170	7.1194	8.93347
14178	7.4716	9.4206
14186	7.1465	9.02372
14194	7.0985	8.91983
14202	7.156	9.04233
14210	7.1176	8.96549
14218	8.7606	30.4143
14227	8.4092	29.3329
14236	7.157	9.05031
14244	7.1084	8.94491
14252	8.7081	30.425
14262	7.1936	9.00835
14269	7.135	8.97218
14277	7.1774	9.06654
14285	7.1161	8.9431
14293	7.5046	9.43253
14301	7.1434	8.97411
14309	7.187	9.05708
14317	7.1151	8.9408
14325	7.1424	9.01653
14333	7.3438	9.09443
14341	8.5003	30.4599
14350	7.1589	9.15153
14358	7.4292	9.48401
14366	7.2253	9.24751
14374	7.1724	9.12866
14381	7.4421	9.33611
14390	7.1956	9.11792
14397	7.236	9.27085
14405	7.1525	9.13959
14413	7.1976	9.19235
14421	7.1337	9.05653
14429	8.8009	30.5757
14438	7.1537	9.00003
14446	8.5078	30.192
14455	7.1402	8.95685
14463	7.3913	9.35092
14471	7.1813	9.03232
14479	7.135	8.9535
14487	8.4422	29.5155
14496	7.1248	9.06071
14504	7.5535	9.5665
14512	7.2263	9.06896
14520	7.1933	9.05239
14528	8.4419	29.8464
14537	7.4443	9.42477
14545	7.179	9.06616
14553	7.2116	9.12319
14561	7.1679	9.08377
14568	7.2196	9.15339
14576	7.4767	9.43114
14584	7.1597	9.00986
14592	7.2193	9.16737
14600	7.3605	9.16201
14608	7.1866	9.23633
14616	8.4124	29.5767
14625	7.2044	9.08258
14633	7.3996	9.24713
14641	7.2524	9.22408
14649	8.4379	29.2545
14658	7.1975	9.07407
14666	8.8235	31.43
14676	7.2059	9.13041
14683	7.2282	9.11231
14691	7.1852	9.06972
14699	7.2042	9.15264
14707	7.3617	9.23904
14715	7.2141	9.12141
14723	7.1614	9.13022
14731	7.9461	28.979
14740	7.4165	23.8954
14748	8.839	30.7847
14757	7.2179	9.1604
14765	7.1468	8.98521
14773	7.3419	9.24902
14781	7.1677	9.03622
14789	7.4368	9.41734
14797	7.1163	8.9519
14805	7.2091	9.10604
14813	7.1745	9.044
14820	8.4536	29.2049
14830	7.1415	8.98277
14837	7.5779	9.62233
14846	7.2132	9.0351
14853	8.4216	29.4899
14863	7.2302	9.21041
14870	8.6803	30.0344
14880	7.2285	9.13833
14888	7.1561	9.01243
14896	7.2018	9.08836
14903	7.1712	9.07808
14911	7.5782	9.56066
14920	7.203	9.06968
14927	7.1633	9.03248
14935	7.2045	9.04234
14943	7.1379	9.01452
14951	7.5449	9.56319
14959	7.1756	9.01089
14967	7.2067	9.10875
14975	7.1505	8.97676
14983	7.2066	9.09375
14990	7.2036	9.10656
14998	7.5524	9.46634
15007	8.5029	30.0214
15016	7.1529	9.00569
15024	7.4277	9.38452
15032	7.1729	9.01224
15039	7.2245	9.1747
15047	7.1683	8.98542
15055	7.405	9.28346
15063	7.1441	9.04813
15071	8.4662	30.0023
15080	8.7346	31.8076
15090	7.2235	9.20314
15098	7.1872	9.13086
15105	7.1384	9.13541
15113	7.1864	9.08101
15121	7.3767	9.37305
15129	7.194	9.08631
15137	7.1378	8.94581
15145	7.1875	9.10622
15153	10.156	32.0816
15163	7.1734	9.06122
15171	7.1817	9.03269
15179	8.5047	29.9322
15188	7.1986	9.11586
15196	7.1105	8.97117
15204	7.1755	9.1234
15212	7.1085	8.9854
15220	7.4768	9.3004
15228	7.1951	9.09971
15236	7.1077	8.97969
15244	7.1487	9.02395
15251	7.1191	8.9395
15259	7.4258	9.33292
15267	7.1075	8.95146
15275	7.1799	9.06739
15283	7.1282	9.01688
15291	7.5075	9.38422
15299	7.1285	9.02087
15307	7.1688	9.15991
15314	7.1226	8.98362
15322	8.6781	30.6247
15332	7.1918	9.03037
15339	7.1282	8.9669
15347	7.4294	9.35713
15355	7.0996	8.94497
15363	7.1439	9.00149
15371	7.1051	8.99122
15379	7.1569	9.05002
15387	7.0875	8.90959
15394	7.5368	9.62261
15403	7.1676	8.96696
15410	8.3892	29.3704
15420	8.4291	30.0018
15429	7.1163	8.97763
15436	7.554	9.4032
15445	7.1096	8.99051
15452	7.1326	9.09385
15460	7.1078	8.91415
15468	7.3385	9.27542
15476	7.1191	9.0575
15484	8.3619	29.0961
15493	8.7	31.2629
15502	7.0976	8.95523
15510	8.5159	30.0698
15519	7.1325	8.95463
15527	7.408	9.2547
15535	7.164	9.01877
15543	7.1281	8.96518
15551	7.4069	9.28037
15559	8.4208	29.4574
15568	7.1904	9.00436
15576	7.2918	9.12824
15584	7.183	8.99722
15592	7.1128	8.92346
15599	7.4061	9.32427
15607	7.136	8.97256
15615	7.1856	9.02598
15623	8.4313	29.6833
15632	7.1379	8.92467
15640	7.4253	9.30052
15648	7.1191	8.97023
15656	7.1618	9.00646
15664	7.3543	9.14932
15672	7.1194	9.00545
15680	7.1211	8.98077
15687	7.4236	9.34916
15695	7.1456	8.97738
15703	7.1279	9.00128
15711	7.2879	9.2146
15719	7.1221	8.94932
15727	7.1548	9.0349
15735	7.3532	9.16003
15743	7.1981	9.02746
15751	7.1197	8.9578
15758	7.1688	9.04295
15766	8.3804	29.531
15775	7.4555	9.30678
15783	7.1121	9.04704
15791	7.0595	8.93855
15799	7.3886	9.1901
15807	8.4001	28.5971
15816	7.1501	9.00262
15824	7.1003	8.93874
15832	7.1672	9.04618
15840	7.3577	9.18556
15848	7.1789	9.06253
15855	8.1045	27.5428
15864	7.5585	25.1298
15873	7.1364	9.16774
15880	7.0935	9.00904
15888	7.156	9.01672
15896	7.1173	8.93195
15904	7.5138	9.41459
15912	7.1206	8.95602
15920	7.1885	9.07222
15928	7.1613	8.99156
15936	7.3354	9.17522
15944	7.1784	9.02002
15951	7.0993	8.89488
15959	7.1795	9.02192
15967	8.4312	30.6698
15976	7.5481	9.49111
15984	7.1163	8.98404
15992	7.0976	8.98588
16000	7.2394	9.06918
16008	7.1358	9.06256
16016	7.3714	9.20196
16024	7.1609	9.07594
16031	7.1672	8.96459
16039	7.1943	9.02592
16047	7.1903	9.02911
16055	7.1079	8.99747
16063	7.1269	8.98922
16071	7.3386	9.22451
16079	7.1532	9.02566
16087	7.1055	8.93981
16094	7.16	9.11448
16102	7.1445	8.98678
16110	7.4458	9.36868
16118	7.12	8.9795
16126	7.0727	8.97393
16134	8.4016	29.5594
16143	7.0916	8.94554
16151	7.5136	9.47475
16159	7.1442	9.08137
16167	7.1293	9.01965
16175	7.135	9.00873
16183	7.0874	8.93729
16190	7.5009	9.47205
16199	7.1132	8.94842
16207	7.1485	8.99304
16214	7.0985	8.97292
16222	7.3707	9.29773
16230	7.1	8.93992
16238	7.1483	9.06676
16246	7.1298	9.03945
16254	7.248	9.06205
16262	7.0933	9.03161
16270	8.3787	29.4028
16279	7.1253	9.02054
16287	7.3133	9.14712
16295	7.1761	9.11691
16303	7.1386	9.02888
16310	8.5584	30.1887
16320	7.1133	9.00835
16328	7.2116	9.17107
16336	7.096	9.00886
16343	8.4218	30.2419
16353	7.3358	9.30187
16361	7.1563	9.07705
16369	7.0298	8.90993
16376	8.4621	29.6373
16385	7.1041	8.91566
16393	7.4723	9.41326
16402	7.1471	9.10296
16409	7.1156	9.03856
16417	7.1492	9.05929
16425	8.4122	30.1722
16434	7.4307	9.27775
16442	7.1244	9.04187
16450	8.6741	30.3885
16460	8.4004	30.1965
16469	8.3709	28.937
16478	7.1526	9.10167
16486	8.6652	29.7141
16495	7.1165	8.96375
16503	7.1512	9.02446
16511	7.0861	8.94635
16519	7.4898	9.39459
16527	7.1172	9.01513
16535	7.1185	9.01245
16542	7.0761	8.92642
16550	8.718	31.6587
16560	7.1269	8.99521
16568	7.0673	8.966
16576	7.1021	8.97595
16583	8.5739	30.3178
16593	7.139	9.07878
16601	7.1152	9.01887
16609	8.3958	30.2309
16618	7.3721	9.2938
16626	7.0686	8.87435
16634	7.1022	8.99171
16641	7.2857	9.09324
16650	7.1089	9.00841
16657	8.368	29.7031
16667	7.3286	9.17519
16675	7.2019	9.03658
16683	7.1296	8.99081
16690	7.4637	9.5509
16698	7.1487	8.95855
16706	7.1976	9.03968
16714	7.3409	9.37931
16722	7.1656	8.99307
16730	7.2089	9.19423
16738	7.1147	9.03727
16746	7.5018	9.45837
16754	7.1466	8.94794
16762	7.1738	9.06813
16769	7.1336	8.95232
16777	7.1437	8.92541
16785	7.1725	9.04231
16793	7.4682	9.25424
16801	9.5978	31.1857
16811	7.3142	9.2355
16819	7.1511	8.97357
16827	7.1806	9.07993
16835	7.3735	9.22141
16843	7.1918	9.01947
16851	7.1043	8.89932
16859	7.1678	9.03309
16867	7.4243	9.34222
16875	7.1373	8.99167
16883	7.1829	9.10152
16890	7.3874	9.18036
16899	7.2249	9.23537
16906	7.1384	9.09736
16914	7.4242	9.34355
16922	7.2109	9.12664
16930	8.4069	30.0867
16939	7.377	9.37541
16947	7.1865	9.20022
16955	7.1263	9.08402
16963	7.447	9.40887
16971	7.1516	9.07436
16979	7.2027	9.16574
16987	7.1342	8.96188
16995	7.4946	9.41981
17003	7.1694	9.1318
17011	7.0887	9.04896
17019	7.143	9.02508
17027	7.129	8.95308
17034	7.1747	9.0429
17042	7.4805	9.25494
17050	7.239	9.15941
17058	7.1792	9.08049
17066	7.2056	9.09267
17074	7.4261	9.31683
17082	7.1796	9.13566
17090	7.4537	9.52282
17098	8.4797	29.4368
17107	7.2444	9.22941
17115	8.5757	30.0442
17124	7.4084	9.30429
17133	8.4481	29.6567
17142	7.1299	8.9886
17150	7.4467	9.4054
17158	7.2175	9.06896
17166	7.1723	9.01995
17173	7.3349	9.3763
17181	7.1523	9.04142
17189	7.2082	9.09082
17197	7.407	9.31751
17205	7.2227	9.12848
17213	7.2124	9.20791
17221	7.38	9.16854
17229	7.2238	9.08869
17237	7.2015	9.24621
17245	7.2203	9.23945
17253	7.4084	9.3771
17261	7.229	9.15024
17269	7.2016	9.06233
17277	7.1955	9.11059
17285	7.5288	9.45101
17293	7.25	9.47027
17301	8.5081	29.9568
17310	7.2224	9.11763
17318	7.4024	9.21754
17326	7.2445	9.11887
17334	7.1616	9.00734
17342	7.2109	9.12681
17350	7.4084	9.38843
17358	7.1992	9.07206
17366	7.1946	9.07475
17373	7.1441	9.07288
17381	7.5704	9.36537
17389	7.1992	9.0627
17397	7.1959	9.07025
17405	7.2634	9.23618
17413	8.442	29.9749
17422	7.1434	9.00098
17430	7.1535	8.99787
17438	7.5658	9.47815
17446	7.1878	9.04215
17454	7.1329	9.03585
17462	8.4192	29.1376
17471	7.1158	8.95557
17479	7.5482	9.54762
17487	7.2292	9.13189
17495	7.1748	9.06384
17503	7.2126	9.11361
17511	8.4181	29.4355
17520	7.5406	9.49934
17528	7.2085	9.08283
17536	7.1598	9.17268
17544	8.7394	30.8977
17553	8.5185	30.6489
17562	7.1494	9.01045
17570	8.7573	30.713
17580	7.1944	9.11113
17587	7.2333	9.12062
17595	7.2157	9.11716
17603	7.181	9.06887
17611	8.9526	31.7001
17621	7.1659	8.98298
17629	7.2021	9.03556
17636	7.1734	9.02181
17644	7.3937	9.30904
17652	7.2157	9.0622
17660	8.0225	28.9661
17669	7.1404	9.01895
17677	7.1929	9.09111
17685	7.4728	9.23151
17693	7.2111	9.06146
17701	7.148	9.00282
17709	8.4944	29.8247
17718	7.1908	9.0269
17726	7.488	9.28901
17734	8.4741	30.0796
17743	7.1808	9.05487
17751	7.1232	8.96351
17759	7.1712	8.98546
17767	7.4708	9.36311
17775	7.1708	9.10293
17783	7.1637	9.00005
17791	8.6544	30.7137
17800	7.2079	9.09128
17808	7.1415	8.98451
17816	7.2076	9.04458
17824	7.1872	9.03708
17832	7.4857	9.23666
17840	7.1788	9.05653
17848	7.1325	8.94804
17855	8.5257	29.8744
17865	7.1893	9.0465
17872	7.5194	9.42981
17881	7.1787	9.11827
17889	7.0858	8.95755
17896	7.4357	9.44127
17904	7.2006	9.02786
17912	7.1549	8.98162
17920	7.1875	9.09062
17928	7.1646	9.05818
17936	7.5256	9.47641
17944	8.505	30.0906
17953	7.1445	9.01197
17961	7.1989	9.07865
17969	7.1356	8.96181
17977	7.4914	9.36025
17985	7.1304	9.0184
17993	7.0773	8.98184
18001	7.1544	9.07355
18008	7.1364	8.92777
18016	7.5231	9.36262
18024	7.1728	8.9714
18032	7.1958	9.08585
18040	7.1944	9.05433
18048	7.1262	8.94868
18056	7.5124	9.47425
18064	8.5499	29.4956
18073	7.1491	9.02763
18081	7.1965	9.19381
18089	7.1535	9.00101
18097	7.553	9.41205
18105	7.2096	9.09732
18113	7.1416	8.9804
18121	8.654	30.3968
18130	7.1395	8.95336
18138	7.1247	9.0645
18146	7.1259	9.08462
18154	8.36	29.7859
18163	7.5168	9.29383
18171	7.2008	9.13002
18179	8.4168	30.157
18188	7.1752	8.99357
18196	7.4381	9.35998
18204	7.1396	8.93764
18212	7.173	9.09415
18219	7.1115	8.90866
18227	7.5082	9.49708
18235	7.1908	9.06465
18243	7.138	8.93747
18251	7.1891	9.06344
18259	7.1281	8.95824
18267	7.5111	9.46676
18275	7.2024	9.07783
18283	7.1537	9.00476
18291	7.2008	9.07405
18299	7.39	9.23247
18307	7.2028	9.0312
18314	7.1704	9.02596
18322	7.132	8.96934
18330	7.4173	9.37878
18338	8.4322	29.6665
18347	7.2023	9.0319
18355	8.4811	30.0899
18364	7.4924	9.27547
18372	7.1888	9.07764
18380	7.1834	9.10969
18388	7.1175	8.98894
18396	7.163	9.04141
18404	8.7841	31.4341
18413	7.1884	9.0178
18421	7.1705	9.06067
18429	8.5992	29.7168
18438	8.423	29.2225
18448	8.4317	29.6782
18457	7.4079	9.3948
18465	7.1911	9.0558
18473	7.1659	9.06993
18481	7.1215	8.98384
18488	7.1794	9.03284
18496	7.5117	9.33879
18504	7.1725	9.102
18512	7.13	9.0525
18520	7.0917	8.97174
18528	7.1745	8.96822
18536	7.505	9.31379
18544	7.2001	9.07829
18552	7.1895	9.04758
18560	7.1483	8.96929
18567	7.1818	9.00497
18575	7.5006	9.34944
18583	7.1984	9.05325
18591	7.1841	9.044
18599	7.14	9.00784
18607	7.4426	9.33495
18615	8.4551	29.1758
18624	7.0869	8.90307
18632	7.3936	9.2709
18640	8.3758	29.0285
18649	7.1663	9.03607
18657	7.1596	8.9825
18665	7.4386	9.26143
18673	7.1632	9.00848
18681	7.1484	9.00685
18689	9.6638	31.0687
18699	7.4886	9.33805
18707	7.2066	9.08519
18715	7.1444	9.02765
18723	7.1654	8.96753
18731	7.0466	8.93446
18738	7.4823	9.36825
18747	7.1244	8.98275
18755	8.4059	29.9119
18764	7.4101	9.22712
18772	7.1775	9.03542
18780	8.4151	30.704
18789	8.6409	29.905
18798	7.1625	8.9818
18806	7.1144	8.96491
18814	7.4126	9.28586
18822	7.182	9.1097
18830	7.0963	8.92897
18837	7.374	9.25731
18845	8.4631	29.8282
18854	7.1317	9.00245
18862	8.7185	30.9316
18872	7.1899	9.11746
18879	7.1073	9.01142
18887	7.1539	8.96719
18895	7.106	8.91839
18903	7.4915	9.42328
18911	7.1922	9.08924
18919	7.1403	8.98919
18927	7.165	9.09926
18935	7.1116	8.90583
18942	7.4867	9.48051
18951	7.1791	9.0728
18958	7.1254	8.89231
18966	7.167	9.06861
18974	7.1763	9.1347
18982	7.4476	9.37848
18990	7.162	9.06474
18998	7.1954	9.23175
19006	8.4027	30.1555
19015	7.1375	9.04305
19023	7.3811	9.25994
19031	7.1595	9.00104
19039	7.1472	8.97718
19047	8.6126	30.4709
19056	7.1427	9.06297
19064	7.123	8.97991
19071	7.1281	8.95943
19079	8.7675	30.8318
19089	7.0564	8.96647
19097	7.1187	8.93404
19104	7.1639	9.0644
19112	7.1306	8.96539
19120	8.7989	31.8698
19129	7.1527	9.10122
19137	7.0271	8.87843
19145	7.0855	8.98135
19153	7.0936	9.0357
19161	7.4384	9.28989
19169	7.1573	9.06626
19177	7.1076	8.99808
19185	7.1529	8.98247
19192	7.1613	9.00985
19200	8.6881	29.8513
19209	7.1858	9.03066
19217	7.1772	9.08734
19225	7.1319	8.98388
19233	8.8582	31.4387
19243	7.1551	8.96125
19250	7.1156	8.96828
19258	8.4347	29.8003
19267	7.186	9.04839
19275	7.4896	9.2935
19283	7.1634	9.03409
19291	7.1438	8.99583
19299	7.1318	9.04722
19307	8.7977	31.1633
19316	7.1916	8.99552
19324	8.413	29.8873
19333	7.1506	8.99627
19341	7.4726	9.38983
19349	7.1354	9.04503
19357	7.1558	9.04441
19365	7.1751	9.04069
19373	7.3583	9.24274
19381	7.1537	8.97663
19389	7.1404	9.04624
19396	7.1051	8.97741
19404	7.1532	8.98532
19412	7.5762	10.1378
19420	7.1706	9.44083
19428	7.3338	9.60892
19436	7.1376	9.04406
19444	7.1813	9.13068
19452	7.1749	9.18638
19459	8.797	30.3371
19469	7.2058	9.07282
19477	7.1933	9.07496
19485	8.6665	30.2442
19494	7.237	9.924
19502	7.1831	9.18782
19510	7.3329	9.17502
19518	7.1824	9.02575
19526	7.1463	8.99328
19533	7.0344	8.87474
19541	7.1352	8.99848
19549	8.7893	31.0597
19559	7.115	8.94635
19566	8.4826	30.1201
19575	7.4243	9.43146
19584	7.1614	9.08412
19591	8.4808	30.0276
19601	7.3953	9.22061
19609	7.1595	9.07494
19616	7.2164	9.19093
19624	7.1998	9.13984
19632	7.4985	9.50266
19640	8.5133	29.7414
19650	7.1893	9.02383
19657	7.3721	9.24559
19665	7.1877	9.07841
19673	7.2008	9.07722
19681	7.1309	8.9859
19689	7.1704	9.03661
19697	7.5747	9.57203
19705	7.1555	9.02318
19713	7.3403	9.30607
19721	7.196	9.08874
19729	7.1369	9.01712
19737	7.1813	9.10299
19744	7.4793	9.2803
19753	7.1964	9.07735
19760	7.2872	9.32815
19768	7.11	9.00956
19776	7.1476	9.0601
19784	7.172	9.06594
19792	8.7405	29.9275
19801	8.5239	30.5829
19811	8.505	30.4782
19820	7.4469	9.38323
19828	7.1064	8.97498
19836	7.1722	8.98585
19843	8.5563	29.6347
19853	7.4818	9.36915
19861	7.1867	9.07074
19869	8.511	29.1406
19878	8.4835	30.5741
19887	7.5156	9.44975
19895	7.2355	9.19679
19903	8.4739	29.795
19912	7.1586	8.9858
19920	7.5002	9.32386
19928	7.2105	9.14672
19936	7.1466	9.00007
19944	7.2406	9.1807
19952	7.5799	9.70998
19960	7.2337	9.18558
19968	7.2023	9.18936
19976	7.2007	9.1248
19984	7.3719	9.31886
19992	7.2228	9.09864
20000	7.1932	9.14315
20008	7.3731	9.24953
20016	7.1545	9.00802
20024	7.1717	9.01657
20031	7.3639	9.24339
20039	7.2182	9.22117
20047	7.1841	8.99341
20055	7.4127	9.29602
20063	8.438	29.0696
20072	8.4474	29.3529
20081	8.7878	30.125
20091	7.1579	8.99447
20099	8.4625	29.9036
20108	7.1796	9.09261
20116	7.5564	9.46282
20124	8.4248	29.0838
20133	7.1999	9.13711
20141	8.8572	29.9818
20150	7.1939	9.02034
20158	7.1782	9.04802
20166	7.1667	9.19505
20174	7.3881	9.20689
20182	7.2098	9.05503
20190	7.1961	9.06189
20198	7.3926	9.21884
20206	7.1836	9.09735
20213	7.1765	9.05252
20221	7.1229	8.99496
20229	7.4963	9.34828
20237	7.21	9.06302
20245	7.1542	9.00891
20253	7.2018	9.24457
20261	7.4287	9.54764
20269	8.4037	29.4276
20278	8.6998	30.1079
20287	7.2174	9.05029
20295	7.1771	9.04229
20303	7.1356	8.99669
20311	8.5032	29.9565
20320	7.5029	9.2981
20328	7.1373	9.00367
20336	7.218	9.14855
20344	7.1749	9.06636
20352	7.4355	9.16492
20360	7.1809	9.09467
20368	7.1755	8.9791
20376	7.1322	8.96931
20383	7.3334	9.34184
20392	7.1293	9.06192
20399	7.1533	9.02795
20407	7.3749	9.19563
20415	7.2127	9.06044
20423	7.1825	9.02167
20431	7.3834	9.18421
20439	7.2166	9.10083
20447	8.4912	28.3768
20456	7.1289	8.99524
20464	8.8172	30.5587
20473	7.1912	9.15504
20481	7.1931	8.99669
20489	7.3994	9.27149
20497	7.185	9.06335
20505	7.1808	9.05147
20513	7.3762	9.19678
20521	7.2203	9.07196
20529	7.1924	9.0436
20537	7.1058	9.02102
20545	7.1799	8.99968
20552	7.4961	9.41356
20561	7.2075	9.16953
20568	7.1551	8.99353
20576	7.1848	9.11713
20584	10.1482	32.5952
20595	7.1317	9.05006
20603	7.1058	8.93758
20611	7.1945	9.0746
20618	7.477	9.42358
20627	7.0723	9.05899
20634	8.4341	30.1872
20644	7.1542	8.99831
20651	7.5233	9.37546
20660	8.4601	30.0549
20669	7.1652	9.12871
20677	7.1625	9.02028
20685	7.5189	9.38432
20693	7.2019	9.07442
20701	7.2002	9.04263
20708	7.1436	8.94786
20716	7.1627	9.03217
20724	10.0935	32.444
20735	7.1892	9.03808
20743	7.1335	8.97487
20750	7.1973	9.06678
20758	7.5174	9.47929
20767	7.1085	8.9406
20774	7.172	8.97973
20782	8.672	30.4384
20792	7.1667	9.05532
20799	7.1675	9.14148
20807	7.1731	9.02108
20815	7.4493	9.35553
20823	7.1136	8.9901
20831	7.1756	9.08246
20839	7.1659	9.05044
20847	7.54	9.48718
20855	7.9425	9.08604
20863	7.0633	8.85518
20871	6.9525	8.74213
20879	6.9796	8.73217
20886	6.9532	8.65004
20894	17.3214	187.408
20912	9.5038	30.6281
20922	6.9171	8.63613
20930	8.2054	29.6668
20939	6.9158	8.63002
20946	6.9082	8.61625
20954	6.9102	8.62088
20961	9.4742	30.8014
20971	6.9145	8.64547
20979	6.9227	8.68576
20986	6.9122	8.67662
20994	6.922	8.69325
21002	6.9214	8.78752
21009	6.8676	8.66027
21017	11.6087	85.2654
21029	6.9746	8.78255
21037	6.9153	8.66886
21044	8.9874	42.107
21054	7.6947	9.62023
21062	7.7156	9.61777
21071	7.7379	9.70202
21079	7.6906	9.68729
21088	7.7282	9.64678
21096	7.7746	9.89259
21105	9.2583	40.6925
21115	7.7533	9.69296
21123	7.7629	9.79162
21132	9.3326	41.7455
21142	7.7667	9.76777
21150	7.7503	9.8267
21158	7.7574	9.78382
21167	7.7284	9.67273
21175	7.7523	9.72019
21184	7.7336	9.75494
21192	7.7259	9.66709
21201	7.7597	9.75859
21209	7.7618	9.7044
21218	7.7514	9.66164
21226	7.7828	9.8063
21235	7.7403	9.87076
21243	7.7594	9.76071
21252	7.7492	9.69958
21260	7.7252	9.75781
21269	7.7063	9.64962
21277	7.7555	9.81093
21285	9.3102	46.1105
21295	7.7656	9.90592
21304	7.7657	9.76402
21312	9.3857	43.8377
21323	7.764	9.80699
21331	7.7678	9.77818
21339	7.7594	9.72144
21348	7.7683	9.80706
21356	7.7797	9.78555
21365	7.7984	9.89662
21373	9.3697	42.5944
21383	10.9069	45.6052
21395	7.7703	9.71795
21404	7.7609	9.68123
21412	7.7607	9.72052
21421	7.7672	9.78436
21429	7.7649	9.6954
21438	7.7722	9.82593
21446	7.7512	9.75173
21455	7.7782	9.80788
21464	7.8035	10.041
21473	7.768	9.88223
21481	9.2613	40.6298
21491	9.3436	42.2926
21502	7.7546	9.72707
21510	7.755	9.7205
21519	7.7701	9.73341
21527	9.3252	42.5476
21538	7.7691	9.77281
21546	7.779	9.77263
21555	7.7787	9.7539
21563	9.315	41.4233
21574	7.7669	9.88372
21582	7.7527	9.86176
21591	7.767	9.76098
21599	7.7611	9.71868
21608	7.7895	9.76981
21617	9.3787	44.2946
21627	7.7822	9.82512
21635	9.361	42.5418
21646	7.7983	9.91112
21654	7.7787	9.86852
21663	7.7755	9.83888
21672	7.7644	9.7261
21680	7.7754	9.80633
21689	7.8028	9.97688
21698	8.6524	38.3037
21707	8.8484	40.9468
21717	7.9719	11.7679
21726	9.2969	41.3672
21736	7.7645	9.74216
21745	7.7686	9.91978
21754	7.7776	9.87385
21762	7.7735	9.85214
21771	7.7749	9.84422
21780	7.7846	9.83501
21788	9.3537	43.4987
21798	7.7919	9.86129
21807	7.7667	9.75438
21815	7.7753	9.85454
21824	7.7658	9.94039
21833	7.7859	9.94116
21842	7.7712	9.7787
21850	9.3075	41.97
21860	7.7757	9.93782
21869	7.752	9.89898
21878	7.7469	9.84666
21886	7.7829	9.91642
21895	7.7587	9.81594
21904	9.3442	43.4252
21914	7.7793	9.87097
21923	7.7852	9.88496
21931	7.81	10.0048
21940	7.7767	9.98989
21949	7.7585	9.77298
21957	7.7832	9.94215
21966	7.7464	9.81835
21975	7.7597	9.92579
21983	7.7436	9.73374
21992	7.739	9.69961
22000	9.3278	42.7428
22011	9.3548	43.9295
22021	7.7576	9.85613
22029	7.748	9.69642
22038	7.7903	9.93698
22047	7.7683	9.8165
22055	7.7518	9.74743
22064	7.7549	9.79515
22073	7.7437	9.65323
22081	7.7468	9.7886
22090	7.7777	9.9808
22099	7.7477	9.72563
22107	7.7432	9.7127
22116	7.7482	9.76944
22124	7.7585	9.96278
22133	7.7501	9.78855
22142	9.316	43.4024
22152	7.7857	9.93699
22161	7.7671	9.85341
22170	7.7456	9.73307
22178	7.7417	9.77358
22187	7.7703	9.94545
22195	7.7425	9.74458
22204	9.2857	41.2025
22214	7.7554	9.80581
22223	10.8365	45.3352
22234	7.7479	9.79018
22243	9.3611	44.3959
22253	7.7464	9.78243
22262	7.751	9.85675
22270	9.3039	42.7606
22281	7.7484	9.96565
22289	7.7457	9.90297
22298	9.2829	42.189
22308	9.3044	43.2614
22318	7.7667	9.88953
22327	7.7455	9.89571
22336	7.7564	9.78835
22344	7.7421	9.7558
22353	9.3404	43.7304
22363	9.2954	43.8023
22373	7.7319	9.8345
22382	7.7275	9.85287
22391	7.7224	9.74118
22399	7.7543	9.79426
22408	7.7649	9.85143
22417	7.7482	9.8302
22425	7.7534	9.75082
22434	9.321	43.6054
22444	7.7617	9.83091
22453	7.7688	9.9229
22461	9.3401	44.2088
22471	7.7689	9.97091
22480	7.7493	9.87164
22489	7.7607	9.99207
22497	7.7302	9.82199
22506	7.7586	9.80305
22515	7.7529	9.76285
22523	7.7543	9.79133
22532	7.7567	9.8234
22541	7.7522	9.7339
22549	7.7449	9.76254
22558	7.7683	9.73003
22566	9.2715	41.8413
22576	9.3391	42.6083
22587	7.7602	9.70132
22595	7.7475	9.74781
22604	7.759	9.72182
22612	7.7572	9.73887
22621	10.9185	46.1425
22633	7.7587	9.79751
22641	7.7564	9.85922
22650	9.2956	42.5262
22660	7.7515	9.75555
22669	7.7454	9.72243
22677	7.768	9.81258
22686	7.7914	10.0281
22695	7.7816	9.88273
22703	9.2994	42.5988
22713	7.7342	9.74524
22722	7.7379	9.89508
22731	10.8325	44.0486
22742	7.719	9.68228
22751	7.7061	9.72876
22760	9.2391	41.6465
22770	7.726	9.81476
22778	7.7243	9.74204
22787	7.7412	9.7026
22796	7.7735	9.98612
22804	7.7543	9.81233
22813	7.757	9.74473
22821	7.7625	9.80897
22830	7.7882	9.95846
22839	7.7669	9.77376
22847	7.7467	9.72695
22856	9.3414	43.431
22866	7.7905	9.84728
22874	7.7643	9.79558
22883	7.768	9.87793
22892	7.7736	9.75173
22900	9.361	43.5191
22910	7.7613	9.78217
22919	7.7807	9.88271
22928	9.2571	41.164
22938	7.7861	9.90896
22946	7.7808	9.85612
22955	9.3348	42.2119
22965	7.7974	9.96529
22974	9.3089	40.7669
22984	7.7742	9.78952
22993	7.7942	9.82628
23001	7.7753	9.82629
23010	7.774	9.76298
23018	7.7631	9.76562
23027	7.7842	9.84599
23036	7.7723	9.77895
23044	7.7908	9.94681
23053	7.7747	9.88336
23061	7.7865	9.85693
23070	9.3235	41.2706
23080	7.7975	10.0422
23089	7.7933	9.9172
23097	7.7804	9.82461
23106	7.7878	9.85078
23114	7.7901	9.94446
23123	7.8038	9.91336
23132	7.773	9.75869
23140	7.7676	9.75194
23149	7.7663	9.80189
23157	9.3228	43.3008
23168	7.7614	9.89585
23176	7.809	10.0356
23185	7.7507	9.73657
23194	7.7581	9.84715
23202	7.7324	9.77125
23211	7.6675	9.74562
23219	9.2495	42.8291
23229	7.6581	9.58708
23238	7.647	9.71025
23246	7.6696	9.70239
23255	7.66	9.6698
23263	7.6438	9.72566
23272	7.6466	9.65101
23280	7.6385	9.69859
23289	9.1805	42.671
23298	7.6192	9.52982
23307	7.6316	9.54618
23315	7.6351	9.57734
23324	8.1781	35.961
23333	8.4369	39.4242
23342	7.6361	9.56035
23350	7.6544	9.58966
23359	9.2012	42.7754
23369	7.6407	9.4996
23377	7.6525	9.59541
23386	7.6533	9.67069
23394	7.6421	9.5161
23402	7.6497	9.52589
23411	7.6452	9.58835
23419	9.2324	43.9667
23429	7.7111	10.1336
23438	7.7441	10.3296
23446	7.7435	10.4059
23455	7.7366	10.5427
23463	7.7711	10.2601
23472	7.729	9.93323
23481	9.225	41.7862
23491	7.6394	10.0327
23499	7.6526	9.6938
23508	7.678	9.85777
23516	7.6599	9.71635
23524	7.6582	9.57462
23533	10.368	44.7978
23544	7.6607	9.76453
23553	7.6446	9.54238
23561	7.6389	9.64166
23569	7.6357	9.60368
23578	7.6582	9.60979
23586	7.6621	9.68149
23595	7.6167	9.62249
23603	7.6545	9.60468
23612	9.2435	43.9205
23622	7.6708	9.57908
23630	7.714	9.8194
23638	9.1894	41.7991
23648	7.7146	9.79927
23657	7.7458	10.0423
23665	7.7353	9.81973
23674	7.6909	9.66741
23682	7.7065	9.78261
23691	9.2681	43.1037
23701	7.6189	9.59832
23709	7.7015	9.68275
23718	7.6688	9.66378
23726	9.2708	42.6416
23736	7.6951	9.72831
23745	9.2665	43.9827
23755	7.6675	9.68231
23763	7.6987	9.6892
23772	7.683	9.6417
23780	9.2212	41.7676
23790	7.6829	9.72044
23798	7.6769	9.68009
23807	7.7073	9.76592
23815	7.7229	9.77523
23824	7.7073	9.79992
23832	7.7159	9.85252
23841	7.7179	9.70562
23849	7.6921	9.75204
23858	7.6908	9.67688
23866	7.7066	9.74624
23874	7.6925	9.59912
23883	7.7482	9.78308
23891	7.717	9.83546
23900	9.2324	41.9895
23910	7.6753	9.74176
23918	9.2984	42.5991
23928	7.69	9.74137
23937	9.2426	43.1685
23947	7.6805	9.75085
23955	7.6661	9.68236
23964	7.6898	9.67714
23972	7.6529	9.62056
23980	7.6645	9.68019
23989	7.6822	9.68323
23997	10.7235	44.8423
24009	7.632	9.60721
24017	7.6824	9.75504
24026	7.6751	9.69215
24034	7.6542	9.67521
24042	7.6689	9.73615
24051	7.5955	9.70074
24059	7.5991	9.56385
24068	7.6043	9.61402
24076	7.6718	9.69045
24085	7.7166	9.72723
24093	7.7109	9.77587
24101	7.7214	9.78578
24110	7.6607	9.68678
24118	9.2277	41.6747
24128	7.6823	9.68348
24137	7.6609	9.65791
24145	7.6667	9.65506
24153	7.6769	9.87243
24162	7.6952	9.71312
24170	7.7091	9.8931
24179	7.6889	9.80621
24187	9.3005	44.1375
24197	7.666	9.78415
24206	7.684	9.76765
24214	7.6804	9.61304
24223	7.6399	9.64347
24231	9.2699	44.3899
24241	7.6734	9.62602
24249	7.6569	9.5708
24258	7.6591	9.61577
24266	7.6494	9.61752
24274	7.6656	9.64936
24283	7.6583	9.66161
24291	7.6624	9.66649
24300	9.1832	41.0204
24310	7.6541	9.70427
24318	7.6604	9.64329
24326	7.6424	9.75989
24335	7.6493	9.68049
24343	9.2036	41.8446
24353	7.5997	9.6013
24362	7.6251	9.71523
24370	7.6127	9.68482
24379	7.6153	9.5951
24387	7.6158	9.55217
24395	7.6271	9.52499
24404	7.6348	9.64063
24412	7.6363	9.59681
24420	7.6127	9.52932
24429	7.6274	9.48765
24437	7.6371	9.66319
24445	7.6479	9.63878
24454	9.1812	42.7823
24464	7.6165	9.57006
24472	7.6125	9.52436
24480	7.672	9.76276
24489	7.6164	9.55018
24497	9.1972	43.4484
24507	7.637	9.63364
24516	7.6683	9.72345
24524	7.6562	9.70425
24533	7.6222	9.64469
24541	7.6459	9.63459
24549	7.6477	9.59086
24558	7.6381	9.59211
24566	7.6335	9.65554
24574	9.2127	43.3518
24584	7.6789	9.87728
24593	7.6462	9.66809
24601	7.6498	9.6635
24609	7.6375	9.73684
24618	7.6591	9.58518
24626	7.6509	9.70442
24635	7.6309	9.7008
24643	7.6511	9.65755
24651	7.6407	9.60102
24660	10.7917	45.1192
24672	7.6938	9.78086
24680	7.6948	9.96087
24689	9.2298	42.4705
24699	9.1703	41.6529
24709	7.6425	9.66474
24717	7.6488	9.56227
24726	7.6311	9.51472
24734	9.2224	43.9031
24744	7.6406	9.66539
24752	7.6337	9.57257
24760	7.6478	9.66513
24769	7.6418	9.55215
24777	7.6341	9.55923
24785	7.6075	9.55888
24794	7.615	9.68037
24802	7.632	9.57605
24810	9.1538	41.4516
24820	7.6146	9.70636
24829	7.6392	9.51678
24837	9.2099	42.8011
24847	7.6408	9.59823
24855	7.6566	9.58282
24864	7.5935	9.5732
24872	7.622	9.60619
24880	7.6629	9.65594
24889	7.6474	9.6593
24897	7.6128	9.55238
24905	7.6212	9.56278
24914	7.6355	9.55541
24922	7.6465	9.62153
24930	7.646	9.57026
24939	7.6457	9.54208
24947	7.6505	9.55514
24955	7.6343	9.50775
24964	7.6344	9.61213
24972	7.6297	9.52011
24980	7.6359	9.56794
24989	7.6532	9.68807
24997	7.6211	9.56785
25005	7.6527	9.68923
25014	7.6595	9.62175
25022	7.626	9.69163
25031	7.6206	9.55332
25039	7.6488	9.66945
25047	9.1403	40.9917
25058	7.5984	9.64972
25066	9.194	43.3545
25076	7.6267	9.61373
25084	7.6558	9.68332
25093	7.6444	9.63493
25101	7.6607	9.69269
25109	7.6595	9.69351
25118	7.6411	9.57185
25126	7.5573	9.60865
25134	7.5887	9.56912
25143	7.6417	9.68423
25151	7.6414	9.62172
25160	7.6452	9.58353
25168	9.1972	41.9239
25178	9.2009	41.6279
25188	7.7187	9.85468
25196	9.2282	41.3236
25206	7.6738	9.65996
25215	7.6462	9.63426
25224	7.6669	9.59667
25232	7.7044	9.93798
25241	7.747	9.85935
25249	7.7105	9.6596
25258	7.6927	9.66559
25267	7.738	9.79216
25275	7.6933	9.64856
25284	7.7116	9.74807
25292	7.7439	9.93178
25301	7.683	9.76789
25310	7.6941	9.68321
25318	7.7105	9.7887
25327	7.7255	9.84216
25336	7.7131	9.86506
25344	7.7087	10.0517
25353	7.6404	9.62069
25361	7.6615	9.65086
25370	7.6776	9.67866
25378	9.2296	43.2461
25389	9.2632	43.3021
25399	9.1776	39.4647
25409	7.6896	9.65793
25417	7.6797	9.74939
25426	7.6877	9.71881
25434	7.6923	9.62917
25443	7.6784	9.75769
25452	7.6988	9.74609
25460	9.2801	43.4975
25470	7.6771	9.70171
25479	7.6995	9.79648
25487	7.6882	9.71609
25496	9.2924	42.5445
25506	7.6806	9.73545
25515	7.6905	9.65804
25523	7.7088	9.95538
25532	7.6831	9.64622
25540	7.6827	9.67171
25549	7.684	9.72631
25558	7.6766	9.7891
25566	9.2549	43.1449
25576	7.6816	9.61174
25585	7.6845	9.65567
25593	7.6769	9.637
25602	7.688	9.6699
25610	7.6885	9.62448
25619	7.6815	9.60423
25627	7.6847	9.79508
25636	9.3204	43.3728
25646	7.7004	9.74061
25655	7.6972	9.82826
25664	7.6878	9.69671
25672	7.6341	9.57969
25680	7.6391	9.56126
25689	7.6562	9.71071
25697	7.6561	9.53418
25705	7.6432	9.54056
25714	7.6447	9.57404
25722	7.6794	9.66956
25730	7.6399	9.58683
25739	7.6697	9.6982
25747	7.7874	14.0048
25756	8.4083	38.3264
25765	7.6165	9.6337
25773	10.7648	45.8461
25785	7.6036	9.60486
25793	9.1793	42.7702
25803	9.2017	42.1658
25813	7.6244	9.58514
25821	7.6164	9.53865
25829	7.6366	9.68728
25838	7.6752	9.71908
25846	7.6773	9.71881
25854	7.6465	9.59372
25863	7.6542	9.6226
25871	7.6459	9.74934
25880	7.7179	9.96095
25888	9.2507	42.2959
25898	7.6841	9.66221
25907	7.6966	9.77101
25916	9.2503	41.8594
25926	7.6895	9.70073
25934	7.6694	9.71933
25943	7.6759	9.60069
25951	9.2417	42.0015
25962	9.2561	42.3029
25972	7.7016	9.76977
25980	7.6916	9.68566
25989	7.703	9.68241
25998	7.6341	9.58396
26006	7.6408	9.67123
26014	7.634	9.55917
26023	7.6622	9.69103
26031	7.6591	9.60422
26039	7.6557	9.64915
26048	7.6619	9.63
26056	9.2007	42.1086
26066	7.6583	9.73699
26074	7.6452	9.52293
26083	7.6554	9.69897
26091	7.6692	9.71022
26099	7.6384	9.76724
26108	7.6301	9.62426
26116	9.2129	43.2538
26126	7.6656	9.70626
26134	7.6235	9.6218
26142	7.6289	9.48522
26151	7.6597	9.62296
26159	7.626	9.60626
26167	7.6095	9.60612
26176	9.2031	42.5606
26185	7.659	9.68026
26194	7.6721	9.62276
26202	7.6784	9.6423
26211	9.2457	41.8208
26221	7.6836	9.69555
26230	7.7002	9.79366
26238	7.6721	9.76998
26247	7.6842	9.56045
26255	9.2477	42.0114
26266	7.6895	9.60349
26274	7.6926	9.67264
26283	7.6832	9.66316
26291	7.6782	9.62577
26300	9.2754	47.4421
26310	9.2482	43.5809
26320	7.7051	9.68817
26329	7.7003	9.68121
26337	7.7071	9.66671
26346	7.6898	9.61578
26354	7.6914	9.75513
26363	7.6685	9.6298
26371	7.6939	9.70182
26380	7.6946	9.71654
26388	7.7046	9.80293
26397	7.6597	9.64031
26406	7.666	9.59348
26414	7.6882	9.6637
26423	7.6715	9.69676
26431	7.6519	9.55052
26439	7.6439	9.5891
26448	7.6681	9.65967
26456	7.6437	9.59733
26465	7.6737	9.66827
26473	9.234	41.7031
26483	9.2901	43.7752
26493	7.6943	9.62219
26502	7.7106	9.75995
26510	7.694	9.7475
26519	7.6872	9.72295
26527	7.6983	9.74699
26536	7.6561	9.63459
26545	7.692	9.71624
26553	7.7053	9.74625
26562	7.6863	9.70325
26570	7.7131	9.78974
26579	7.7114	9.73175
26587	7.7039	9.70032
26596	7.6488	9.71554
26604	7.6996	9.68212
26613	9.2904	43.2498
26623	7.6889	9.83766
26632	7.6973	9.71267
26640	7.6785	9.63006
26649	8.0775	29.1521
26658	8.0441	30.7178
26667	7.6647	9.77182
26676	7.6898	9.64381
26684	7.7029	9.74465
26693	7.696	9.67809
26702	7.7409	9.94026
26710	7.729	9.68436
26719	7.7299	9.86356
26728	7.7069	9.65795
26736	9.3268	44.0671
26746	7.7281	9.68556
26755	7.7352	9.83626
26764	7.755	9.86032
26772	7.7325	9.81291
26781	7.7118	9.67791
26789	7.7245	9.86001
26798	7.6941	9.63587
26806	7.7369	9.83473
26815	7.6437	9.67932
26823	7.7299	9.73545
26832	7.7231	9.74924
26841	10.7868	44.8743
26852	9.3155	42.5914
26862	7.7362	9.69226
26871	9.3347	43.8832
26881	7.7308	9.65612
26890	7.7284	9.66825
26898	7.7226	9.74758
26907	7.7271	9.78731
26915	7.7392	9.90431
26924	7.7149	9.67436
26933	7.7497	9.77413
26941	7.7178	9.80117
26950	7.712	9.69108
26958	7.7352	9.7572
26967	7.7411	9.76903
26975	9.273	42.3372
26985	7.7186	9.68433
26994	9.2832	42.7112
27004	7.7139	9.72473
27013	7.7406	9.85368
27021	7.7225	9.77305
27030	7.7174	9.70425
27038	9.2978	42.583
27048	7.7009	9.65258
27057	7.7243	9.77135
27065	7.7456	9.82705
27074	7.717	9.78825
27083	8.9356	40.5747
27093	7.7126	9.7822
27101	9.2962	42.8644
27111	9.2952	43.1122
27121	7.7194	9.759
27130	7.731	9.88414
27139	7.7251	9.77915
27147	7.7173	9.75155
27156	7.7504	9.87854
27164	7.7306	9.72595
27173	7.7552	9.82551
27181	7.7169	9.70103
27190	9.2572	42.6415
27200	9.2556	41.7708
27210	7.7421	9.75251
27218	7.7207	9.7189
27227	7.7267	9.70625
27235	7.6935	9.71412
27244	7.6463	9.85177
27253	7.7013	9.69029
27261	7.6699	9.66625
27270	7.671	9.64021
27278	7.6769	9.69923
27287	7.6997	9.72885
27296	7.7141	9.92554
27304	7.6626	9.61658
27313	7.6886	9.69862
27322	7.6607	9.67721
27330	9.2616	43.3781
27340	7.6665	9.61384
27349	7.6728	9.53706
27357	7.6923	9.72012
27366	9.2925	43.4738
27376	7.6702	9.69497
27385	9.2442	42.3783
27395	7.6541	9.60137
27403	7.6903	9.83854
27412	7.6816	9.73367
27421	7.685	9.67632
27429	7.6691	9.69245
27438	7.6824	9.75191
27447	7.6857	9.81004
27455	7.6543	9.64416
27464	7.668	9.62397
27473	7.7314	10.3242
27481	7.7427	10.4523
27490	9.3118	41.966
27500	7.7287	10.2015
27509	7.7159	10.3203
27517	7.7051	10.0854
27526	7.7358	10.2048
27535	9.2739	43.7625
27545	7.6978	9.94118
27553	9.2428	42.1499
27563	10.8739	44.5063
27575	7.6632	9.69433
27584	7.626	9.69588
27592	7.6448	9.63421
27601	7.6349	9.64211
27610	7.6324	9.62823
27618	7.6693	9.673
27627	7.6565	9.65161
27635	7.6897	9.72549
27644	7.7509	10.004
27653	7.6817	9.8107
27661	7.7301	9.84235
27670	7.7589	9.84799
27678	7.7192	9.78354
27687	7.7885	9.89856
27696	7.7484	10.0223
27704	7.7663	9.94361
27713	7.7128	9.80514
27722	7.7218	9.72979
27730	7.7318	9.8547
27739	7.6607	9.71129
27747	7.6973	9.78566
27756	9.2521	42.9055
27766	7.7285	9.85437
27775	7.7147	9.71482
27783	9.2926	42.8667
27794	7.7285	9.82642
27802	7.6791	9.7838
27811	7.7038	9.6806
27819	7.7095	9.74253
27828	7.7638	9.92632
27837	7.7258	9.77411
27845	7.7053	9.78246
27854	7.707	9.73162
27862	7.6968	9.68236
27871	7.7497	9.75626
27880	7.7078	9.7359
27888	7.7109	9.654
27897	7.7175	9.72208
27906	7.7249	9.75121
27914	7.7326	9.90623
27923	9.2322	41.3619
27933	7.7118	9.73237
27941	10.6029	46.2505
27953	7.6497	9.60175
27961	9.2234	42.0361
27971	7.7448	9.87861
27980	7.696	9.67362
27988	7.6699	9.66389
27996	9.2476	42.7152
28006	7.6835	9.69398
28015	7.6626	9.70082
28023	7.6613	9.69848
28031	7.6606	9.66413
28040	7.64	9.68274
28048	7.6682	9.79415
28056	7.6886	9.7854
28065	9.2507	42.9583
28075	7.6831	9.67542
28083	7.7248	9.75753
28091	7.6655	9.73768
28100	9.193	43.8584
28110	7.6358	9.6565
28118	7.6865	9.68272
28126	7.6463	9.57435
28135	7.6732	9.64717
28143	7.6806	9.76387
28152	7.6708	9.70417
28160	9.2235	42.7984
28170	7.6348	9.58184
28178	10.8819	45.0555
28190	7.65	9.74906
28198	7.6678	9.67571
28207	9.2322	42.5728
28217	7.6187	9.65077
28225	7.6417	9.76327
28233	7.7003	9.80101
28242	7.6614	9.81676
28250	7.6012	9.5301
28258	7.6202	9.62537
28267	7.6092	9.53395
28275	7.67	9.67871
28283	9.202	42.0206
28293	7.6388	9.57215
28302	7.6492	9.55709
28310	7.657	9.61173
28318	7.6685	9.67395
28327	7.6672	9.70049
28335	7.633	9.51114
28343	7.6537	9.53745
28352	7.6827	9.64702
28360	7.6721	9.70257
28368	7.6638	9.68296
28377	7.6459	9.61936
28385	9.1991	42.826
28395	7.6431	9.72311
28403	7.6091	9.60227
28412	7.6291	9.62835
28420	7.6324	9.6204
28429	9.18	42.0048
28438	7.6261	9.69178
28447	9.1634	41.8539
28457	7.587	9.59238
28465	7.6261	9.64944
28473	7.6033	9.57886
28482	7.6217	9.66092
28490	7.5899	9.50858
28498	7.6131	9.53109
28506	7.6088	9.66125
28515	9.1698	43.7358
28525	7.6065	9.66284
28533	7.5041	9.43125
28541	7.5796	9.48174
28549	7.5808	9.6278
28558	9.1264	41.5606
28567	7.6053	9.42282
28576	7.5935	9.52386
28584	7.6211	9.54957
28592	9.2292	43.8868
28602	7.5729	9.50931
28610	9.2547	43.847
28620	7.6085	9.60498
28629	7.6149	9.5917
28637	9.1498	41.7158
28647	9.2493	43.8593
28657	7.6462	9.59599
28665	7.6199	9.53908
28673	8.9951	41.5201
28683	7.6591	9.7564
28692	7.6452	9.66188
28700	7.6325	9.71021
28709	7.6633	9.79664
28717	9.2623	43.749
28728	7.6302	9.6365
28736	7.6351	9.55804
28744	7.6216	9.5807
28753	7.6079	9.56242
28761	7.619	9.59998
28769	7.6399	9.5843
28778	7.6298	9.68647
28786	7.5949	9.6046
28794	7.5657	9.5362
28802	9.104	42.0171
28812	7.5799	9.42677
28820	9.1704	42.9272
28830	7.584	9.58032
28839	7.5937	9.52256
28847	7.6001	9.54233
28855	7.601	9.54549
28863	7.5954	9.57591
28872	7.5921	9.50835
28880	7.6021	9.60927
28888	7.5898	9.55766
28896	7.5526	9.58166
28904	9.1654	43.4099
28914	7.5644	9.47734
28923	7.6173	9.63314
28931	7.5859	9.52792
28939	7.5941	9.46884
28947	7.5809	9.44833
28956	7.6358	9.78062
28964	7.6567	9.87223
28973	7.6363	9.66043
28982	10.0423	52.1206
28993	9.2072	42.8311
29003	7.6318	9.59403
29012	7.6422	9.61473
29020	7.6517	9.55644
29029	7.6444	9.6141
29037	7.6478	9.55427
29046	7.649	9.62735
29055	6.4072	8.88796
29062	6.3114	7.99276
29069	6.3028	7.95859
29076	6.3395	8.15513
29083	6.3214	8.18539
29090	6.326	7.99789
29097	6.3543	8.09982
29104	6.3317	7.97102
29111	6.3235	7.94926
29118	6.3325	7.95716
29125	6.3224	8.01343
29132	6.3252	7.97708
29139	6.3258	8.01753
29146	6.3253	8.00862
29153	6.3378	7.98069
29159	6.3284	8.00919
29166	6.878	10.7029
29174	21.5864	132.969
29197	15.3557	30.9709
29214	13.8617	28.8228
29229	6.8953	16.5607
29237	6.5836	8.42823
29244	6.5678	8.40301
29252	6.5572	8.36716
29259	6.5498	8.46321
29267	7.9901	29.0956
29275	7.6255	51.3959
29284	6.613	8.41076
29291	6.614	8.46174
29299	6.621	8.44015
29306	7.563	24.043
29314	6.5713	8.38633
29322	6.5949	8.50028
29329	8.0213	29.6642
29338	7.6431	49.4577
29346	6.6299	8.49135
29354	6.6121	8.46774
29361	6.6057	8.44964
29369	7.5974	26.6513
29377	7.9906	29.9515
29386	6.6158	8.43142
29393	6.6048	8.44507
29400	6.6067	8.45591
29408	7.6419	52.4534
29416	6.6085	8.43924
29424	6.5977	8.47082
29431	7.9343	29.7582
29440	8.7932	34.9765
29449	6.6184	8.42624
29457	6.6139	8.42518
29464	8.0339	29.4086
29473	8.8942	48.8157
29483	6.6061	8.58672
29490	6.611	8.43714
29497	8.0407	30.0277
29506	7.6026	33.4713
29515	6.631	8.46086
29522	6.612	8.48306
29529	6.6071	8.44908
29537	7.6639	51.4752
29545	6.596	8.4012
29553	6.5867	8.45615
29560	6.5859	8.43065
29567	8.2635	38.6423
29577	6.733	10.5679
29584	6.6067	8.46488
29592	6.6056	8.50053
29599	7.6586	46.4406
29607	7.9211	29.6169
29616	6.5484	8.42282
29624	6.5444	8.47241
29631	7.5944	47.2626
29639	7.8792	28.9586
29648	7.9951	28.1265
29657	6.6499	8.44683
29664	7.7173	49.991
29672	6.6652	8.58247
29680	6.6437	8.45546
29687	8.0126	28.6935
29696	7.66	50.2132
29704	6.6477	8.4572
29712	6.6421	8.48713
29719	8.0375	29.3646
29728	7.1482	8.98348
29736	6.6223	8.46288
29743	6.6671	8.42232
29751	8.0594	30.1589
29760	6.6565	8.51457
29767	7.6112	36.6467
29775	6.633	8.47117
29783	6.5979	8.44565
29790	6.5993	8.43145
29797	7.8149	49.649
29806	8.023	29.7516
29815	6.661	8.53665
29822	6.6593	8.56224
29829	7.7694	49.0811
29838	6.6774	8.58373
29845	6.6623	8.53404
29853	7.237	9.46168
29861	6.6602	8.5519
29868	7.9999	28.3911
29877	6.653	8.44995
29884	7.8151	51.0736
29893	6.6909	8.58702
29900	6.6578	8.6177
29907	6.688	8.49699
29915	7.7918	52.2329
29923	6.6585	8.56237
29931	6.6371	8.50393
29938	6.6577	8.55964
29945	7.0719	8.8281
29954	6.6454	8.53981
29961	9.2912	30.4826
29971	6.6647	8.66224
29979	6.9543	8.89564
29987	6.6464	8.48221
29995	7.3337	28.1428
30003	6.6738	9.00675
30010	6.6116	8.5786
30018	7.735	52.3385
30026	6.5735	8.45798
30034	6.5979	8.56522
30041	6.6143	8.45521
30049	7.7771	51.6761
30057	6.5744	8.3965
30065	6.5723	8.42709
30072	6.5887	8.46418
30079	9.0024	61.7733
30089	6.5914	8.51329
30097	6.557	8.45713
30104	6.5915	8.53561
30111	7.7572	51.9441
30120	6.6302	8.45754
30127	6.6267	8.48596
30135	6.6129	8.45778
30142	7.7188	51.1912
30151	6.6361	8.54142
30158	6.5896	8.47705
30165	6.5874	8.43335
30173	6.6465	8.57886
30180	7.7144	45.2417
30189	6.6594	8.62189
30196	6.6071	8.41079
30203	6.6067	8.40899
30211	7.7473	50.6899
30219	6.5747	8.46935
30227	8.0248	29.0101
30235	6.6119	8.42417
30243	7.9296	65.0282
30252	6.6691	8.61937
30259	6.6087	8.50469
30266	6.6181	8.47346
30274	10.6894	106.476
30285	6.638	8.50897
30293	6.6322	8.55014
30300	6.6081	8.45512
30307	7.8912	53.5285
30316	6.5939	8.51517
30323	6.6394	8.5958
30331	6.6168	8.48337
30338	6.6366	8.55469
30346	7.8529	51.8726
30354	6.6617	8.5511
30362	8.0152	29.6856
30371	6.5878	8.38959
30378	7.9304	52.7949
30387	6.6302	8.48861
30394	6.6541	8.5896
30401	6.6126	8.51325
30409	7.0556	8.93177
30417	6.6776	8.56884
30425	6.6203	8.44926
30432	6.6346	8.51776
30440	6.6121	8.39979
30447	7.8944	50.5632
30456	6.6271	8.49607
30463	6.6651	8.60822
30471	8.0319	29.742
30479	7.9257	53.096
30488	6.6588	8.53389
30495	6.6662	8.52116
30503	6.6376	8.46627
30510	7.874	50.7271
30519	6.6085	8.43116
30526	6.6502	8.56632
30534	6.6079	8.5226
30541	9.4498	85.4303
30551	6.7328	8.63283
30559	6.6656	8.48646
30566	6.6582	8.5828
30573	6.6534	8.43556
30581	8.0977	82.4858
30590	8.0548	28.8538
30598	8.0003	29.139
30607	6.7105	8.61937
30614	8.0708	59.2522
30623	6.6791	8.49277
30631	8.0221	30.0235
30639	6.6884	8.59945
30647	8.0739	89.7445
30656	6.6989	8.49184
30663	6.6449	8.52339
30670	6.6883	8.5823
30678	6.7097	8.63174
30685	8.0565	53.6981
30694	6.6689	8.48636
30701	6.6665	8.59807
30709	8.1174	29.8003
30717	8.0351	52.7969
30726	6.7238	8.57106
30734	6.7021	8.5784
30741	6.6549	8.52088
30748	8.0629	58.1548
30757	6.6123	8.52965
30765	6.7275	8.64903
30772	6.7377	8.59655
30779	7.6557	28.3227
30789	8.6474	34.9205
30799	8.0664	29.4393
30807	6.7057	8.55406
30815	8.1426	77.3022
30824	6.7255	8.64178
30831	6.7159	8.59555
30838	6.69	8.54853
30846	6.6901	8.56198
30853	8.006	51.0127
30862	6.621	8.45794
30869	6.6752	8.59287
30877	6.7091	8.62251
30884	8.055	68.9567
30893	6.7314	8.65354
30900	6.7171	8.64154
30908	6.7149	8.61943
30915	9.5008	92.4676
30925	6.727	8.6947
30933	6.7196	8.61998
30940	6.6836	8.59554
30948	9.5078	96.2811
30958	6.7012	8.6609
30965	7.6042	27.8656
30974	6.6765	8.53779
30981	8.1629	69.2701
30990	6.6823	8.48949
30998	6.6494	8.41436
31005	6.6978	8.63173
31013	8.1608	68.7392
31021	6.7153	8.58515
31029	6.6978	8.69791
31036	6.6932	8.62388
31044	8.2789	100.187
31053	6.6887	8.5467
31060	6.6834	8.6548
31068	6.6669	8.5578
31075	8.0756	29.5116
31084	8.2658	103.958
31093	6.6253	8.52492
31100	6.6767	8.54927
31108	6.6668	8.50314
31115	8.2642	106.507
31124	8.0566	29.8743
31133	6.6892	8.63428
31141	6.6827	8.63778
31148	8.4474	97.8803
31157	6.6955	8.57979
31165	6.7228	8.72535
31172	8.0791	29.4342
31181	8.3787	106.759
31190	6.6801	8.61282
31197	8.0722	30.268
31206	6.6944	8.57845
31214	8.4071	95.0686
31223	6.6987	8.57138
31230	6.6889	8.62088
31238	7.4713	28.1682
31246	8.5724	113.121
31256	8.095	30.1362
31264	6.6632	8.58923
31272	6.7254	8.65025
31279	8.513	122.932
31289	6.7692	8.68585
31296	6.7273	8.65667
31303	6.7116	8.5825
31311	8.5897	123.029
31320	6.7647	8.74185
31328	6.7232	8.71628
31335	6.6465	8.51722
31342	6.6751	8.62076
31350	8.8775	118.209
31359	8.1914	30.7222
31368	6.7552	8.75793
31376	6.7397	8.71551
31383	8.7798	121.794
31393	6.7398	8.67333
31400	6.7229	8.65499
31408	6.7831	8.83648
31415	11.3084	129.337
31427	7.4416	27.5997
31436	6.7925	8.86868
31443	6.7596	8.80454
31451	9.5999	147.146
31461	8.1836	30.8045
31470	6.7932	8.90286
31477	6.7603	8.80181
31485	9.1134	156.928
31495	7.1296	9.53206
31503	8.1559	30.5088
31512	6.7814	8.87598
31519	6.782	9.07528
31527	9.2576	131.729
31537	8.7381	45.3407
31546	6.7982	8.92951
31554	6.7889	8.9776
31561	6.7942	8.89087
31569	12.976	174.244
31583	6.7637	8.89053
31590	6.7817	9.09436
31598	9.1446	122.37
31608	6.8415	8.97011
31615	6.8496	9.22709
31623	6.8578	9.32578
31631	10.1277	131.157
31641	7.7178	51.0451
31650	8.4223	32.198
31659	6.8507	9.65004
31667	6.837	9.46986
31674	12.5239	164.454
31688	8.311	92.2132
31697	7.5982	50.9448
31705	9.2196	53.8929
31715	10.0679	51.3472
31726	6.9444	19.6561
31734	12.8082	159.122
31748	8.7652	102.248
31757	7.1107	44.848
31765	7.0678	44.9373
31773	7.0593	46.4983
31781	16.6108	202.925
31799	10.637	139.342
31810	10.1193	128.973
31821	14.1057	202.086
31836	9.9856	112.63
31847	6.8108	8.65238
31855	8.1492	31.1442
31864	6.8689	8.68661
31872	15.3868	190.12
31888	6.875	8.75369
31896	6.9198	8.73129
31904	6.8659	8.63984
31911	14.721	188.512
31927	6.8781	8.66469
31935	6.8728	8.62683
31942	6.8833	8.67885
31950	15.5649	187.917
31966	6.7831	8.63887
31974	8.1421	29.98
31983	6.9206	8.79462
31991	15.0882	184.946
32007	6.8972	8.72812
32014	8.2488	31.4087
32023	13.5124	185.022
32038	8.1877	50.3426
32047	9.4786	162.948
32057	10.292	122.46
32069	6.9308	8.77178
32076	6.9208	8.7663
32084	6.9249	8.72101
32092	16.7996	180.39
32109	8.2985	31.3544
32118	6.852	8.69754
32126	6.877	8.70172
32134	16.5579	184.83
32151	6.9247	8.74729
32159	8.3226	32.0383
32168	6.9078	8.68614
32176	14.8467	185.399
32191	6.9227	8.72309
32199	6.9144	8.71632
32207	6.9044	8.66741
32215	15.7678	185.982
32231	6.9265	8.75204
32239	8.7467	31.4839
32249	10.8869	170.72
32265	6.9535	8.85847
32272	6.9307	8.74487
32280	6.9114	8.71605
32288	15.0326	183.928
32304	6.9516	8.76417
32311	6.8768	8.6749
32319	6.8798	8.67128
32327	15.5568	185.567
32343	6.9275	8.7392
32351	10.6438	173.358
32362	6.9364	8.76472
32370	6.9076	8.73984
32378	6.9071	8.69364
32386	17.0192	185.336
32403	8.2971	31.9479
32412	6.8752	8.72782
32420	6.9168	8.7316
32428	14.7593	182.446
32443	6.923	8.73094
32451	12.7495	183.499
32465	6.953	8.73771
32473	13.6024	167.36

==> appendix_plots/SS_1b_20threads_search_latency2nd.txt <==
X	Y1	Y2
1985	9.2658	27.3099
2003	8.1382	13.2237
2021	7.1135	9.49828
2039	7.2287	10.3814
2057	6.9996	9.21488
2073	7.3699	9.83827
2089	7.2964	9.39324
2105	7.1694	9.1711
2121	7.4281	20.2461
2137	7.2436	11.0026
2153	6.9371	8.78737
2168	6.9646	8.75216
2189	12.8703	54.7983
2217	13.3051	56.1566
2245	13.3112	56.1999
2276	13.0807	55.2975
2304	9.1604	54.649
2330	8.7386	18.4724
2347	7.2181	10.4747
2363	8.4246	29.2132
2380	7.2661	9.70854
2396	7.268	9.6576
2412	7.2454	9.81771
2428	7.1913	9.36681
2444	7.2048	9.27336
2460	7.1339	9.09559
2476	7.1152	9.07275
2491	7.0892	8.97503
2507	7.2814	9.0545
2523	7.032	8.86523
2539	7.0352	8.82757
2555	7.0657	8.99741
2571	7.0554	8.87995
2587	7.073	8.90547
2603	7.0779	9.07361
2619	7.1291	9.016
2634	7.1454	9.16605
2650	7.4727	9.61708
2667	7.1005	8.99373
2683	7.3342	9.63064
2701	7.1337	9.22036
2717	7.569	9.7573
2733	7.1813	9.07776
2749	7.1813	9.0594
2765	7.192	9.11585
2781	7.2543	9.17809
2797	7.1761	9.03306
2813	7.2738	9.20073
2829	7.3173	9.37053
2845	7.2529	9.28941
2862	7.18	9.15499
2878	7.3341	9.1874
2894	7.1408	9.02052
2910	7.2686	9.02548
2926	7.0804	8.96411
2941	7.0651	8.8692
2957	7.1464	9.01489
2973	7.1695	9.00782
2989	7.1893	9.13291
3006	7.1727	9.07415
3021	8.7008	30.2189
3039	7.1734	8.98383
3054	7.383	9.37337
3070	7.1177	8.91512
3086	7.1363	8.96917
3101	7.1229	8.88606
3117	7.1593	8.99881
3133	7.1534	9.00514
3149	7.2034	9.04741
3164	8.5402	29.9718
3181	7.4181	9.31698
3197	7.1645	8.95794
3213	7.1445	9.05679
3229	7.1753	9.0665
3244	7.3825	9.41379
3260	7.1442	8.94278
3276	7.1355	9.07116
3292	7.1232	9.0551
3307	7.1822	9.3451
3323	7.3705	10.2303
3339	8.5097	29.3696
3356	7.1551	9.02406
3372	7.2347	9.20813
3388	7.3146	9.16514
3404	7.1681	8.99153
3420	7.1969	9.13324
3436	7.1768	9.04424
3452	7.2261	9.18933
3467	7.206	9.10037
3483	8.5295	30.4768
3500	7.219	9.09847
3516	7.2543	9.12385
3532	7.2571	9.18846
3548	7.2436	9.18503
3564	7.4293	9.33761
3580	7.2023	9.02792
3596	7.5055	9.33593
3612	7.1594	9.05853
3628	7.5463	9.6476
3644	7.1674	9.072
3661	8.453	29.2977
3678	7.1942	9.16918
3694	7.2052	9.11463
3710	7.1973	9.07734
3725	7.4422	9.39507
3741	7.1976	9.15152
3757	8.8312	31.242
3774	7.1412	8.98203
3790	7.3944	9.2086
3806	7.1654	9.12241
3822	7.3741	9.21133
3838	7.1618	9.01687
3853	7.1753	9.00775
3869	7.4788	9.44676
3885	7.1848	9.04406
3901	7.2195	9.13141
3916	7.4583	9.29438
3932	7.1626	9.03186
3949	7.6962	26.8379
3966	7.1553	8.94664
3982	8.6502	29.9483
3999	7.1579	8.9532
4015	8.6879	30.8525
4032	7.1582	8.96759
4048	7.1999	9.04578
4064	7.2105	9.08257
4079	7.2085	9.0672
4095	7.44	9.32252
4111	7.3404	9.23664
4127	8.5747	29.7177
4144	7.1554	9.0532
4160	7.152	8.96757
4175	7.1263	8.95587
4191	7.1346	8.90927
4207	7.1478	8.93154
4223	7.4175	9.26379
4240	7.185	9.019
4255	8.5728	31.0979
4273	7.2111	9.14671
4288	8.6732	30.9482
4306	8.4348	30.0011
4322	7.4019	9.32231
4338	7.2475	9.11397
4354	7.1548	8.99972
4370	7.15	8.99443
4386	8.3819	29.9695
4403	7.1128	8.93779
4419	7.1192	9.01023
4434	7.1557	9.04988
4450	7.1786	9.0659
4466	8.4707	30.1761
4483	7.1757	8.98324
4499	7.1625	9.03241
4515	7.4097	9.4021
4531	7.0765	8.99057
4547	7.3602	9.43713
4563	7.2535	9.19372
4579	7.1444	9.18904
4594	7.158	9.13052
4610	7.1382	9.02108
4626	8.4338	29.5903
4643	7.1761	9.1021
4659	7.1533	9.07914
4675	7.1918	9.11244
4691	8.5944	30.0679
4709	7.1558	9.11815
4725	7.1714	9.19785
4741	7.1101	9.05852
4756	7.3614	9.28781
4772	7.1571	9.23761
4789	7.1766	9.09065
4804	7.1224	9.09767
4820	7.1356	8.97682
4836	7.206	9.11759
4852	7.4116	9.37478
4868	7.1948	9.07339
4884	7.205	9.15721
4900	7.1836	9.04992
4916	8.737	31.2629
4933	7.1237	8.96785
4949	7.3431	9.20271
4966	8.4265	30.621
4984	7.1244	9.00424
4999	7.1147	9.00384
5015	8.7123	31.1622
5033	7.1312	9.08256
5049	7.106	8.97099
5065	7.1634	9.0921
5081	7.1897	9.12498
5097	7.1649	9.12402
5113	7.1571	9.00107
5129	7.1535	9.03604
5144	7.1159	9.00289
5160	7.355	9.23904
5176	7.0983	8.90634
5193	7.4167	9.43272
5209	7.036	8.8911
5225	7.1119	8.95635
5241	7.135	8.98063
5257	7.1204	8.97039
5272	8.4292	30.2112
5289	8.3859	29.5339
5307	7.1288	8.98225
5322	7.1135	8.94357
5338	7.1818	9.06291
5354	7.1409	9.01522
5370	8.5518	29.9793
5387	7.1442	9.02791
5403	7.3634	9.42826
5419	7.1018	8.99328
5435	7.3569	9.39005
5451	7.8204	28.4916
5468	7.0901	8.97059
5483	7.1309	8.98917
5499	7.3552	9.24061
5515	7.0633	8.95521
5531	7.1178	8.96096
5547	7.1371	9.08733
5562	7.1868	8.99134
5578	7.1638	8.93196
5594	7.1569	9.05553
5609	7.406	9.30686
5627	7.3108	9.2459
5643	7.1349	8.92984
5658	7.2508	9.20972
5674	7.1078	9.0098
5690	7.3292	9.17399
5706	7.0784	8.88535
5722	7.0913	8.95739
5738	7.0994	8.92573
5753	7.1053	8.9351
5769	7.1052	8.93008
5785	7.092	8.97425
5801	7.1511	9.02761
5817	7.1271	8.94526
5832	7.3777	9.28695
5849	7.1325	9.03065
5864	7.2473	9.09568
5880	8.4354	29.9336
5897	7.3607	9.29982
5913	7.2228	9.1123
5930	7.0865	8.90096
5946	8.5369	29.1757
5963	7.0675	8.86747
5979	7.0759	8.9121
5995	7.0937	9.00009
6011	7.0903	8.93774
6028	7.097	8.96478
6044	7.0794	8.93346
6061	7.0605	8.91007
6077	7.1264	8.96491
6093	7.1078	8.94405
6110	7.1144	8.91593
6126	7.1611	9.02017
6141	7.1558	9.18959
6160	7.178	9.0249
6176	8.443	29.6222
6193	7.4065	9.40104
6208	7.1754	9.00806
6224	7.2948	9.22388
6240	7.1716	9.02728
6257	7.3842	9.43475
6273	7.0747	9.00268
6290	7.3633	9.34
6306	7.1466	8.96669
6322	7.1022	8.96571
6337	7.1045	8.92621
6353	7.2054	8.98266
6369	8.3847	30.0196
6386	7.0907	8.89299
6402	7.0801	9.03907
6419	7.1143	8.95465
6435	7.133	8.97724
6452	7.1331	8.99993
6468	8.3705	30.0479
6484	8.6508	30.357
6502	7.1495	8.97082
6519	7.3712	9.33932
6535	7.1262	8.94299
6550	7.1676	9.06735
6566	7.1767	9.02191
6582	7.0391	8.89683
6598	7.3076	9.55978
6614	8.3115	28.8851
6631	7.2918	9.23179
6647	7.0316	8.93047
6663	7.3032	9.30408
6679	6.9863	8.83086
6695	7.2382	9.11139
6711	6.9983	8.87219
6727	6.9983	8.86221
6743	6.9889	8.99854
6759	6.995	8.83398
6776	8.047	28.6817
6792	7.0205	9.00585
6809	7.0161	8.99951
6825	7.2876	9.2788
6841	8.3018	29.3648
6858	7.0117	8.92539
6874	7.0385	8.95732
6890	7.1316	9.06768
6906	7.0788	8.975
6923	8.4118	30.0654
6940	8.3948	29.5437
6958	7.1887	9.12784
6973	7.1421	9.01042
6989	7.125	8.97742
7005	7.1569	9.07257
7021	7.3877	9.34187
7037	7.1721	9.05721
7053	7.1491	9.02646
7069	7.3916	9.35769
7086	8.2838	30.0679
7103	7.1514	9.1336
7119	7.385	9.3664
7135	7.0937	9.01041
7151	7.1178	8.98898
7167	7.2137	9.17717
7184	7.1176	8.99307
7200	7.1152	9.00177
7216	7.1312	8.99731
7232	7.2397	9.15215
7248	7.1131	9.13461
7264	7.1247	9.0331
7281	7.3729	9.32242
7297	7.1023	8.96231
7313	7.1687	9.07832
7329	7.1697	9.05101
7344	7.1358	9.0192
7360	7.4066	9.28819
7376	7.1725	9.15321
7392	7.3871	9.35368
7408	7.1385	9.05203
7424	7.1698	9.10195
7440	7.106	8.94512
7456	7.3353	9.20266
7472	7.1101	9.09853
7487	8.6804	31.1343
7505	7.1378	9.07148
7521	7.0926	8.98876
7537	7.1098	8.94601
7553	7.1083	8.98858
7568	7.366	9.25832
7584	8.3986	29.7604
7603	7.1019	8.98897
7619	7.1205	9.05098
7635	7.1064	8.94813
7651	7.1245	8.95935
7666	7.1264	8.98836
7682	7.1417	9.01645
7699	7.1488	9.08664
7715	7.1731	9.03181
7731	8.4747	30.008
7750	8.4612	30.0964
7767	7.0965	8.98218
7783	7.1566	9.13305
7799	8.5347	29.7794
7817	7.1638	9.05308
7833	7.192	9.11345
7849	7.1702	9.04125
7866	7.2102	9.08611
7881	7.2462	9.21683
7900	7.1467	9.07512
7916	7.2115	9.16476
7933	8.5492	30.1591
7950	7.2172	9.15397
7966	7.2964	9.28339
7982	7.4167	9.29754
7998	7.4528	23.1063
8015	7.2164	9.09323
8030	7.2996	9.26312
8046	7.2	9.01178
8062	7.21	9.07732
8077	8.6052	29.557
8095	7.1358	8.96375
8110	7.1705	8.98629
8126	7.2685	9.14511
8142	7.1421	8.98957
8158	7.1972	9.13612
8173	7.15	8.92956
8189	7.1773	8.98442
8205	8.6885	30.7777
8222	7.1525	8.99817
8238	8.6031	29.8419
8255	8.415	29.4239
8272	7.1353	8.9062
8288	7.1582	9.01319
8303	7.1797	9.03798
8319	7.1984	9.05838
8336	7.2123	9.00715
8352	7.4245	9.30408
8368	8.5228	29.3831
8385	7.3205	9.24291
8401	7.1887	9.00965
8416	7.4267	9.39178
8432	7.1966	9.09443
8448	7.4508	9.50807
8464	7.2026	9.07608
8479	7.4156	9.38488
8495	7.2112	9.04128
8511	7.128	8.89586
8527	7.1322	8.97384
8544	7.3344	9.20498
8561	7.1065	8.95692
8577	9.8679	31.2773
8595	7.1095	8.91954
8611	7.3665	9.26759
8627	7.1071	8.98618
8642	7.2931	9.24075
8658	7.1405	9.01053
8674	7.1589	9.027
8690	7.3703	9.18644
8706	8.5338	30.2813
8723	7.1304	8.9823
8738	8.4302	29.9401
8757	7.3782	9.29024
8774	7.2566	9.10654
8790	7.1338	8.97413
8806	7.1496	8.94903
8821	7.4023	9.32362
8837	7.1612	9.06495
8853	7.1817	9.04723
8868	7.4485	9.52373
8884	7.171	8.95541
8900	7.1895	9.07847
8917	8.918	33.5992
8936	8.7488	31.0462
8953	7.1742	9.09254
8969	7.1754	9.07539
8984	7.3198	9.22487
9000	7.424	9.318
9016	7.1853	9.02303
9032	7.2092	9.05891
9048	7.3205	9.16972
9063	7.18	8.97661
9079	7.188	9.07973
9095	7.3156	9.16728
9111	8.5814	29.8884
9129	7.2077	9.04693
9145	7.1989	9.07145
9161	7.3291	9.17983
9176	7.2567	9.0738
9192	7.1457	9.01437
9208	7.1437	8.94497
9224	7.2746	9.2031
9240	8.3789	29.1261
9257	7.1341	8.91447
9273	7.1426	8.98875
9288	7.2266	9.05555
9304	7.1355	8.97521
9320	7.1685	8.93091
9336	8.6661	30.4392
9353	7.1701	9.1377
9369	7.1638	9.05328
9384	7.408	9.36764
9400	7.1534	9.08221
9418	7.1735	8.99937
9434	7.3744	9.13286
9450	7.1411	8.94977
9465	7.1261	8.9446
9481	7.2244	9.07355
9497	7.4465	9.36107
9514	7.2394	9.1706
9530	7.2281	9.24549
9546	7.3077	9.38857
9562	8.6868	30.2332
9579	7.2399	9.29467
9595	7.2117	9.14822
9611	7.3484	9.24188
9626	7.2171	9.11251
9642	7.213	9.14273
9658	7.2022	9.15548
9674	7.3072	9.25604
9690	7.1556	9.12447
9706	8.5129	30.1232
9723	7.3404	9.28143
9739	7.3231	9.28267
9754	7.2058	9.03155
9770	7.1801	9.22381
9786	7.2913	9.18633
9803	8.6029	31.0431
9820	7.2334	9.31031
9836	7.2238	9.07156
9852	7.3357	9.24802
9868	7.3326	9.23398
9884	7.1798	9.12517
9901	7.1411	8.99733
9917	7.2807	9.13228
9933	7.1737	9.12457
9949	7.155	9.1013
9964	7.2998	9.29573
9980	7.2257	9.18156
9996	7.1491	9.00448
10012	7.1819	8.99304
10028	7.1644	9.08273
10044	7.1696	9.06582
10059	7.407	9.33293
10075	8.5452	29.4431
10094	7.1586	8.99566
10109	7.1821	9.02287
10125	7.3301	9.14984
10141	7.0885	8.91014
10157	7.165	9.04643
10173	7.3589	9.17467
10188	7.1217	8.94053
10204	7.1478	9.01983
10221	8.4465	29.6765
10240	7.163	9.0117
10256	7.1456	9.00505
10271	7.1417	8.92274
10287	7.8583	27.5185
10304	7.2653	9.20855
10320	7.147	9.02527
10336	8.4263	29.0022
10354	7.1668	8.98909
10370	7.2799	9.15946
10386	7.1186	9.01005
10402	7.123	8.98497
10417	7.4011	9.26541
10433	7.1472	8.97414
10449	7.1495	8.98928
10465	7.4067	9.41403
10481	7.1393	8.97538
10497	7.1551	8.96108
10512	8.4802	29.934
10529	7.3889	9.27063
10548	7.1488	9.0012
10564	7.1635	8.95957
10579	7.3838	9.22483
10595	7.1411	8.98166
10611	7.1028	8.93555
10627	8.7239	31.1323
10644	7.1829	8.98506
10660	7.152	9.02398
10676	8.45	29.599
10694	7.3983	9.14323
10710	7.0662	8.96407
10726	7.1529	8.96364
10741	7.4023	9.41587
10757	7.1504	8.98638
10773	8.4409	30.1657
10790	7.387	9.26847
10806	7.2337	9.09456
10822	7.1541	8.97408
10838	7.1579	9.03565
10853	7.3805	9.182
10871	7.1533	9.08202
10886	7.1536	9.01217
10902	8.6051	30.8312
10919	7.1401	8.97272
10935	8.4197	29.5224
10952	7.8258	27.2098
10969	8.4209	29.6917
10986	9.7146	31.1891
11005	7.1649	9.05382
11020	7.1385	8.98096
11036	7.1541	9.14929
11052	7.1489	8.97638
11070	7.3169	9.16861
11086	8.581	30.1297
11104	7.1789	9.03463
11120	7.1854	9.05445
11136	7.2841	9.29418
11152	7.1921	9.06275
11168	9.4372	31.2801
11186	7.3119	9.17846
11201	8.4655	30.1892
11219	7.1748	8.99193
11234	7.3104	9.17841
11250	7.1703	9.03407
11266	7.1792	9.08788
11281	7.3012	9.30855
11297	7.151	8.96211
11313	7.1817	9.06517
11329	7.3186	9.21055
11345	7.1684	9.09902
11360	7.1944	9.00462
11376	7.2844	9.21328
11392	7.1728	9.02738
11408	7.1931	9.11217
11423	7.3072	9.26853
11439	7.1843	9.03829
11455	7.2025	9.03781
11471	7.2704	9.16755
11487	7.1269	8.97104
11503	8.4403	29.1233
11519	7.2863	9.27117
11536	7.1858	9.04035
11553	7.5832	26.5759
11569	7.2741	9.22235
11585	7.1801	9.0942
11601	7.1637	9.02752
11617	8.6303	30.1398
11634	7.1465	9.01052
11650	7.1614	9.08958
11667	7.2556	9.2338
11683	7.2659	9.19075
11699	7.1354	9.03914
11715	7.1342	9.11394
11731	7.1192	9.03403
11746	7.1246	8.97062
11763	7.3807	9.2873
11781	7.1788	9.23302
11796	7.4332	9.49412
11812	7.2112	9.17653
11828	7.3626	9.32188
11844	7.2177	9.15484
11861	7.2227	9.25539
11878	7.1178	8.93929
11894	7.1514	9.03311
11910	7.3625	9.21568
11926	7.1534	9.14726
11942	7.1749	8.96888
11957	7.4204	9.39727
11973	7.1882	9.10495
11989	7.2175	9.20428
12006	7.1505	8.98517
12022	7.1742	8.99147
12038	7.3955	9.27425
12054	7.1554	9.07087
12070	7.178	9.06786
12085	7.3832	9.22385
12101	8.4287	29.9263
12118	7.1707	9.11586
12134	8.6833	30.5687
12151	8.4269	29.5263
12168	7.2076	9.07582
12185	8.4681	30.3229
12204	7.413	9.30798
12220	8.5182	30.677
12237	7.4301	9.33587
12253	7.2018	9.0907
12268	7.4339	9.30948
12284	7.2029	9.16062
12300	7.4093	9.43418
12316	8.4755	30.7279
12333	8.7878	30.9985
12350	7.1955	9.15618
12366	7.418	9.39139
12382	7.2008	9.15443
12399	7.212	9.13568
12415	7.1511	9.03256
12431	8.4435	29.2746
12448	8.7586	31.0388
12465	7.3057	9.15807
12481	7.1428	8.91223
12497	7.1929	9.10252
12513	8.6609	30.3495
12530	7.143	9.17493
12546	7.3433	9.10034
12562	7.1679	9.20624
12577	7.1784	9.00893
12593	7.139	8.95999
12610	7.1466	8.94227
12626	7.1431	8.97918
12642	7.1397	8.9741
12657	7.1357	8.94866
12673	7.1192	8.94501
12689	9.7735	31.0074
12707	8.7397	31.5041
12725	7.1717	8.96888
12741	7.2003	9.15417
12756	7.1625	8.99303
12772	7.4173	9.54598
12788	7.1676	9.03166
12803	7.4245	9.36183
12819	7.1805	9.00044
12835	8.7576	30.8869
12852	7.414	9.26516
12868	7.1727	9.06655
12884	7.3099	9.32378
12899	7.4105	9.39218
12917	7.0953	8.9864
12932	7.1444	8.96293
12948	7.3724	9.18262
12964	7.1444	9.08403
12979	7.1525	9.01384
12995	7.1282	8.97081
13011	8.4508	29.89
13028	7.2945	9.12362
13044	7.1312	9.02596
13060	7.1513	8.95449
13075	7.1193	8.94652
13091	7.1001	8.94458
13107	8.6897	30.8395
13124	7.1054	8.90576
13140	7.1435	9.00955
13155	7.1306	8.99743
13172	8.6991	30.7257
13190	7.157	9.07397
13207	7.4047	9.23376
13223	7.1799	9.03607
13238	8.7453	30.602
13255	7.1527	9.01873
13271	7.3938	9.3398
13287	7.333	9.19725
13303	7.171	9.02986
13318	7.1811	9.04889
13334	7.442	9.26054
13350	8.6961	30.3181
13367	7.1247	8.9292
13383	7.1271	9.02682
13399	7.1552	9.03655
13416	7.1298	8.97605
13432	7.1235	8.97162
13447	7.1373	8.99611
13463	7.1394	8.97321
13479	8.5304	30.5244
13496	8.3986	29.7904
13513	8.4982	30.1667
13530	7.1897	9.06054
13546	7.0846	8.99335
13561	7.1689	8.99901
13579	7.1912	9.01836
13594	7.4736	9.24547
13610	8.4443	29.7939
13627	7.4495	9.43095
13643	7.1824	9.14539
13659	7.1563	9.01327
13675	7.1098	8.94445
13692	8.4089	29.8592
13710	7.1607	8.96494
13726	7.1593	9.05879
13742	7.1113	8.952
13758	7.1221	8.9694
13773	7.2807	9.18465
13789	7.1804	8.99724
13805	7.5133	9.51542
13821	7.1782	9.07332
13836	8.4288	29.0615
13853	7.1851	9.03267
13870	7.1645	9.04009
13886	7.1053	8.93586
13902	7.4347	9.3857
13918	8.5659	29.7964
13935	7.1357	8.96972
13951	7.1764	9.04495
13966	7.139	8.93971
13982	7.3543	9.18761
13998	8.4036	29.7111
14015	7.3718	9.27237
14031	7.1415	8.97157
14046	7.3713	9.30615
14062	7.4959	26.1382
14081	7.4269	9.32019
14098	7.1797	9.08425
14114	7.1251	8.99695
14129	7.4826	9.37107
14146	7.1762	9.0075
14161	8.4129	29.4423
14178	7.4716	9.4206
14194	7.0985	8.91983
14210	7.1176	8.96549
14227	8.4092	29.3329
14244	7.1084	8.94491
14262	7.1936	9.00835
14277	7.1774	9.06654
14293	7.5046	9.43253
14309	7.187	9.05708
14325	7.1424	9.01653
14341	8.5003	30.4599
14358	7.4292	9.48401
14374	7.1724	9.12866
14390	7.1956	9.11792
14405	7.1525	9.13959
14421	7.1337	9.05653
14438	7.1537	9.00003
14455	7.1402	8.95685
14471	7.1813	9.03232
14487	8.4422	29.5155
14504	7.5535	9.5665
14520	7.1933	9.05239
14537	7.4443	9.42477
14553	7.2116	9.12319
14568	7.2196	9.15339
14584	7.1597	9.00986
14600	7.3605	9.16201
14616	8.4124	29.5767
14633	7.3996	9.24713
14649	8.4379	29.2545
14666	8.8235	31.43
14683	7.2282	9.11231
14699	7.2042	9.15264
14715	7.2141	9.12141
14731	7.9461	28.979
14748	8.839	30.7847
14765	7.1468	8.98521
14781	7.1677	9.03622
14797	7.1163	8.9519
14813	7.1745	9.044
14830	7.1415	8.98277
14846	7.2132	9.0351
14863	7.2302	9.21041
14880	7.2285	9.13833
14896	7.2018	9.08836
14911	7.5782	9.56066
14927	7.1633	9.03248
14943	7.1379	9.01452
14959	7.1756	9.01089
14975	7.1505	8.97676
14990	7.2036	9.10656
15007	8.5029	30.0214
15024	7.4277	9.38452
15039	7.2245	9.1747
15055	7.405	9.28346
15071	8.4662	30.0023
15090	7.2235	9.20314
15105	7.1384	9.13541
15121	7.3767	9.37305
15137	7.1378	8.94581
15153	10.156	32.0816
15171	7.1817	9.03269
15188	7.1986	9.11586
15204	7.1755	9.1234
15220	7.4768	9.3004
15236	7.1077	8.97969
15251	7.1191	8.9395
15267	7.1075	8.95146
15283	7.1282	9.01688
15299	7.1285	9.02087
15314	7.1226	8.98362
15332	7.1918	9.03037
15347	7.4294	9.35713
15363	7.1439	9.00149
15379	7.1569	9.05002
15394	7.5368	9.62261
15410	8.3892	29.3704
15429	7.1163	8.97763
15445	7.1096	8.99051
15460	7.1078	8.91415
15476	7.1191	9.0575
15493	8.7	31.2629
15510	8.5159	30.0698
15527	7.408	9.2547
15543	7.1281	8.96518
15559	8.4208	29.4574
15576	7.2918	9.12824
15592	7.1128	8.92346
15607	7.136	8.97256
15623	8.4313	29.6833
15640	7.4253	9.30052
15656	7.1618	9.00646
15672	7.1194	9.00545
15687	7.4236	9.34916
15703	7.1279	9.00128
15719	7.1221	8.94932
15735	7.3532	9.16003
15751	7.1197	8.9578
15766	8.3804	29.531
15783	7.1121	9.04704
15799	7.3886	9.1901
15816	7.1501	9.00262
15832	7.1672	9.04618
15848	7.1789	9.06253
15864	7.5585	25.1298
15880	7.0935	9.00904
15896	7.1173	8.93195
15912	7.1206	8.95602
15928	7.1613	8.99156
15944	7.1784	9.02002
15959	7.1795	9.02192
15976	7.5481	9.49111
15992	7.0976	8.98588
16008	7.1358	9.06256
16024	7.1609	9.07594
16039	7.1943	9.02592
16055	7.1079	8.99747
16071	7.3386	9.22451
16087	7.1055	8.93981
16102	7.1445	8.98678
16118	7.12	8.9795
16134	8.4016	29.5594
16151	7.5136	9.47475
16167	7.1293	9.01965
16183	7.0874	8.93729
16199	7.1132	8.94842
16214	7.0985	8.97292
16230	7.1	8.93992
16246	7.1298	9.03945
16262	7.0933	9.03161
16279	7.1253	9.02054
16295	7.1761	9.11691
16310	8.5584	30.1887
16328	7.2116	9.17107
16343	8.4218	30.2419
16361	7.1563	9.07705
16376	8.4621	29.6373
16393	7.4723	9.41326
16409	7.1156	9.03856
16425	8.4122	30.1722
16442	7.1244	9.04187
16460	8.4004	30.1965
16478	7.1526	9.10167
16495	7.1165	8.96375
16511	7.0861	8.94635
16527	7.1172	9.01513
16542	7.0761	8.92642
16560	7.1269	8.99521
16576	7.1021	8.97595
16593	7.139	9.07878
16609	8.3958	30.2309
16626	7.0686	8.87435
16641	7.2857	9.09324
16657	8.368	29.7031
16675	7.2019	9.03658
16690	7.4637	9.5509
16706	7.1976	9.03968
16722	7.1656	8.99307
16738	7.1147	9.03727
16754	7.1466	8.94794
16769	7.1336	8.95232
16785	7.1725	9.04231
16801	9.5978	31.1857
16819	7.1511	8.97357
16835	7.3735	9.22141
16851	7.1043	8.89932
16867	7.4243	9.34222
16883	7.1829	9.10152
16899	7.2249	9.23537
16914	7.4242	9.34355
16930	8.4069	30.0867
16947	7.1865	9.20022
16963	7.447	9.40887
16979	7.2027	9.16574
16995	7.4946	9.41981
17011	7.0887	9.04896
17027	7.129	8.95308
17042	7.4805	9.25494
17058	7.1792	9.08049
17074	7.4261	9.31683
17090	7.4537	9.52282
17107	7.2444	9.22941
17124	7.4084	9.30429
17142	7.1299	8.9886
17158	7.2175	9.06896
17173	7.3349	9.3763
17189	7.2082	9.09082
17205	7.2227	9.12848
17221	7.38	9.16854
17237	7.2015	9.24621
17253	7.4084	9.3771
17269	7.2016	9.06233
17285	7.5288	9.45101
17301	8.5081	29.9568
17318	7.4024	9.21754
17334	7.1616	9.00734
17350	7.4084	9.38843
17366	7.1946	9.07475
17381	7.5704	9.36537
17397	7.1959	9.07025
17413	8.442	29.9749
17430	7.1535	8.99787
17446	7.1878	9.04215
17462	8.4192	29.1376
17479	7.5482	9.54762
17495	7.1748	9.06384
17511	8.4181	29.4355
17528	7.2085	9.08283
17544	8.7394	30.8977
17562	7.1494	9.01045
17580	7.1944	9.11113
17595	7.2157	9.11716
17611	8.9526	31.7001
17629	7.2021	9.03556
17644	7.3937	9.30904
17660	8.0225	28.9661
17677	7.1929	9.09111
17693	7.2111	9.06146
17709	8.4944	29.8247
17726	7.488	9.28901
17743	7.1808	9.05487
17759	7.1712	8.98546
17775	7.1708	9.10293
17791	8.6544	30.7137
17808	7.1415	8.98451
17824	7.1872	9.03708
17840	7.1788	9.05653
17855	8.5257	29.8744
17872	7.5194	9.42981
17889	7.0858	8.95755
17904	7.2006	9.02786
17920	7.1875	9.09062
17936	7.5256	9.47641
17953	7.1445	9.01197
17969	7.1356	8.96181
17985	7.1304	9.0184
18001	7.1544	9.07355
18016	7.5231	9.36262
18032	7.1958	9.08585
18048	7.1262	8.94868
18064	8.5499	29.4956
18081	7.1965	9.19381
18097	7.553	9.41205
18113	7.1416	8.9804
18130	7.1395	8.95336
18146	7.1259	9.08462
18163	7.5168	9.29383
18179	8.4168	30.157
18196	7.4381	9.35998
18212	7.173	9.09415
18227	7.5082	9.49708
18243	7.138	8.93747
18259	7.1281	8.95824
18275	7.2024	9.07783
18291	7.2008	9.07405
18307	7.2028	9.0312
18322	7.132	8.96934
18338	8.4322	29.6665
18355	8.4811	30.0899
18372	7.1888	9.07764
18388	7.1175	8.98894
18404	8.7841	31.4341
18421	7.1705	9.06067
18438	8.423	29.2225
18457	7.4079	9.3948
18473	7.1659	9.06993
18488	7.1794	9.03284
18504	7.1725	9.102
18520	7.0917	8.97174
18536	7.505	9.31379
18552	7.1895	9.04758
18567	7.1818	9.00497
18583	7.1984	9.05325
18599	7.14	9.00784
18615	8.4551	29.1758
18632	7.3936	9.2709
18649	7.1663	9.03607
18665	7.4386	9.26143
18681	7.1484	9.00685
18699	7.4886	9.33805
18715	7.1444	9.02765
18731	7.0466	8.93446
18747	7.1244	8.98275
18764	7.4101	9.22712
18780	8.4151	30.704
18798	7.1625	8.9818
18814	7.4126	9.28586
18830	7.0963	8.92897
18845	8.4631	29.8282
18862	8.7185	30.9316
18879	7.1073	9.01142
18895	7.106	8.91839
18911	7.1922	9.08924
18927	7.165	9.09926
18942	7.4867	9.48051
18958	7.1254	8.89231
18974	7.1763	9.1347
18990	7.162	9.06474
19006	8.4027	30.1555
19023	7.3811	9.25994
19039	7.1472	8.97718
19056	7.1427	9.06297
19071	7.1281	8.95943
19089	7.0564	8.96647
19104	7.1639	9.0644
19120	8.7989	31.8698
19137	7.0271	8.87843
19153	7.0936	9.0357
19169	7.1573	9.06626
19185	7.1529	8.98247
19200	8.6881	29.8513
19217	7.1772	9.08734
19233	8.8582	31.4387
19250	7.1156	8.96828
19267	7.186	9.04839
19283	7.1634	9.03409
19299	7.1318	9.04722
19316	7.1916	8.99552
19333	7.1506	8.99627
19349	7.1354	9.04503
19365	7.1751	9.04069
19381	7.1537	8.97663
19396	7.1051	8.97741
19412	7.5762	10.1378
19428	7.3338	9.60892
19444	7.1813	9.13068
19459	8.797	30.3371
19477	7.1933	9.07496
19494	7.237	9.924
19510	7.3329	9.17502
19526	7.1463	8.99328
19541	7.1352	8.99848
19559	7.115	8.94635
19575	7.4243	9.43146
19591	8.4808	30.0276
19609	7.1595	9.07494
19624	7.1998	9.13984
19640	8.5133	29.7414
19657	7.3721	9.24559
19673	7.2008	9.07722
19689	7.1704	9.03661
19705	7.1555	9.02318
19721	7.196	9.08874
19737	7.1813	9.10299
19753	7.1964	9.07735
19768	7.11	9.00956
19784	7.172	9.06594
19801	8.5239	30.5829
19820	7.4469	9.38323
19836	7.1722	8.98585
19853	7.4818	9.36915
19869	8.511	29.1406
19887	7.5156	9.44975
19903	8.4739	29.795
19920	7.5002	9.32386
19936	7.1466	9.00007
19952	7.5799	9.70998
19968	7.2023	9.18936
19984	7.3719	9.31886
20000	7.1932	9.14315
20016	7.1545	9.00802
20031	7.3639	9.24339
20047	7.1841	8.99341
20063	8.438	29.0696
20081	8.7878	30.125
20099	8.4625	29.9036
20116	7.5564	9.46282
20133	7.1999	9.13711
20150	7.1939	9.02034
20166	7.1667	9.19505
20182	7.2098	9.05503
20198	7.3926	9.21884
20213	7.1765	9.05252
20229	7.4963	9.34828
20245	7.1542	9.00891
20261	7.4287	9.54764
20278	8.6998	30.1079
20295	7.1771	9.04229
20311	8.5032	29.9565
20328	7.1373	9.00367
20344	7.1749	9.06636
20360	7.1809	9.09467
20376	7.1322	8.96931
20392	7.1293	9.06192
20407	7.3749	9.19563
20423	7.1825	9.02167
20439	7.2166	9.10083
20456	7.1289	8.99524
20473	7.1912	9.15504
20489	7.3994	9.27149
20505	7.1808	9.05147
20521	7.2203	9.07196
20537	7.1058	9.02102
20552	7.4961	9.41356
20568	7.1551	8.99353
20584	10.1482	32.5952
20603	7.1058	8.93758
20618	7.477	9.42358
20634	8.4341	30.1872
20651	7.5233	9.37546
20669	7.1652	9.12871
20685	7.5189	9.38432
20701	7.2002	9.04263
20716	7.1627	9.03217
20735	7.1892	9.03808
20750	7.1973	9.06678
20767	7.1085	8.9406
20782	8.672	30.4384
20799	7.1675	9.14148
20815	7.4493	9.35553
20831	7.1756	9.08246
20847	7.54	9.48718
20863	7.0633	8.85518
20879	6.9796	8.73217
20894	17.3214	187.408
20922	6.9171	8.63613
20939	6.9158	8.63002
20954	6.9102	8.62088
20971	6.9145	8.64547
20986	6.9122	8.67662
21002	6.9214	8.78752
21017	11.6087	85.2654
21037	6.9153	8.66886
21054	7.6947	9.62023
21071	7.7379	9.70202
21088	7.7282	9.64678
21105	9.2583	40.6925
21123	7.7629	9.79162
21142	7.7667	9.76777
21158	7.7574	9.78382
21175	7.7523	9.72019
21192	7.7259	9.66709
21209	7.7618	9.7044
21226	7.7828	9.8063
21243	7.7594	9.76071
21260	7.7252	9.75781
21277	7.7555	9.81093
21295	7.7656	9.90592
21312	9.3857	43.8377
21331	7.7678	9.77818
21348	7.7683	9.80706
21365	7.7984	9.89662
21383	10.9069	45.6052
21404	7.7609	9.68123
21421	7.7672	9.78436
21438	7.7722	9.82593
21455	7.7782	9.80788
21473	7.768	9.88223
21491	9.3436	42.2926
21510	7.755	9.7205
21527	9.3252	42.5476
21546	7.779	9.77263
21563	9.315	41.4233
21582	7.7527	9.86176
21599	7.7611	9.71868
21617	9.3787	44.2946
21635	9.361	42.5418
21654	7.7787	9.86852
21672	7.7644	9.7261
21689	7.8028	9.97688
21707	8.8484	40.9468
21726	9.2969	41.3672
21745	7.7686	9.91978
21762	7.7735	9.85214
21780	7.7846	9.83501
21798	7.7919	9.86129
21815	7.7753	9.85454
21833	7.7859	9.94116
21850	9.3075	41.97
21869	7.752	9.89898
21886	7.7829	9.91642
21904	9.3442	43.4252
21923	7.7852	9.88496
21940	7.7767	9.98989
21957	7.7832	9.94215
21975	7.7597	9.92579
21992	7.739	9.69961
22011	9.3548	43.9295
22029	7.748	9.69642
22047	7.7683	9.8165
22064	7.7549	9.79515
22081	7.7468	9.7886
22099	7.7477	9.72563
22116	7.7482	9.76944
22133	7.7501	9.78855
22152	7.7857	9.93699
22170	7.7456	9.73307
22187	7.7703	9.94545
22204	9.2857	41.2025
22223	10.8365	45.3352
22243	9.3611	44.3959
22262	7.751	9.85675
22281	7.7484	9.96565
22298	9.2829	42.189
22318	7.7667	9.88953
22336	7.7564	9.78835
22353	9.3404	43.7304
22373	7.7319	9.8345
22391	7.7224	9.74118
22408	7.7649	9.85143
22425	7.7534	9.75082
22444	7.7617	9.83091
22461	9.3401	44.2088
22480	7.7493	9.87164
22497	7.7302	9.82199
22515	7.7529	9.76285
22532	7.7567	9.8234
22549	7.7449	9.76254
22566	9.2715	41.8413
22587	7.7602	9.70132
22604	7.759	9.72182
22621	10.9185	46.1425
22641	7.7564	9.85922
22660	7.7515	9.75555
22677	7.768	9.81258
22695	7.7816	9.88273
22713	7.7342	9.74524
22731	10.8325	44.0486
22751	7.7061	9.72876
22770	7.726	9.81476
22787	7.7412	9.7026
22804	7.7543	9.81233
22821	7.7625	9.80897
22839	7.7669	9.77376
22856	9.3414	43.431
22874	7.7643	9.79558
22892	7.7736	9.75173
22910	7.7613	9.78217
22928	9.2571	41.164
22946	7.7808	9.85612
22965	7.7974	9.96529
22984	7.7742	9.78952
23001	7.7753	9.82629
23018	7.7631	9.76562
23036	7.7723	9.77895
23053	7.7747	9.88336
23070	9.3235	41.2706
23089	7.7933	9.9172
23106	7.7878	9.85078
23123	7.8038	9.91336
23140	7.7676	9.75194
23157	9.3228	43.3008
23176	7.809	10.0356
23194	7.7581	9.84715
23211	7.6675	9.74562
23229	7.6581	9.58708
23246	7.6696	9.70239
23263	7.6438	9.72566
23280	7.6385	9.69859
23298	7.6192	9.52982
23315	7.6351	9.57734
23333	8.4369	39.4242
23350	7.6544	9.58966
23369	7.6407	9.4996
23386	7.6533	9.67069
23402	7.6497	9.52589
23419	9.2324	43.9667
23438	7.7441	10.3296
23455	7.7366	10.5427
23472	7.729	9.93323
23491	7.6394	10.0327
23508	7.678	9.85777
23524	7.6582	9.57462
23544	7.6607	9.76453
23561	7.6389	9.64166
23578	7.6582	9.60979
23595	7.6167	9.62249
23612	9.2435	43.9205
23630	7.714	9.8194
23648	7.7146	9.79927
23665	7.7353	9.81973
23682	7.7065	9.78261
23701	7.6189	9.59832
23718	7.6688	9.66378
23736	7.6951	9.72831
23755	7.6675	9.68231
23772	7.683	9.6417
23790	7.6829	9.72044
23807	7.7073	9.76592
23824	7.7073	9.79992
23841	7.7179	9.70562
23858	7.6908	9.67688
23874	7.6925	9.59912
23891	7.717	9.83546
23910	7.6753	9.74176
23928	7.69	9.74137
23947	7.6805	9.75085
23964	7.6898	9.67714
23980	7.6645	9.68019
23997	10.7235	44.8423
24017	7.6824	9.75504
24034	7.6542	9.67521
24051	7.5955	9.70074
24068	7.6043	9.61402
24085	7.7166	9.72723
24101	7.7214	9.78578
24118	9.2277	41.6747
24137	7.6609	9.65791
24153	7.6769	9.87243
24170	7.7091	9.8931
24187	9.3005	44.1375
24206	7.684	9.76765
24223	7.6399	9.64347
24241	7.6734	9.62602
24258	7.6591	9.61577
24274	7.6656	9.64936
24291	7.6624	9.66649
24310	7.6541	9.70427
24326	7.6424	9.75989
24343	9.2036	41.8446
24362	7.6251	9.71523
24379	7.6153	9.5951
24395	7.6271	9.52499
24412	7.6363	9.59681
24429	7.6274	9.48765
24445	7.6479	9.63878
24464	7.6165	9.57006
24480	7.672	9.76276
24497	9.1972	43.4484
24516	7.6683	9.72345
24533	7.6222	9.64469
24549	7.6477	9.59086
24566	7.6335	9.65554
24584	7.6789	9.87728
24601	7.6498	9.6635
24618	7.6591	9.58518
24635	7.6309	9.7008
24651	7.6407	9.60102
24672	7.6938	9.78086
24689	9.2298	42.4705
24709	7.6425	9.66474
24726	7.6311	9.51472
24744	7.6406	9.66539
24760	7.6478	9.66513
24777	7.6341	9.55923
24794	7.615	9.68037
24810	9.1538	41.4516
24829	7.6392	9.51678
24847	7.6408	9.59823
24864	7.5935	9.5732
24880	7.6629	9.65594
24897	7.6128	9.55238
24914	7.6355	9.55541
24930	7.646	9.57026
24947	7.6505	9.55514
24964	7.6344	9.61213
24980	7.6359	9.56794
24997	7.6211	9.56785
25014	7.6595	9.62175
25031	7.6206	9.55332
25047	9.1403	40.9917
25066	9.194	43.3545
25084	7.6558	9.68332
25101	7.6607	9.69269
25118	7.6411	9.57185
25134	7.5887	9.56912
25151	7.6414	9.62172
25168	9.1972	41.9239
25188	7.7187	9.85468
25206	7.6738	9.65996
25224	7.6669	9.59667
25241	7.747	9.85935
25258	7.6927	9.66559
25275	7.6933	9.64856
25292	7.7439	9.93178
25310	7.6941	9.68321
25327	7.7255	9.84216
25344	7.7087	10.0517
25361	7.6615	9.65086
25378	9.2296	43.2461
25399	9.1776	39.4647
25417	7.6797	9.74939
25434	7.6923	9.62917
25452	7.6988	9.74609
25470	7.6771	9.70171
25487	7.6882	9.71609
25506	7.6806	9.73545
25523	7.7088	9.95538
25540	7.6827	9.67171
25558	7.6766	9.7891
25576	7.6816	9.61174
25593	7.6769	9.637
25610	7.6885	9.62448
25627	7.6847	9.79508
25646	7.7004	9.74061
25664	7.6878	9.69671
25680	7.6391	9.56126
25697	7.6561	9.53418
25714	7.6447	9.57404
25730	7.6399	9.58683
25747	7.7874	14.0048
25765	7.6165	9.6337
25785	7.6036	9.60486
25803	9.2017	42.1658
25821	7.6164	9.53865
25838	7.6752	9.71908
25854	7.6465	9.59372
25871	7.6459	9.74934
25888	9.2507	42.2959
25907	7.6966	9.77101
25926	7.6895	9.70073
25943	7.6759	9.60069
25962	9.2561	42.3029
25980	7.6916	9.68566
25998	7.6341	9.58396
26014	7.634	9.55917
26031	7.6591	9.60422
26048	7.6619	9.63
26066	7.6583	9.73699
26083	7.6554	9.69897
26099	7.6384	9.76724
26116	9.2129	43.2538
26134	7.6235	9.6218
26151	7.6597	9.62296
26167	7.6095	9.60612
26185	7.659	9.68026
26202	7.6784	9.6423
26221	7.6836	9.69555
26238	7.6721	9.76998
26255	9.2477	42.0114
26274	7.6926	9.67264
26291	7.6782	9.62577
26310	9.2482	43.5809
26329	7.7003	9.68121
26346	7.6898	9.61578
26363	7.6685	9.6298
26380	7.6946	9.71654
26397	7.6597	9.64031
26414	7.6882	9.6637
26431	7.6519	9.55052
26448	7.6681	9.65967
26465	7.6737	9.66827
26483	9.2901	43.7752
26502	7.7106	9.75995
26519	7.6872	9.72295
26536	7.6561	9.63459
26553	7.7053	9.74625
26570	7.7131	9.78974
26587	7.7039	9.70032
26604	7.6996	9.68212
26623	7.6889	9.83766
26640	7.6785	9.63006
26658	8.0441	30.7178
26676	7.6898	9.64381
26693	7.696	9.67809
26710	7.729	9.68436
26728	7.7069	9.65795
26746	7.7281	9.68556
26764	7.755	9.86032
26781	7.7118	9.67791
26798	7.6941	9.63587
26815	7.6437	9.67932
26832	7.7231	9.74924
26852	9.3155	42.5914
26871	9.3347	43.8832
26890	7.7284	9.66825
26907	7.7271	9.78731
26924	7.7149	9.67436
26941	7.7178	9.80117
26958	7.7352	9.7572
26975	9.273	42.3372
26994	9.2832	42.7112
27013	7.7406	9.85368
27030	7.7174	9.70425
27048	7.7009	9.65258
27065	7.7456	9.82705
27083	8.9356	40.5747
27101	9.2962	42.8644
27121	7.7194	9.759
27139	7.7251	9.77915
27156	7.7504	9.87854
27173	7.7552	9.82551
27190	9.2572	42.6415
27210	7.7421	9.75251
27227	7.7267	9.70625
27244	7.6463	9.85177
27261	7.6699	9.66625
27278	7.6769	9.69923
27296	7.7141	9.92554
27313	7.6886	9.69862
27330	9.2616	43.3781
27349	7.6728	9.53706
27366	9.2925	43.4738
27385	9.2442	42.3783
27403	7.6903	9.83854
27421	7.685	9.67632
27438	7.6824	9.75191
27455	7.6543	9.64416
27473	7.7314	10.3242
27490	9.3118	41.966
27509	7.7159	10.3203
27526	7.7358	10.2048
27545	7.6978	9.94118
27563	10.8739	44.5063
27584	7.626	9.69588
27601	7.6349	9.64211
27618	7.6693	9.673
27635	7.6897	9.72549
27653	7.6817	9.8107
27670	7.7589	9.84799
27687	7.7885	9.89856
27704	7.7663	9.94361
27722	7.7218	9.72979
27739	7.6607	9.71129
27756	9.2521	42.9055
27775	7.7147	9.71482
27794	7.7285	9.82642
27811	7.7038	9.6806
27828	7.7638	9.92632
27845	7.7053	9.78246
27862	7.6968	9.68236
27880	7.7078	9.7359
27897	7.7175	9.72208
27914	7.7326	9.90623
27933	7.7118	9.73237
27953	7.6497	9.60175
27971	7.7448	9.87861
27988	7.6699	9.66389
28006	7.6835	9.69398
28023	7.6613	9.69848
28040	7.64	9.68274
28056	7.6886	9.7854
28075	7.6831	9.67542
28091	7.6655	9.73768
28110	7.6358	9.6565
28126	7.6463	9.57435
28143	7.6806	9.76387
28160	9.2235	42.7984
28178	10.8819	45.0555
28198	7.6678	9.67571
28217	7.6187	9.65077
28233	7.7003	9.80101
28250	7.6012	9.5301
28267	7.6092	9.53395
28283	9.202	42.0206
28302	7.6492	9.55709
28318	7.6685	9.67395
28335	7.633	9.51114
28352	7.6827	9.64702
28368	7.6638	9.68296
28385	9.1991	42.826
28403	7.6091	9.60227
28420	7.6324	9.6204
28438	7.6261	9.69178
28457	7.587	9.59238
28473	7.6033	9.57886
28490	7.5899	9.50858
28506	7.6088	9.66125
28525	7.6065	9.66284
28541	7.5796	9.48174
28558	9.1264	41.5606
28576	7.5935	9.52386
28592	9.2292	43.8868
28610	9.2547	43.847
28629	7.6149	9.5917
28647	9.2493	43.8593
28665	7.6199	9.53908
28683	7.6591	9.7564
28700	7.6325	9.71021
28717	9.2623	43.749
28736	7.6351	9.55804
28753	7.6079	9.56242
28769	7.6399	9.5843
28786	7.5949	9.6046
28802	9.104	42.0171
28820	9.1704	42.9272
28839	7.5937	9.52256
28855	7.601	9.54549
28872	7.5921	9.50835
28888	7.5898	9.55766
28904	9.1654	43.4099
28923	7.6173	9.63314
28939	7.5941	9.46884
28956	7.6358	9.78062
28973	7.6363	9.66043
28993	9.2072	42.8311
29012	7.6422	9.61473
29029	7.6444	9.6141
29046	7.649	9.62735
29062	6.3114	7.99276
29076	6.3395	8.15513
29090	6.326	7.99789
29104	6.3317	7.97102
29118	6.3325	7.95716
29132	6.3252	7.97708
29146	6.3253	8.00862
29159	6.3284	8.00919
29174	21.5864	132.969
29214	13.8617	28.8228
29237	6.5836	8.42823
29252	6.5572	8.36716
29267	7.9901	29.0956
29284	6.613	8.41076
29299	6.621	8.44015
29314	6.5713	8.38633
29329	8.0213	29.6642
29346	6.6299	8.49135
29361	6.6057	8.44964
29377	7.9906	29.9515
29393	6.6048	8.44507
29408	7.6419	52.4534
29424	6.5977	8.47082
29440	8.7932	34.9765
29457	6.6139	8.42518
29473	8.8942	48.8157
29490	6.611	8.43714
29506	7.6026	33.4713
29522	6.612	8.48306
29537	7.6639	51.4752
29553	6.5867	8.45615
29567	8.2635	38.6423
29584	6.6067	8.46488
29599	7.6586	46.4406
29616	6.5484	8.42282
29631	7.5944	47.2626
29648	7.9951	28.1265
29664	7.7173	49.991
29680	6.6437	8.45546
29696	7.66	50.2132
29712	6.6421	8.48713
29728	7.1482	8.98348
29743	6.6671	8.42232
29760	6.6565	8.51457
29775	6.633	8.47117
29790	6.5993	8.43145
29806	8.023	29.7516
29822	6.6593	8.56224
29838	6.6774	8.58373
29853	7.237	9.46168
29868	7.9999	28.3911
29884	7.8151	51.0736
29900	6.6578	8.6177
29915	7.7918	52.2329
29931	6.6371	8.50393
29945	7.0719	8.8281
29961	9.2912	30.4826
29979	6.9543	8.89564
29995	7.3337	28.1428
30010	6.6116	8.5786
30026	6.5735	8.45798
30041	6.6143	8.45521
30057	6.5744	8.3965
30072	6.5887	8.46418
30089	6.5914	8.51329
30104	6.5915	8.53561
30120	6.6302	8.45754
30135	6.6129	8.45778
30151	6.6361	8.54142
30165	6.5874	8.43335
30180	7.7144	45.2417
30196	6.6071	8.41079
30211	7.7473	50.6899
30227	8.0248	29.0101
30243	7.9296	65.0282
30259	6.6087	8.50469
30274	10.6894	106.476
30293	6.6322	8.55014
30307	7.8912	53.5285
30323	6.6394	8.5958
30338	6.6366	8.55469
30354	6.6617	8.5511
30371	6.5878	8.38959
30387	6.6302	8.48861
30401	6.6126	8.51325
30417	6.6776	8.56884
30432	6.6346	8.51776
30447	7.8944	50.5632
30463	6.6651	8.60822
30479	7.9257	53.096
30495	6.6662	8.52116
30510	7.874	50.7271
30526	6.6502	8.56632
30541	9.4498	85.4303
30559	6.6656	8.48646
30573	6.6534	8.43556
30590	8.0548	28.8538
30607	6.7105	8.61937
30623	6.6791	8.49277
30639	6.6884	8.59945
30656	6.6989	8.49184
30670	6.6883	8.5823
30685	8.0565	53.6981
30701	6.6665	8.59807
30717	8.0351	52.7969
30734	6.7021	8.5784
30748	8.0629	58.1548
30765	6.7275	8.64903
30779	7.6557	28.3227
30799	8.0664	29.4393
30815	8.1426	77.3022
30831	6.7159	8.59555
30846	6.6901	8.56198
30862	6.621	8.45794
30877	6.7091	8.62251
30893	6.7314	8.65354
30908	6.7149	8.61943
30925	6.727	8.6947
30940	6.6836	8.59554
30958	6.7012	8.6609
30974	6.6765	8.53779
30990	6.6823	8.48949
31005	6.6978	8.63173
31021	6.7153	8.58515
31036	6.6932	8.62388
31053	6.6887	8.5467
31068	6.6669	8.5578
31084	8.2658	103.958
31100	6.6767	8.54927
31115	8.2642	106.507
31133	6.6892	8.63428
31148	8.4474	97.8803
31165	6.7228	8.72535
31181	8.3787	106.759
31197	8.0722	30.268
31214	8.4071	95.0686
31230	6.6889	8.62088
31246	8.5724	113.121
31264	6.6632	8.58923
31279	8.513	122.932
31296	6.7273	8.65667
31311	8.5897	123.029
31328	6.7232	8.71628
31342	6.6751	8.62076
31359	8.1914	30.7222
31376	6.7397	8.71551
31393	6.7398	8.67333
31408	6.7831	8.83648
31427	7.4416	27.5997
31443	6.7596	8.80454
31461	8.1836	30.8045
31477	6.7603	8.80181
31495	7.1296	9.53206
31512	6.7814	8.87598
31527	9.2576	131.729
31546	6.7982	8.92951
31561	6.7942	8.89087
31583	6.7637	8.89053
31598	9.1446	122.37
31615	6.8496	9.22709
31631	10.1277	131.157
31650	8.4223	32.198
31667	6.837	9.46986
31688	8.311	92.2132
31705	9.2196	53.8929
31726	6.9444	19.6561
31748	8.7652	102.248
31765	7.0678	44.9373
31781	16.6108	202.925
31810	10.1193	128.973
31836	9.9856	112.63
31855	8.1492	31.1442
31872	15.3868	190.12
31896	6.9198	8.73129
31911	14.721	188.512
31935	6.8728	8.62683
31950	15.5649	187.917
31974	8.1421	29.98
31991	15.0882	184.946
32014	8.2488	31.4087
32038	8.1877	50.3426
32057	10.292	122.46
32076	6.9208	8.7663
32092	16.7996	180.39
32118	6.852	8.69754
32134	16.5579	184.83
32159	8.3226	32.0383
32176	14.8467	185.399
32199	6.9144	8.71632
32215	15.7678	185.982
32239	8.7467	31.4839
32265	6.9535	8.85847
32280	6.9114	8.71605
32304	6.9516	8.76417
32319	6.8798	8.67128
32343	6.9275	8.7392
32362	6.9364	8.76472
32378	6.9071	8.69364
32403	8.2971	31.9479
32420	6.9168	8.7316
32443	6.923	8.73094
32465	6.953	8.73771

==> appendix_plots/SS_1b_40threads_search_latency.txt <==
X	Y1	Y2
2251	7.4304	9.63739
2259	7.1152	9.18257
2267	6.9359	12.3963
2275	6.6205	8.6724
2283	8.1292	30.5903
2292	6.8505	9.31804
2300	7.052	9.74079
2309	7.3442	9.55879
2317	7.3415	9.50896
2325	7.5979	10.0439
2334	8.5092	29.7824
2343	7.4222	9.71882
2351	8.1829	36.2384
2360	9.2355	26.8792
2370	7.2325	11.4599
2378	7.0745	9.70913
2386	6.9798	8.98226
2394	6.9379	8.98492
2402	6.9217	8.85018
2410	6.9532	8.92291
2417	8.3459	52.0204
2427	11.4148	52.7885
2439	11.7859	53.3236
2452	13.443	54.8775
2467	13.7367	55.279
2483	11.7229	53.6507
2496	13.1721	55.8214
2511	11.0265	52.929
2523	12.171	52.373
2536	12.1075	52.3699
2550	12.3332	52.3112
2563	11.1144	52.4058
2576	8.1003	24.2201
2585	13.0798	34.621
2599	7.5864	12.2759
2607	8.5407	30.5258
2617	7.1621	9.77692
2625	7.107	9.50496
2633	6.9958	9.40961
2641	7.1212	9.73275
2649	7.221	19.0208
2657	7.1287	10.6671
2665	9.5229	31.2109
2675	6.967	9.22996
2683	7.0002	9.27993
2691	6.9544	9.17034
2699	7.3886	10.1064
2707	8.142	11.6285
2716	7.7273	10.1677
2725	7.8539	10.3726
2734	8.9838	31.1361
2744	7.653	10.0115
2752	7.9869	10.4533
2761	7.8032	10.3631
2770	7.7006	10.131
2779	7.6998	10.2054
2788	8.1942	10.579
2797	7.8772	11.1778
2806	7.8131	10.4648
2814	7.7416	10.3146
2823	7.9106	10.3832
2832	7.7833	10.264
2841	8.9798	30.0132
2851	7.7041	10.1997
2859	8.139	10.6743
2869	7.6374	9.96948
2877	8.8753	31.1448
2887	7.6134	10.1704
2896	9.3934	32.0653
2906	7.6028	9.88051
2915	7.6812	10.3085
2923	7.7308	10.124
2932	8.1457	10.7214
2941	7.7844	10.4381
2949	7.9041	10.6338
2958	7.6961	10.0652
2967	8.08	10.4067
2976	7.6962	9.89044
2984	7.6843	9.97635
2993	7.644	9.88431
3001	8.0925	10.2676
3010	9.0126	30.6097
3020	7.5897	9.92184
3029	8.0459	10.4179
3038	10.2199	32.2318
3049	7.5785	9.84296
3058	7.5677	9.88249
3066	8.0758	10.2112
3075	7.6796	10.0266
3084	7.6714	9.91823
3092	10.1362	32.9687
3103	7.9646	10.3479
3112	7.6327	10.129
3121	7.57	10.0406
3130	7.5893	9.9657
3138	8.0864	10.6113
3148	7.6169	9.98448
3157	7.5736	9.93458
3165	9.0009	31.2236
3175	8.1124	10.4726
3185	8.1068	25.9702
3195	7.6495	9.96642
3203	7.6132	9.97099
3212	9.3064	32.0336
3222	7.5294	9.73782
3231	7.5484	9.79169
3239	8.9398	31.1052
3249	7.8728	10.2358
3258	7.6165	9.91486
3267	8.8802	29.9688
3277	8.0597	10.3071
3285	7.6713	10.1045
3294	8.8452	30.1825
3304	7.511	9.74673
3312	8.0261	10.3177
3321	7.6404	9.98357
3330	7.6647	10.0096
3338	7.6175	10.0062
3347	7.9259	10.2411
3356	7.6484	10.1206
3365	8.9294	30.2905
3375	7.6522	10.0579
3384	8.034	10.4077
3393	7.6511	10.0182
3402	7.5931	10.0108
3410	7.618	10.0593
3419	8.157	10.8601
3428	8.6171	30.5473
3438	7.6622	10.0103
3446	7.561	10.0164
3455	8.0492	10.6167
3464	7.6768	10.0575
3473	7.6319	10.0131
3482	7.6204	10.081
3491	8.126	10.5142
3500	7.6573	10.075
3508	7.6092	10.1069
3517	7.6533	10.063
3526	8.0777	10.3752
3536	7.635	10.0536
3544	7.6226	10.0832
3553	7.6872	10.132
3562	8.1091	10.6039
3572	7.6431	10.0062
3581	7.6229	10
3589	7.6165	10.0621
3598	8.0605	10.4598
3608	7.661	10.1782
3616	8.9231	30.1909
3626	8.9561	29.9739
3637	10.1377	33.4183
3648	7.5096	9.87153
3656	8.793	30.2394
3666	7.9636	10.3634
3675	7.5987	9.89539
3683	7.5134	9.86734
3692	7.5255	9.76776
3700	7.5482	9.92159
3708	8.0065	10.4701
3717	8.8349	31.1879
3727	7.512	9.82808
3735	7.5205	9.76462
3744	8.0142	10.4274
3753	8.8094	30.6292
3762	7.5257	9.83448
3771	7.5288	9.9682
3779	7.9366	10.2786
3788	8.8115	30.2202
3798	7.5508	9.82676
3806	7.5276	9.77428
3815	8.0363	10.3979
3824	7.5479	9.80799
3832	7.4908	9.68946
3840	7.5513	9.7853
3849	9.211	30.8121
3859	7.5852	10.0189
3867	7.6144	9.9776
3876	9.7766	51.3974
3887	7.6127	10.0345
3895	7.5579	9.85628
3903	7.5352	9.75733
3912	7.5259	9.85625
3920	8.0412	10.6367
3929	7.6737	10.0652
3938	9.0046	30.6498
3948	7.6306	10.3827
3956	7.9818	10.3758
3965	7.669	10.0097
3974	7.6284	10.1368
3982	7.5939	9.96791
3991	8.0934	10.5382
4000	10.2095	32.1751
4011	8.735	29.6438
4021	8.1997	11.5469
4030	7.6961	10.2497
4039	7.9234	10.63
4048	10.2974	32.0616
4059	9.034	31.5383
4069	8.1029	10.3336
4078	7.7882	9.98962
4086	7.7093	9.92056
4095	7.7767	9.93921
4103	8.3071	10.5977
4112	7.7321	9.9215
4121	7.7152	10.0023
4130	7.6774	9.96214
4138	8.0669	10.5453
4147	8.9258	30.7823
4157	7.5987	9.85351
4165	7.5513	9.88724
4173	8.0843	10.3096
4182	7.5881	9.96607
4191	7.5598	9.8493
4199	7.6215	10.1812
4208	8.0973	10.5736
4217	7.6507	9.89046
4225	7.5946	9.91556
4234	7.5635	9.95856
4242	8.0574	10.5024
4251	7.6446	10.0783
4259	7.5548	9.96511
4268	7.5797	9.84905
4276	8.0223	10.4685
4285	7.6311	10.1164
4294	7.6515	9.9045
4302	9.2355	31.8018
4312	7.5973	10.0022
4321	7.5362	9.84606
4329	7.552	9.90311
4338	8.0678	10.4128
4347	7.6097	9.99679
4355	8.9522	30.6685
4365	8.7976	30.2926
4375	8.0217	10.2827
4384	7.5641	9.86953
4392	7.5544	9.80276
4400	7.954	10.4432
4409	7.6007	9.92123
4418	7.5704	9.93546
4426	8.0433	10.4052
4435	7.6355	9.84573
4444	7.5346	9.82012
4452	7.568	10.0522
4461	7.8867	10.1916
4470	7.8317	10.0721
4479	7.5677	9.85379
4487	8.7808	30.4803
4497	7.5587	9.79313
4505	8.0433	10.3405
4514	10.208	32.2376
4525	7.5816	9.98511
4534	7.5537	9.77744
4542	7.9335	10.0821
4551	7.573	9.84941
4559	7.6059	9.95391
4568	7.5574	9.91134
4576	8.0347	9.98625
4585	7.5565	9.80348
4594	7.5219	9.75981
4602	9.2454	32.5999
4612	7.6182	10.0104
4621	7.59	10.0044
4630	7.9875	10.4516
4639	7.6092	10.1151
4647	7.4898	9.79446
4656	7.5186	9.72206
4664	7.8586	10.1115
4673	7.5554	9.85642
4681	7.5631	9.71844
4690	7.5065	9.81588
4698	7.911	10.2332
4707	7.4835	9.68067
4715	8.821	30.6485
4725	7.9198	9.99433
4734	7.6603	9.94465
4742	7.5268	9.77401
4751	7.552	9.76986
4759	7.9542	10.4533
4768	7.5388	9.72252
4777	7.5416	9.78437
4785	7.9585	10.1743
4794	7.6103	9.91378
4802	7.564	9.77361
4811	8.7772	30.3478
4820	7.9038	10.2584
4829	8.809	30.7397
4839	7.5601	9.9378
4847	8.0248	10.4466
4856	10.0204	32.2288
4867	7.5815	10.0746
4876	7.88	10.2455
4885	7.5909	9.84976
4893	8.7938	29.8422
4903	7.5917	9.97454
4911	8.0533	10.5175
4920	7.5914	9.83866
4929	7.5335	9.72516
4937	7.9454	10.4075
4946	7.5925	9.85808
4954	7.5856	9.90017
4963	7.5884	9.99425
4971	8.0083	10.8451
4980	7.5969	10.0018
4989	7.5428	9.77086
4997	7.9222	10.5335
5006	7.5317	9.85654
5014	7.5716	9.79227
5023	7.5465	9.74702
5031	8.0063	10.5325
5040	7.6311	9.97934
5049	7.5762	9.81563
5057	7.5564	9.75811
5065	8.0184	10.6271
5074	8.9128	29.9486
5084	7.581	9.99232
5093	7.9183	10.2134
5102	7.6791	10.0795
5110	8.7928	30.0283
5120	7.4927	9.84431
5128	8.0049	10.745
5137	7.5657	9.81307
5145	7.546	9.89059
5154	7.7502	10.0888
5162	7.5863	10.0102
5171	7.5753	9.86704
5179	9.1212	31.0743
5189	7.8381	10.3076
5198	7.6251	9.79896
5207	7.8137	10.2062
5215	8.9281	31.0272
5226	8.8038	30.5664
5235	7.5821	9.84809
5244	8.0895	10.8808
5253	7.5706	9.84127
5262	7.5698	9.89972
5270	7.5712	10.1209
5279	8.0197	11.2533
5288	7.4618	9.74075
5296	7.4948	9.72277
5305	7.3491	9.6561
5313	7.9442	10.2772
5322	7.5441	9.71915
5330	7.5263	9.71675
5339	7.4466	9.67205
5347	7.633	9.83834
5356	7.4933	9.64627
5364	7.5092	9.71468
5372	9.3107	32.4604
5383	7.5712	9.79443
5391	8.8615	30.9262
5401	7.4685	9.8345
5409	7.96	10.4321
5418	7.5142	9.68019
5426	8.8197	29.7657
5436	9.1101	31.0046
5446	7.6258	10.0514
5455	8.3156	27.9322
5464	7.8069	10.1499
5473	7.5416	9.81382
5481	7.414	9.69321
5490	7.5335	9.88706
5498	8.0376	10.7583
5507	7.5708	9.85676
5515	8.8078	30.4685
5525	7.8987	10.6235
5534	7.6568	9.9177
5542	7.522	9.6551
5551	7.4771	9.62485
5559	7.7534	10.2251
5568	9.0352	31.0789
5578	7.562	10.0571
5587	7.5159	9.97294
5595	7.8616	10.3216
5604	7.5682	10.1241
5612	7.52	9.97376
5621	7.8565	10.3759
5630	7.6069	10.0179
5638	7.5336	9.92765
5647	7.7379	9.98707
5656	8.9424	31.4581
5666	7.5981	9.95009
5674	7.6094	10.0373
5682	9.2539	32.723
5692	7.6386	10.0562
5701	7.6283	10.0824
5709	7.9697	10.5119
5718	7.6355	10.253
5727	7.6175	10.1759
5735	9.3645	34.453
5746	7.6567	10.0315
5754	9.0699	31.6858
5764	9.9586	31.552
5775	7.6261	10.0856
5784	7.9331	10.233
5792	9.0527	30.769
5802	7.5366	9.83458
5811	7.6047	10.0057
5819	8.0428	10.5748
5828	8.8949	30.1591
5838	7.9094	10.3531
5847	7.6883	10.1509
5855	7.6514	10.1776
5864	7.625	10.0038
5872	8.0116	10.7596
5881	7.6574	10.0807
5890	7.7561	10.3207
5899	7.8422	10.381
5908	7.7728	10.4886
5917	7.782	10.3263
5926	7.6662	10.2021
5934	7.5517	9.96479
5943	8.0509	10.6054
5952	7.7931	10.2925
5961	8.1045	10.5478
5970	8.7739	29.3907
5980	7.7055	10.0032
5989	8.0544	10.3478
5998	7.6213	9.91054
6006	7.6822	9.9772
6015	9.4565	32.3101
6025	7.8326	10.3387
6034	7.6912	10.3005
6043	7.7277	10.2624
6051	8.012	10.5551
6060	7.845	10.3935
6069	7.7107	10.3876
6078	7.6889	10.1353
6087	8.1826	10.793
6096	7.6848	10.1898
6105	7.6995	10.259
6114	9.1912	30.7062
6124	9.0558	29.9392
6134	7.7115	10.0956
6143	8.0239	10.4122
6151	7.6969	10.183
6160	8.8739	30.3866
6170	7.5946	10.0851
6179	9.3097	33.797
6189	7.6269	10.0493
6198	7.6243	10.2184
6206	8.0995	10.7291
6215	7.7841	20.4831
6224	8.2008	28.1236
6233	7.8467	10.3488
6242	7.6035	10.0598
6250	7.6106	10.0334
6259	8.007	10.4998
6268	7.6921	10.2316
6277	7.5743	9.87046
6285	7.5811	9.97163
6293	8.0579	10.6568
6302	7.5354	9.89887
6311	8.9531	30.1698
6321	8.0304	10.651
6329	7.6157	10.0723
6338	7.6166	9.9846
6346	8.8267	30.0796
6356	8.0035	10.5144
6365	7.5799	10.0626
6373	7.603	10.1131
6382	7.91	10.3716
6391	7.6674	10.2395
6399	7.6393	10.2657
6408	10.704	35.2295
6420	8.8253	30.7196
6429	7.5867	9.9063
6438	7.8977	10.3011
6447	7.5209	9.99335
6455	7.6496	10.2385
6464	7.9332	10.5624
6473	7.6805	10.1794
6482	7.5907	9.94309
6490	8.8613	30.1947
6500	10.7006	36.1525
6512	7.5714	10.0309
6520	7.8777	10.2155
6529	8.8426	30.1878
6539	7.6116	10.1153
6547	7.9198	10.3171
6556	7.7572	10.1821
6565	7.5753	9.95476
6573	7.5906	9.92487
6582	7.9533	10.4244
6591	8.8977	30.8335
6601	7.5989	9.90796
6609	7.9316	10.3942
6618	7.5534	9.8782
6626	7.5384	9.84293
6635	8.042	10.6585
6644	8.8615	30.3059
6654	7.5772	9.9293
6662	7.5425	9.89057
6670	7.99	10.7338
6680	7.7342	10.2996
6689	7.6295	10.1643
6697	7.6867	10.1382
6706	8.0751	10.6069
6715	7.6392	10.2355
6724	7.7017	10.1815
6733	7.8521	10.1962
6742	7.8864	10.4802
6751	7.7168	10.4069
6760	7.6572	10.1268
6768	7.9367	10.3597
6777	7.5815	10.0414
6786	7.636	10.2638
6795	8.0753	10.7419
6804	7.7056	10.1503
6812	7.6448	9.96978
6821	7.7138	10.1102
6830	8.0729	11.4132
6839	7.7245	10.2197
6848	7.6389	10.1484
6856	8.0529	10.3611
6865	7.7396	10.0419
6874	7.6613	9.99901
6882	9.2622	31.3121
6893	8.9491	29.6173
6902	7.6048	10.0074
6911	7.6467	9.99632
6919	8.0968	10.9543
6929	7.6518	9.89867
6937	7.6263	10.0024
6946	8.0812	10.6132
6955	7.7224	10.3356
6964	7.7101	10.1479
6973	7.6103	10.2225
6981	8.0441	10.6505
6991	7.7382	10.3156
7000	7.972	10.5008
7009	7.7423	10.3764
7018	8.9805	30.7036
7027	7.8825	10.252
7036	7.697	10.0609
7045	8.7524	29.4422
7054	8.0589	10.33
7063	7.7478	10.1125
7072	7.7109	10.0169
7080	8.9846	30.7392
7090	8.167	11.6947
7099	8.8736	30.0413
7109	7.6289	9.94935
7118	8.1443	10.4328
7127	7.6816	10.1468
7136	7.6189	10.1805
7145	8.3699	28.2259
7155	7.6936	10.0999
7163	7.6747	10.1562
7172	7.6759	10.1217
7181	8.1028	10.9656
7190	7.6805	10.1858
7199	7.6688	10.0981
7208	8.0445	10.6139
7217	7.6369	10.128
7226	7.6809	10.0541
7234	8.0816	10.3527
7243	7.6871	9.90985
7252	7.6075	9.9442
7260	10.5826	34.3912
7272	7.6834	10.1111
7280	7.5916	10.0323
7289	7.5805	9.93465
7297	8.0235	10.3008
7306	7.7622	10.136
7315	7.6145	10.0258
7323	8.8839	30.3785
7333	7.5801	9.98665
7342	7.6063	10.1743
7350	9.2491	31.0484
7361	7.5236	9.79208
7369	7.5641	9.97588
7377	7.8281	10.1224
7386	7.5611	9.90183
7395	7.5982	9.96457
7403	7.5612	9.87681
7412	7.9748	10.2727
7420	7.6283	9.91682
7429	7.5615	9.80383
7437	7.6233	9.95083
7446	8.0106	10.4035
7455	7.5716	9.85411
7463	7.9181	10.4599
7473	7.632	10.1957
7482	7.6262	10.1581
7491	7.9668	10.5529
7500	7.6138	10.1733
7508	7.5978	10.1789
7517	7.6367	10.2213
7526	8.2605	11.454
7535	8.9085	30.4826
7545	9.252	31.1256
7555	7.7768	10.1107
7564	7.6183	10.1537
7572	11.8259	35.1323
7585	7.6345	10.1141
7594	7.6426	10.1226
7603	7.9761	10.3584
7612	7.6916	9.93569
7620	7.64	9.82303
7629	10.6728	33.3617
7640	7.7126	10.3016
7649	8.8702	30.5077
7659	9.2481	31.4975
7669	7.8869	10.2177
7678	7.6356	9.91483
7686	7.6228	9.80892
7695	7.6076	9.84309
7703	9.277	31.1403
7713	7.6221	9.82736
7722	7.6434	9.89225
7730	7.9654	10.2812
7739	7.7331	10.1762
7748	7.6463	10.0375
7756	7.7189	10.1369
7765	8.1138	10.9234
7774	7.7054	10.2596
7782	7.6003	10.0633
7791	8.0581	10.812
7800	7.8049	10.3464
7809	7.6682	10.2734
7817	7.5489	10.0832
7826	8.0564	10.5498
7835	7.5797	10.1512
7844	7.6077	10.1524
7852	7.9028	10.2421
7861	7.7146	10.1872
7870	7.6385	9.95556
7878	7.9976	10.3101
7887	9.0013	30.9306
7897	7.6543	10.0223
7906	7.6484	9.95495
7914	8.071	10.7041
7923	7.6312	9.95575
7932	7.6992	10.0078
7941	8.0041	10.3599
7949	7.6781	10.052
7958	7.6465	9.89481
7966	8.1082	10.6076
7975	7.6824	10.2729
7984	7.727	10.2495
7993	9.61	31.4388
8005	7.8914	10.3748
8014	9.0851	30.0706
8024	7.6932	10.2561
8032	9.4619	33.0045
8043	7.6924	10.34
8052	7.6966	10.1833
8060	8.0894	10.7907
8069	7.7062	10.2025
8078	7.7236	10.2766
8087	8.1575	10.5345
8096	7.75	10.3952
8105	8.9284	30.8597
8115	7.6815	10.2112
8124	7.9968	10.5861
8133	7.6871	10.1902
8142	8.059	10.5824
8152	7.6726	10.1482
8161	7.7361	10.2677
8170	8.0409	10.5738
8179	7.6975	10.2019
8188	7.6748	10.1906
8196	8.1387	10.7966
8206	9.0036	30.3499
8216	7.7622	10.1986
8225	8.0883	10.5072
8234	7.8846	10.3963
8243	7.7396	10.2359
8252	7.7344	10.1914
8261	8.0565	10.4215
8270	7.7987	10.385
8279	7.7198	10.2658
8288	8.0588	10.6053
8297	7.9079	10.388
8306	7.7258	10.2406
8314	7.6792	10.1931
8323	9.4162	32.283
8334	7.7457	10.1994
8343	7.6867	10.1404
8351	8.1163	10.8365
8360	9.2662	31.7928
8371	7.7215	10.2215
8380	9.369	31.5222
8390	7.6996	10.4123
8399	7.7876	10.2612
8408	8.0165	10.3784
8417	7.7159	10.2173
8426	7.6906	10.0664
8434	9.2638	32.2017
8445	7.9732	10.4364
8454	8.95	29.5285
8464	7.7435	10.1373
8472	8.0757	10.6378
8481	7.7588	10.2488
8490	7.6942	10.054
8499	8.0652	10.4201
8508	7.9632	10.4948
8517	7.6668	10.139
8526	7.6065	10.1168
8535	8.1959	10.8865
8544	7.6968	10.0422
8553	8.9287	30.5618
8563	8.1715	10.7961
8572	8.9612	30.5251
8582	7.6252	9.90833
8590	7.9827	10.4946
8599	7.8862	10.4597
8608	7.6818	9.97059
8616	7.6194	9.97078
8625	8.1677	10.5089
8634	7.7716	10.1754
8643	7.6764	10.1254
8652	8.0116	10.3024
8661	9.0016	31.4202
8671	7.6582	10.065
8680	8.0308	10.3792
8689	7.9923	10.3484
8698	8.9873	30.5812
8707	7.7024	10.0736
8716	8.0478	10.8235
8725	8.9079	29.9889
8735	8.9336	31.0558
8745	8.1025	10.7159
8754	8.967	29.6882
8764	8.9007	29.2065
8774	8.0369	10.3983
8783	7.7586	10.2081
8792	7.7053	10.1961
8801	8.0611	10.2886
8810	7.9311	10.406
8819	7.6823	10.1692
8828	8.9551	30.4883
8838	8.1129	10.61
8847	10.236	32.0638
8858	7.7023	10.1414
8867	9.366	32.5438
8877	8.9584	30.7868
8888	7.5944	10.1216
8896	9.8802	56.2906
8907	7.6678	10.2069
8916	7.687	10.1529
8925	9.3605	32.5715
8935	7.8453	10.1833
8944	7.5901	10.0078
8953	8.8992	30.248
8962	9.4969	32.2379
8973	7.6942	10.1214
8982	7.6501	9.82442
8990	7.9062	10.2085
8999	7.847	10.1476
9008	7.7612	10.1504
9017	8.9876	30.8723
9027	9.2547	30.7531
9037	7.6599	10.1292
9046	7.6843	10.1754
9055	9.4732	34.8842
9065	7.6754	10.0855
9074	7.6143	10.1338
9083	7.6497	10.1164
9091	8.1359	10.9183
9101	9.0983	30.5906
9111	7.6264	9.82257
9119	7.9823	10.2237
9128	7.6246	9.85469
9137	8.9766	29.9267
9147	8.0283	10.4836
9156	7.6805	9.93118
9164	7.6583	9.93395
9172	8.0562	10.3565
9181	7.8139	10.1413
9190	7.6519	9.93356
9199	7.7215	10.0626
9207	8.0064	10.3138
9216	8.9733	30.2256
9226	8.0357	10.2096
9235	7.6775	10.1658
9244	7.5984	10.1279
9252	7.6454	10.1734
9261	8.1733	10.6951
9270	7.8835	10.1669
9279	7.6497	9.92912
9287	7.691	10.0572
9296	8.0251	10.4136
9305	7.7583	10.2269
9314	7.5943	10.1047
9323	9.5095	32.5524
9333	7.7196	10.1098
9342	7.6961	10.1831
9351	9.2979	32.1626
9361	7.7081	10.2202
9370	7.7183	10.1303
9379	8.1489	10.5046
9388	7.8742	10.1947
9397	7.8905	10.2197
9405	7.7969	10.1042
9414	7.6901	9.88534
9423	7.5982	9.79233
9431	8.0808	10.5814
9440	7.9173	10.2208
9449	7.6793	10.1859
9458	7.6775	10.1711
9467	8.052	10.513
9476	7.693	10.1413
9485	7.6978	10.1324
9494	9.2923	32.0325
9504	9.191	31.4089
9514	7.6342	9.81501
9523	7.6246	9.87431
9531	8.0239	10.5222
9540	7.6647	9.83164
9549	7.6827	10.1543
9558	8.2475	10.7934
9567	7.7051	10.2168
9576	7.6852	10.1895
9585	7.6957	10.1633
9593	8.2236	10.9436
9603	7.7063	10.1675
9612	7.6817	10.1841
9621	7.7189	10.1919
9630	8.2469	12.0028
9639	7.7038	10.2265
9648	7.7055	10.1135
9657	9.3287	33.1761
9667	8.9736	30.2981
9677	7.561	9.91381
9685	8.2232	11.1015
9694	8.8158	30.0074
9704	7.8384	10.2443
9713	7.8331	10.3254
9722	7.6975	10.1874
9731	8.0096	10.3939
9740	7.7453	10.2061
9749	7.6117	10.1136
9758	9.1913	31.883
9768	7.6321	10.1922
9777	7.6576	10.1207
9786	7.8439	10.2673
9795	7.6855	10.2781
9803	7.6282	10.008
9812	7.6663	10.1128
9821	9.2803	31.7891
9831	10.1877	32.5676
9842	7.6305	9.84179
9851	8.2753	10.6834
9860	7.7539	10.169
9869	7.6558	10.1265
9878	9.2912	35.0588
9888	7.9214	10.4085
9897	7.689	10.1548
9906	7.6962	10.0577
9915	8.1591	11.1761
9924	7.8837	10.2608
9933	7.6283	10.159
9942	7.6673	9.84172
9950	9.2976	31.7806
9960	7.6622	9.84704
9969	7.7899	9.90924
9978	7.8587	10.2493
9986	8.9444	29.5609
9996	7.5498	9.81509
10005	7.8978	10.1513
10013	7.626	9.89244
10022	8.8142	30.3279
10032	8.1908	10.8943
10041	7.6845	9.99658
10049	7.6421	10.1215
10058	7.5957	9.69072
10067	7.6069	9.75475
10075	7.8835	10.2049
10084	7.5589	9.73394
10092	7.5794	9.94768
10101	8.1664	10.8919
10110	8.9029	30.6401
10120	7.5652	9.84613
10128	8.0346	10.4009
10137	7.7318	10.1932
10146	7.6591	10.0087
10155	9.1766	31.4247
10165	7.6172	9.89992
10173	7.6513	10.0589
10182	7.9317	10.5236
10191	7.5925	9.91176
10199	7.6078	9.96533
10207	7.5998	9.84328
10216	8.1871	12.1239
10225	7.5749	9.93047
10233	8.9597	31.4783
10243	9.2079	31.4264
10254	7.7529	10.0414
10262	8.9266	30.0921
10272	8.0363	10.3866
10281	7.659	10.0825
10289	7.5599	10.0926
10298	8.1106	10.9648
10307	7.8304	10.202
10316	7.6349	10.0646
10324	7.6753	10.1752
10333	8.1126	10.6117
10342	9.0653	31.8887
10352	7.5833	9.96133
10361	7.6238	10.0341
10369	8.0802	10.4177
10378	7.7334	9.90725
10387	7.9511	10.4692
10396	8.93	31.0724
10405	7.6584	10.0257
10414	8.126	10.8234
10423	7.624	10.0823
10432	7.5833	9.97602
10440	8.0513	10.5385
10449	7.9102	10.5792
10458	7.601	9.9131
10466	7.6005	9.97199
10475	8.0096	10.3799
10484	7.8181	10.1999
10493	7.5601	9.88325
10501	7.5899	9.93966
10509	9.2884	32.0197
10520	7.6267	10.0226
10528	7.5722	9.91022
10537	8.052	10.5508
10546	7.7843	10.1379
10554	7.6569	10.0439
10563	8.57	29.2659
10573	7.9702	10.2559
10581	9.0113	31.1516
10591	7.9358	10.0693
10600	7.7336	10.3299
10609	9.1362	30.4306
10619	7.6531	10.1574
10627	7.6051	10.0068
10636	8.0229	10.4446
10645	7.6767	9.99851
10653	7.5731	9.78295
10662	7.5408	9.76713
10670	8.1707	11.2738
10679	7.6339	10.1014
10688	7.5863	9.89231
10696	8.0665	10.6625
10705	7.7698	10.1298
10714	7.593	9.88431
10723	7.4939	9.84174
10731	8.0781	10.5405
10740	7.5848	10.0649
10748	7.561	9.96754
10757	8.1935	11.038
10766	8.8383	30.35
10776	7.5846	9.77051
10784	8.0904	10.5718
10793	7.7378	10.2639
10802	7.5513	9.77692
10810	7.7177	10.1363
10819	9.4986	33.2947
10830	8.3881	28.7164
10839	7.5712	9.70602
10847	8.0836	10.2925
10856	7.6669	10.1181
10865	7.5749	9.81364
10873	8.0126	10.3249
10882	8.0784	23.9885
10891	9.3036	31.1624
10902	8.0528	10.3027
10910	7.6619	9.88445
10919	8.9426	30.6851
10929	10.2009	31.6308
10941	8.2364	12.8308
10950	8.9065	30.3596
10959	8.0594	10.2779
10968	8.9917	30.9095
10978	7.6212	10.0766
10987	7.533	9.70129
10995	8.1673	10.2832
11004	7.7835	10.1905
11013	7.5871	9.84331
11022	7.6373	10.0432
11030	8.207	10.9851
11039	7.5961	9.77863
11048	9.0036	30.4255
11058	8.112	10.3019
11066	7.6974	10.0305
11075	7.5964	9.8353
11083	7.51	9.7506
11092	8.046	10.1574
11101	7.7562	10.1587
11109	7.5244	9.8508
11118	8.4438	29.2076
11128	8.2213	10.9883
11137	7.6276	10.0412
11145	7.535	9.80691
11154	8.0841	10.1796
11163	7.6615	10.0957
11171	7.5915	10.0321
11180	9.2296	31.4168
11190	7.6616	10.0475
11198	7.635	9.95853
11207	7.9686	10.2183
11216	7.6647	10.0968
11224	7.5902	9.92206
11232	8.0936	10.3992
11242	7.5229	9.98148
11250	7.6267	9.99992
11258	9.4321	33.5089
11269	7.816	10.0794
11277	7.7152	10.2483
11286	7.9359	10.2386
11295	7.7852	10.3671
11304	8.8826	30.3157
11314	9.311	33.0021
11324	7.8217	10.2096
11333	8.8756	29.6809
11343	7.5375	9.74245
11351	7.5615	9.80101
11359	9.6224	53.8566
11370	8.9531	31.115
11380	7.6732	9.82072
11388	9.4711	33.8492
11399	7.6019	10.0119
11407	9.3569	32.0568
11418	7.7738	19.6484
11427	8.3312	28.5566
11436	8.094	10.2368
11445	7.8651	10.333
11454	7.6177	10.1827
11463	7.6418	9.82743
11471	8.0893	10.3788
11480	9.1938	31.6027
11490	7.7113	10.094
11499	7.7192	10.0753
11507	8.1783	10.501
11517	9.0328	30.9824
11526	7.6508	10.1487
11535	8.1345	10.6141
11544	7.5582	9.84978
11553	7.6521	9.91581
11561	8.1902	10.5924
11570	7.8254	10.1102
11579	9.0515	30.1656
11589	7.6559	10.2341
11597	8.1709	10.6931
11607	7.6641	10.1845
11616	7.6289	9.94342
11624	8.1366	10.5138
11633	7.8892	10.3687
11642	7.7198	10.1812
11651	9.0149	29.9124
11661	7.8028	10.1529
11670	7.6853	10.1145
11678	7.7152	10.2068
11687	8.4139	30.4343
11697	8.9552	29.6401
11707	7.6343	9.90913
11715	7.5528	9.91843
11724	8.2911	11.7552
11733	7.6641	9.96219
11741	7.6884	9.96066
11750	8.0372	10.391
11759	7.8972	10.1462
11768	7.729	10.0881
11776	7.6871	9.91125
11785	8.0996	10.3402
11794	7.7475	10.0417
11802	7.6505	10.0296
11811	7.6987	9.98108
11819	8.4114	24.816
11829	7.9652	10.343
11837	8.9567	31.0353
11847	7.6847	10.0525
11856	8.1888	10.8079
11865	7.7169	10.2035
11874	7.6713	10.1079
11882	8.185	10.387
11891	9.1109	31.8658
11901	7.695	10.1298
11910	7.7359	10.2405
11919	9.4988	32.3057
11929	7.876	10.1555
11938	8.9609	29.9484
11948	7.6552	9.99621
11957	8.4292	17.4892
11966	9.0088	31.15
11976	7.6145	10.16
11985	8.1129	10.7294
11994	7.6233	9.87346
12002	9.3466	29.9308
12013	7.2787	9.09458
12021	6.8524	8.77346
12029	7.0084	8.91503
12036	7.0125	8.89128
12044	18.7136	179.425
12064	6.9369	8.7821
12071	8.2003	29.1041
12080	9.4614	30.3601
12091	8.2129	29.7054
12100	6.9279	8.77007
12107	6.9329	8.78106
12115	6.9125	8.75909
12123	6.9134	8.77743
12131	6.9018	8.76655
12138	6.901	8.79569
12146	10.1401	56.4791
12158	6.9835	8.95451
12166	6.962	8.9607
12173	7.5294	10.94
12182	9.1103	11.4466
12192	9.1496	11.5922
12202	9.2311	11.63
12212	10.9439	57.6807
12224	9.25	11.669
12234	9.2028	11.7142
12244	9.2027	11.6657
12254	9.2141	11.6601
12264	9.2032	11.6361
12274	9.2276	11.7179
12285	9.1731	11.5775
12295	9.1699	11.7485
12305	9.2075	11.6881
12315	9.1499	11.6547
12325	9.167	11.7089
12336	9.1909	11.7354
12346	9.2036	11.6799
12356	9.1717	11.6456
12366	9.1695	11.6524
12376	9.1426	11.6851
12387	9.1439	11.5324
12397	9.1279	11.5431
12407	9.1104	11.5626
12417	9.1197	11.6742
12428	10.9208	59.4999
12440	9.1001	11.551
12450	9.1418	11.6684
12461	10.8329	56.574
12473	9.1549	11.6902
12483	10.8546	56.2888
12495	10.8458	58.3065
12507	9.1015	11.6223
12517	9.1997	11.8301
12528	9.1836	11.7382
12539	9.1125	11.614
12549	9.0487	11.6242
12559	9.1087	11.5468
12570	9.098	11.5567
12580	10.8483	59.8101
12592	9.071	11.5773
12602	9.055	11.4893
12612	9.0863	11.5865
12622	9.1174	11.5848
12633	9.2495	12.0612
12644	9.3087	12.7142
12654	9.1242	11.6816
12664	9.1607	11.7609
12675	9.1574	11.7774
12685	9.069	11.4796
12695	9.0575	11.5283
12705	9.2373	11.7069
12716	9.2961	11.8046
12726	9.3337	11.8228
12736	9.2964	11.8528
12746	9.2941	11.7266
12757	9.2616	11.8203
12767	9.2836	11.8806
12777	9.2728	11.7283
12788	9.2798	11.8014
12798	9.2898	11.7489
12808	9.2641	11.674
12818	11.0163	57.8252
12830	9.3178	11.8444
12841	9.2623	11.7735
12851	10.9661	56.8939
12863	9.2765	11.7565
12873	9.2954	11.8274
12883	9.2539	11.728
12894	9.2709	11.816
12904	12.7078	62.4021
12918	9.3136	12.0151
12928	9.3328	12.5511
12939	11.0442	59.0189
12951	9.2918	12.2344
12961	9.2442	12.2366
12972	9.2885	12.3363
12982	9.2412	12.0162
12992	9.249	12.1149
13003	9.2539	11.7225
13013	9.1939	11.6363
13023	9.3135	11.8539
13033	9.3283	11.8831
13044	9.264	11.8327
13054	9.2724	11.9209
13064	9.2754	11.8027
13075	9.2405	11.7767
13085	9.2668	11.8371
13095	9.2634	11.7988
13105	11.0463	57.5879
13118	9.271	11.882
13128	11.0172	58.2545
13140	9.3529	12.0486
13150	11.0392	59.9277
13162	9.3175	11.9535
13173	9.3021	11.7974
13183	9.3249	11.9073
13193	9.3006	11.9062
13204	9.2841	11.8582
13214	10.9723	58.2899
13226	9.2412	11.6866
13236	9.2407	11.9363
13247	9.2864	11.9544
13257	11.0476	60.862
13269	11.0557	56.1727
13281	11.0107	56.0939
13293	9.2598	11.8482
13304	11.0235	59.1666
13316	9.3295	11.8983
13326	9.3107	11.911
13337	11.077	57.8911
13349	9.3091	11.8769
13359	9.3062	11.8653
13369	9.2754	11.7686
13380	9.2526	11.8514
13390	9.271	11.7505
13400	9.2787	11.8367
13411	11.0732	58.6066
13423	9.308	12.055
13433	9.3087	11.9208
13444	9.2987	11.852
13454	11.0334	60.1468
13466	9.2817	11.8517
13476	9.316	11.932
13486	9.2926	12.0258
13497	9.3274	11.9218
13507	9.3258	12.0156
13518	9.2753	11.8225
13528	11.0492	59.6167
13541	11.0029	58.3445
13553	9.2494	11.8295
13563	9.3232	11.9418
13574	9.3339	11.9553
13584	9.3536	11.9015
13595	9.3247	12.0152
13605	10.4885	55.1937
13617	9.3945	12.1187
13628	9.406	12.0528
13638	9.3278	11.8539
13649	9.3155	11.8285
13659	9.3371	11.935
13670	9.3135	11.8782
13680	9.3061	11.8392
13691	9.3313	11.9329
13701	9.3919	12.0762
13712	9.3446	11.906
13723	9.3761	11.959
13733	9.3442	11.8952
13743	9.3421	11.9051
13754	9.3053	11.7656
13764	9.3442	11.7186
13774	11.0884	58.3397
13786	9.355	11.9463
13796	10.9931	55.7587
13808	10.9918	55.5849
13820	11.0365	56.9907
13832	9.3025	11.7839
13842	9.343	11.8006
13852	9.3586	11.8721
13863	9.355	11.898
13873	9.3196	11.7806
13883	9.2923	11.7425
13893	9.2824	11.7799
13903	9.2553	11.7248
13914	9.3094	11.9082
13924	11.0654	58.5975
13936	9.2997	11.8193
13946	9.2849	11.8665
13957	9.2859	11.7998
13967	11.0247	59.0869
13979	9.2733	11.8458
13989	9.2409	11.7777
14000	9.2303	11.8208
14010	9.2287	11.6845
14020	9.251	11.7493
14030	9.2932	11.82
14040	9.2746	11.8591
14051	10.9858	59.5358
14063	9.2284	11.8636
14073	9.2025	11.8744
14083	9.231	11.8652
14093	10.9479	58.6317
14105	9.2615	11.8055
14116	12.7592	63.2527
14129	9.2772	11.9131
14140	9.2474	11.8509
14150	9.2626	11.8876
14160	9.2278	11.7727
14171	9.2211	11.7882
14181	9.1664	11.7038
14191	9.203	11.8384
14201	10.9961	57.9568
14213	10.9996	58.0805
14225	9.2184	11.7313
14236	9.2011	11.7711
14246	9.2003	11.756
14256	9.1973	11.7263
14266	9.2034	11.7642
14276	9.2392	11.7631
14287	9.283	11.832
14297	9.2602	12.1586
14307	12.2952	60.7549
14321	9.2392	11.7085
14331	9.2304	11.7377
14341	9.2647	11.8285
14351	9.2873	11.8614
14361	9.2745	11.8465
14372	9.2972	11.8033
14382	9.2742	11.917
14392	9.2758	11.8526
14402	10.9759	57.2697
14414	9.2625	11.7911
14424	10.9564	59.0363
14436	9.2844	11.8237
14447	9.2098	11.9156
14457	11.0088	60.292
14469	10.9817	56.4351
14481	9.2486	11.8028
14491	9.254	11.8324
14501	9.2782	11.862
14512	9.2292	11.7496
14522	9.2332	11.8135
14532	10.9802	58.2493
14544	10.9555	56.4572
14556	9.3044	11.8474
14566	11.076	58.2081
14578	9.3447	11.8644
14588	9.3244	11.8136
14598	9.2637	11.7351
14609	9.2504	11.8745
14619	9.2895	11.7966
14629	9.3075	11.8557
14639	9.3015	11.8077
14649	11.0707	58.5612
14661	11.0165	56.9497
14673	9.3597	11.8212
14683	11.0729	58.6788
14695	9.361	11.8784
14705	9.3553	11.8171
14716	9.3696	11.9051
14726	9.3209	11.9813
14736	9.3071	11.8838
14746	11.0138	58.7869
14758	9.2999	11.8221
14769	9.2868	11.8096
14779	9.2115	11.7512
14789	10.9712	58.7034
14801	9.2594	11.7563
14811	9.212	11.7158
14821	9.2589	11.8334
14832	9.3045	11.8866
14842	9.2848	11.9709
14852	9.2606	11.7349
14862	9.2782	11.81
14873	9.2766	11.8064
14883	9.2128	11.7263
14893	9.271	11.8267
14903	9.2757	11.8144
14913	9.2886	11.7768
14923	10.9948	58.3876
14935	9.2848	11.8028
14945	9.3083	11.7415
14956	9.3231	11.8117
14966	9.275	11.713
14976	9.302	11.8408
14986	9.3262	11.8243
14996	9.301	11.8581
15007	9.3563	11.9378
15017	9.276	11.7423
15027	11.0428	57.3249
15039	9.294	11.7462
15049	9.3341	11.8304
15060	11.0056	59.4243
15071	9.2727	11.8109
15082	11.0392	57.916
15094	9.255	11.7978
15104	10.9979	59.4618
15116	12.7424	61.0686
15129	9.3152	11.7596
15139	9.3182	11.821
15150	9.3142	11.9113
15160	9.318	11.8049
15170	9.3202	11.9231
15180	11.0123	56.894
15192	9.2843	11.7587
15202	9.3635	11.9643
15213	9.3129	11.786
15223	9.3358	11.8436
15233	12.7481	62.6035
15247	9.2893	11.7579
15257	9.2733	11.7941
15267	9.3237	11.7769
15277	9.2492	11.6458
15287	11.0433	56.8213
15299	9.3067	11.7796
15310	9.248	11.7244
15320	9.2326	11.6939
15330	10.9948	57.7598
15342	9.3156	11.8727
15352	11.0792	58.3995
15364	9.2755	11.6821
15374	9.312	11.8104
15385	9.3179	11.9678
15395	11.0389	59.676
15407	9.2751	11.7509
15417	9.2851	11.8677
15427	9.3087	11.7776
15437	9.2773	11.8178
15448	9.2969	11.8588
15458	11.0098	59.4034
15470	9.2634	11.7415
15480	11.0118	59.6844
15492	9.277	11.759
15502	9.3302	11.799
15512	9.3449	11.815
15523	11.0145	55.7144
15534	9.3285	11.7515
15545	9.3134	12.0313
15555	9.3642	11.8809
15565	9.2777	11.848
15575	9.2746	11.7837
15585	9.2546	11.6065
15596	9.288	11.7128
15606	10.982	58.2039
15618	9.263	11.771
15628	11.0003	56.8319
15640	9.218	11.817
15650	9.2521	11.7797
15660	9.3132	11.9335
15670	9.2885	11.8243
15681	9.2995	11.8103
15691	9.2543	11.7783
15701	11.0036	58.8732
15713	9.2762	11.6967
15723	9.3003	11.7538
15733	9.2954	11.774
15744	12.722	63.8337
15757	9.2511	11.7718
15767	11.0247	59.3021
15779	9.2541	11.75
15789	9.2292	11.7367
15800	9.273	11.723
15810	9.3193	11.8866
15820	11.0727	59.6263
15832	10.9939	56.7896
15844	9.2967	11.7223
15854	9.2482	11.872
15864	9.2916	11.7677
15875	9.2879	11.8699
15885	9.2353	11.6873
15895	9.2612	11.7702
15905	9.3277	11.844
15916	11.0158	58.8145
15927	9.3162	11.8317
15938	12.6409	59.6954
15951	9.3007	11.8334
15961	10.9857	57.4364
15973	9.2755	11.8223
15984	9.2011	11.7217
15994	9.2841	11.8115
16004	10.9989	57.2312
16016	9.3048	11.8166
16026	9.2557	11.7075
16037	9.2848	11.7039
16047	9.3198	11.861
16057	9.2954	11.8251
16067	9.2567	11.7267
16077	9.279	11.7112
16088	11.025	58.6564
16100	9.2638	11.6838
16110	9.3093	11.8699
16120	9.3105	11.8506
16130	9.3059	11.7612
16140	9.2924	11.7492
16151	9.294	11.8764
16161	9.2812	11.7274
16171	10.9855	56.3042
16183	9.2648	11.6711
16193	9.2875	11.8135
16203	9.2733	11.7009
16213	9.2272	11.6335
16223	9.2246	11.7434
16234	9.2495	11.7258
16244	9.2104	11.7587
16254	9.227	11.7036
16264	12.6474	62.7659
16278	9.1991	11.6757
16288	9.2137	11.6349
16298	9.1839	11.7134
16308	12.6097	61.9562
16322	9.2463	11.7958
16332	9.2248	11.7732
16342	9.2504	11.7336
16352	9.2497	11.7984
16363	11.0086	59.0109
16375	9.3152	11.8055
16385	13.2659	62.3391
16400	9.2593	11.7702
16410	9.2645	11.772
16420	9.1994	11.6931
16430	9.2507	11.6789
16441	9.3052	11.8022
16451	9.3315	11.9129
16461	9.3917	11.9863
16472	11.0781	58.9395
16484	9.3665	11.9947
16494	9.2435	11.6913
16504	9.2646	11.72
16515	9.2423	11.786
16525	9.2654	11.9435
16535	9.2802	11.7716
16545	9.2741	11.7161
16555	11.0132	56.6028
16567	9.2711	11.7089
16578	9.3375	11.7645
16588	9.2749	11.6121
16598	9.2795	11.6623
16608	9.2426	11.7
16618	9.2386	11.5787
16628	9.3154	11.7077
16638	10.9411	56.4792
16650	9.2463	11.5748
16660	9.284	11.7611
16671	9.2757	11.7189
16681	9.2898	11.8469
16691	9.2628	11.8688
16701	9.2843	11.8849
16711	9.2675	11.8221
16722	9.2846	11.8134
16732	9.2653	11.7195
16742	9.2622	11.8197
16752	9.2405	11.7208
16762	10.9632	57.9032
16774	9.265	11.6405
16784	10.9928	59.3254
16796	9.2295	11.793
16807	10.9663	57.2622
16818	9.2518	11.8339
16829	9.2758	11.9382
16839	9.3011	11.8378
16849	9.2971	11.8883
16860	9.2725	11.8651
16870	9.2664	11.8063
16880	9.1962	11.7695
16891	10.9731	59.9713
16903	9.2313	11.6563
16913	9.2269	11.7095
16923	9.231	11.7187
16933	9.2658	11.623
16943	9.2746	11.8294
16954	9.2902	11.8136
16964	9.2501	11.7825
16974	11.0007	59.0103
16986	8.4612	11.7033
16996	6.6545	8.56745
17003	6.6853	8.58947
17011	8.0506	29.8144
17020	6.7673	8.69199
17027	6.6354	8.52703
17035	9.6361	31.3597
17045	7.2533	28.7182
17054	17.4534	146.197
17072	21.6944	103.367
17096	20.8325	45.8884
17120	8.6546	29.7547
17130	6.9866	9.19935
17138	7.0166	9.25968
17146	7.0787	9.2525
17154	9.5744	112.272
17164	7.0203	9.21767
17172	7.0472	9.30308
17180	7.0172	9.23279
17188	10.4797	114.588
17199	7.4714	10.1559
17207	7.1643	9.46922
17215	8.4473	84.8685
17225	7.1488	9.33978
17233	8.4798	30.7291
17242	7.1131	9.36242
17250	9.0718	121.104
17260	7.3657	9.81885
17268	7.0859	9.19792
17276	7.0346	9.07174
17284	7.0567	9.21793
17292	10.9135	120.456
17303	8.4599	30.7573
17312	7.1795	9.39146
17320	9.2669	51.6726
17330	8.2733	52.2103
17340	6.9935	9.10122
17347	7.0008	9.15831
17355	7.0903	9.28594
17364	9.5328	135.9
17374	7.0681	9.34098
17382	7.0383	9.13164
17390	7.0159	9.26615
17397	9.061	127.483
17407	8.8271	52.3448
17417	7.1371	9.3444
17425	7.0524	9.32546
17433	8.3952	30.1392
17443	10.7317	121.172
17454	7.5006	14.4044
17462	6.9961	9.14015
17470	7.0206	9.29635
17478	8.4814	30.4223
17488	9.8945	127.53
17498	7.418	26.006
17507	7.9636	29.9731
17516	8.7005	31.0647
17525	7.1295	9.46954
17533	9.7591	141.583
17543	7.5232	10.9019
17552	7.1149	9.31851
17560	7.1168	9.47314
17568	8.5457	30.3695
17577	9.9135	126.581
17588	7.1254	9.42165
17596	9.015	30.8614
17607	7.074	9.3761
17615	9.6952	126.931
17626	9.8557	51.8171
17636	7.0412	9.49428
17644	7.0921	9.40884
17652	7.1225	9.50375
17661	10.048	122.14
17672	7.1418	9.56378
17680	8.0604	51.6164
17689	7.9056	46.4609
17698	7.4959	27.64
17706	7.068	9.39773
17714	7.2095	9.61584
17722	9.3081	118.589
17733	7.6334	33.488
17741	7.1049	9.49384
17749	7.046	9.32397
17757	7.0499	9.41779
17765	9.6203	163.624
17775	7.6448	43.3675
17784	7.1141	9.50785
17792	7.1082	9.46175
17799	7.1379	9.76311
17807	10.3263	141.749
17819	8.5816	31.232
17828	7.088	9.54753
17836	7.1341	9.53027
17844	9.8316	132.932
17855	8.2221	52.5665
17864	7.6006	30.1561
17872	8.1011	64.5463
17881	7.6372	28.654
17890	9.6408	96.7217
17900	7.6512	46.2082
17909	7.1601	9.54947
17917	8.5121	30.6956
17927	10.0827	147.939
17938	7.7292	49.7712
17947	7.5832	37.2367
17955	9.9898	34.8056
17966	9.5727	54.2607
17977	9.3176	117.41
17987	7.8366	51.3234
17995	7.1666	9.64102
18004	7.1627	9.77625
18012	11.7193	146.139
18025	8.2887	54.1405
18034	7.8446	51.1128
18043	7.7395	50.8558
18051	8.7115	32.4175
18061	7.1522	9.53251
18069	10.4252	143.811
18080	9.5841	53.5389
18091	7.2347	10.0458
18099	10.6682	119.365
18111	8.139	51.9463
18121	7.7598	51.1225
18129	8.3519	33.3896
18139	7.2367	10.011
18147	10.9366	150.301
18159	8.3828	53.739
18168	8.6204	80.8946
18178	7.363	10.7094
18186	7.3049	10.9304
18195	8.7817	32.7575
18204	12.7252	155.629
18218	8.0959	51.8716
18227	9.2758	105.306
18237	8.5538	53.3287
18247	8.2246	52.1596
18256	8.6708	88.1876
18266	9.0753	103.896
18276	9.3687	114.623
18286	8.3818	52.6355
18296	9.8686	115.196
18306	8.5881	52.9075
18316	11.5445	143.552
18328	10.4473	125.261
18339	12.1452	143.987
18352	13.1296	155.904
18366	13.9496	175.315
18381	10.608	121.157
18393	15.8529	206.443
18410	25.4983	238.837
18436	13.1768	160.53
18450	10.1194	175.358
18461	6.7535	8.5522
18469	6.7483	8.59238
18476	6.7548	8.6066
18484	13.8102	188.18
18498	7.7114	9.41609
18507	9.411	160.292
18517	6.5344	8.31279
18524	6.4782	8.24681
18532	6.4897	8.24872
18539	22.902	197.674
18563	8.8262	142.672
18572	10.8433	39.465
18584	8.8317	121.851
18594	6.8122	8.61103
18601	6.7952	8.64863
18609	6.8014	8.6275
18616	13.282	183.874
18630	6.8278	8.63316
18638	8.1638	30.2635
18647	6.8241	8.60116
18655	13.1618	183.448
18669	8.2009	31.4018
18678	6.8185	8.67914
18685	6.831	8.60283
18693	13.3025	181.383
18707	6.839	8.65855
18715	6.8455	8.64558
18722	6.8174	8.63881
18730	13.6219	181.019
18744	6.818	8.62415
18752	6.7945	8.54868
18759	6.7992	8.57829
18767	13.3438	179.791
18781	6.8164	8.5751
18789	9.0067	45.7124
18798	6.8212	8.60824
18806	14.2542	183.059
18821	7.665	29.849
18830	6.791	8.60427
18838	12.8732	181.278
18851	6.859	8.672
18859	10.2899	167.546
18870	7.5712	9.22445
18878	6.8005	8.61982
18886	6.8521	8.75925
18894	6.8412	8.61542
18901	13.6348	183.318
18916	8.588	111.462
18925	6.8169	8.59682
18933	9.554	160.785
18943	8.4101	91.2999
18952	6.8036	8.63388
18960	7.0834	8.78201
18968	11.2993	177.251
18980	6.8362	8.64071
18988	6.8076	8.58873
18995	6.8178	8.62324
19003	13.4754	184.115
19017	8.2676	31.9594
19026	6.8418	8.63536
19034	8.2325	31.5124
19043	12.9724	183.556
19057	6.8257	8.62564
19064	6.8108	8.5989
19072	6.7863	8.61605
19080	13.438	180.989
19094	6.7987	8.60365
19101	6.7848	8.57837
19109	11.1093	174.933
19121	6.8179	8.62295
19128	6.8148	8.61494
19136	6.8278	8.61989
19144	13.4384	180.421
19158	6.719	8.55682
19165	6.8499	8.65885
19173	7.9165	30.5484

==> appendix_plots/SS_1b_recall100_latency.txt <==
X	Y
0	26.2171
49	24.981
96	24.0515
141	37.0088
200	36.8222
259	33.5594
315	26.0683
363	24.8122
409	28.9603
461	58.385
542	27.145
590	27.2689
641	28.0144
691	28.0872
742	27.4569
791	27.4721
840	27.6376
889	26.9809
938	27.8626
987	27.9715
1038	27.6836
1088	28.3062
1139	27.3791
1188	27.8592
1238	27.8094
1288	27.2453
1337	27.4047
1387	27.2188
1435	27.9016
1486	28.0786
1535	27.3859
1584	28.3325
1634	28.1588
1683	28.1707
1732	27.6398
1782	28.9154
1832	29.5052
1884	28.4493
1937	28.1979
1989	28.3212
2039	28.6775
2089	28.0677
2140	28.3309
2191	28.2194
2241	28.6643
2291	27.8916
2341	28.2611
2391	27.5886
2440	28.256
2491	27.5347
2540	28.0377
2589	27.6812
2638	27.9963
2687	28.6165
2737	28.4707
2788	29.1068
2840	28.7447
2890	29.0137
2941	28.6333
2992	28.2777
3042	28.6771
3092	27.9583
3142	28.3428
3192	28.4209
3242	28.4129
3293	30.2905
3345	28.2388
3395	28.473
3445	28.4222
3495	28.8666
3546	28.7993
3598	30.6862
3650	29.2708
3702	28.0832
3751	28.3256
3802	28.3431
3852	30.7625
3905	29.8732
3957	28.4014
4007	28.7995
4056	28.3148
4106	28.5243
4156	27.8069
4206	28.2247
4256	28.3211
4306	28.4582
4357	28.2106
4406	28.7112
4457	28.4368
4507	28.4647
4558	28.5327
4608	28.4863
4658	28.3766
4708	28.6058
4758	29.6269
4810	28.446
4860	28.3773
4910	28.4957
4960	28.3653
5009	28.2747
5060	28.3161
5110	28.422
5160	28.6742
5210	28.5486
5260	28.5741
5310	28.8069
5361	28.7024
5412	29.0823
5464	28.537
5513	28.6982
5564	28.4064
5614	28.6795
5665	29.7805
5716	28.6755
5766	28.7099
5816	29.2626
5868	30.7979
5921	29.1911
5974	30.0828
6027	28.9548
6078	29.6671
6129	28.7912
6179	28.6135
6229	28.551
6279	28.8373
6330	28.4212
6380	29.2956
6431	28.349
6482	28.6513
6533	30.4935
6586	28.7012
6637	29.8609
6688	28.9059
6739	30.0305
6790	28.9197
6841	28.7582
6891	28.8556
6943	28.5313
6994	28.9184
7045	28.4419
7096	28.6608
7146	29.1217
7196	29.0814
7247	28.6273
7297	28.9139
7348	28.8405
7399	29.5602
7450	29.2085
7501	29.4295
7555	28.4696
7606	29.606
7658	28.807
7708	29.0299
7760	29.2707
7810	28.6519
7860	29.0256
7911	28.8386
7961	30.0782
8013	28.7779
8063	29.034
8114	28.9691
8164	29.2095
8216	29.2223
8266	29.1311
8317	29.4768
8368	29.612
8420	28.8783
8470	29.6193
8521	30.1819
8573	29.1007
8623	28.7015
8674	29.4838
8725	29.074
8776	29.3708
8828	28.9084
8878	29.1973
8929	29.1143
8979	29.909
9031	29.5295
9082	29.2855
9134	28.5776
9184	29.7206
9235	28.7744
9286	29.4511
9339	28.785
9389	29.2605
9440	29.0741
9491	31.6153
9544	28.6404
9594	29.8946
9645	29.1386
9696	29.0218
9746	28.9676
9797	28.9624
9847	30.2733
9898	29.0525
9948	26.5244
9996	25.6683
10043	26.7906
10092	33.7546
10147	65.2422
10239	43.6121
10306	47.4375
10374	44.2359
10442	43.6958
10506	38.8724
10566	40.4651
10628	38.4113
10687	38.504
10749	34.9103
10805	33.4416
10859	26.6012
10907	29.7412
10963	33.7
11018	28.6677
11068	29.2939
11119	33.9549
11175	35.2574
11232	28.2559
11282	36.4893
11340	32.4442

==> appendix_plots/SS_1b_recall10_latency.txt <==
X	Y
0	9.6164
31	10.0357
63	8.956
93	8.8706
123	11.1983
155	14.5991
190	14.2248
226	13.9697
261	15.7564
298	11.918
331	8.6021
361	8.7804
390	9.0799
420	10.6222
452	9.3817
482	10.2954
514	9.8312
545	10.053
575	10.0647
606	10.6797
642	10.8376
676	9.6138
706	9.9415
737	9.5532
768	9.5787
798	10.2869
830	10.6187
861	10.754
894	9.779
925	9.6337
956	9.6703
986	9.7169
1017	10.0583
1048	9.6502
1079	10.1527
1112	10.6259
1143	11.1271
1175	10.1773
1207	9.8515
1238	10.0758
1269	10.18
1300	9.5007
1330	9.5238
1361	9.6204
1391	9.3777
1422	9.4588
1452	10.0731
1483	9.9286
1514	9.6034
1544	9.7078
1575	10.5725
1606	9.9179
1637	9.8021
1668	9.9981
1700	10.1529
1731	9.4744
1761	9.8368
1792	9.7723
1822	9.6683
1853	9.8895
1884	9.6994
1914	10.085
1945	10.0704
1976	9.7401
2006	9.6502
2037	9.6492
2067	9.819
2098	9.639
2129	9.5809
2159	10.1068
2190	10.0134
2221	9.947
2252	9.782
2283	9.6343
2313	9.6742
2344	9.7589
2375	9.8067
2406	9.653
2436	11.3193
2468	10.1756
2499	10.1118
2530	9.9584
2561	9.607
2592	9.6481
2623	9.6764
2653	9.6239
2684	9.7523
2714	10.4192
2745	10.0312
2776	10.2128
2807	9.9448
2838	9.4806
2869	9.8657
2900	9.6137
2930	9.5729
2961	9.7465
2991	9.8922
3022	9.8053
3053	11.139
3085	10.224
3116	10.3019
3148	9.9927
3179	9.7789
3209	9.7237
3240	9.6964
3271	9.8706
3301	10.3057
3333	9.8258
3364	10.0954
3395	10.0863
3426	10.1099
3457	10.1667
3489	9.716
3519	9.7618
3550	9.7359
3581	9.7371
3611	9.8053
3642	11.0921
3674	11.0772
3706	9.7166
3737	10.0723
3767	10.1106
3798	10.2587
3830	10.2528
3861	9.6859
3892	9.8383
3923	9.6971
3953	9.6497
3984	9.8208
4014	9.7814
4046	9.9314
4076	9.8138
4107	10.4342
4138	10.1333
4169	10.133
4201	11.659
4234	10.3644
4265	10.4072
4296	9.9794
4327	10.0559
4358	9.9344
4389	9.8118
4420	9.9167
4451	10.1295
4482	9.8936
4513	9.8897
4544	9.904
4575	9.8962
4606	9.736
4636	10.2169
4667	10.115
4698	10.1382
4730	10.1645
4761	10.2268
4792	9.739
4823	10.1409
4854	9.7114
4885	10.9558
4917	9.8071
4948	9.7922
4979	10.1019
5010	9.763
5041	9.8618
5071	9.8719
5102	9.8891
5133	10.1937
5165	10.4205
5196	10.3557
5228	10.5251
5259	10.1688
5290	10.083
5322	10.2043
5353	10.2552
5384	10.3799
5416	9.7325
5446	10.2823
5478	11.5142
5510	10.298
5542	10.2884
5574	9.9881
5605	10.2647
5636	9.9502
5667	10.2417
5699	10.0306
5731	10.0183
5762	10.2548
5793	9.9752
5825	9.729
5856	9.7915
5887	9.7593
5918	10.1323
5949	9.7263
5979	10.0487
6010	9.8304
6041	9.8703
6072	9.9122
6103	9.9299
6134	11.1803
6166	10.8642
6198	9.9944
6229	9.7888
6259	9.8158
6290	9.9891
6321	9.8777
6352	9.8699
6383	11.2779
6415	9.8106
6446	10.384
6477	9.8556
6508	9.8467
6539	9.8198
6570	9.6931
6601	10.5917
6633	10.505
6665	10.0075
6696	10.2485
6728	10.1016
6759	10.2773
6790	10.731
6822	10.4092
6854	10.3314
6885	10.4082
6917	10.2088
6949	10.2781
6980	11.0686
7013	10.6842
7045	11.1075
7078	10.1058
7109	10.5719
7140	10.3502
7172	10.3551
7203	10.1167
7234	10.7303
7266	11.2637
7298	10.0759
7330	9.8
7361	9.7579
7391	9.7468
7422	11.1695
7454	9.8078
7485	9.9028
7516	9.8734
7547	10.1434
7578	9.99
7609	10.0957
7640	9.9578
7671	11.1096
7703	10.61
7735	10.3192
7766	10.6675
7797	10.2089
7829	10.4537
7860	10.3972
7891	10.4892
7923	10.4634
7955	10.8211
7986	10.7871
8018	10.3864
8050	10.7393
8082	10.2372
8113	10.4069
8145	11.7489
8178	10.3118
8209	10.4312
8241	9.9754
8272	9.9894
8303	11.3938
8335	9.9283
8366	9.8646
8397	10.171
8428	9.828
8459	9.9375
8490	11.1946
8522	9.8111
8553	9.886
8584	9.9237
8615	9.901
8645	10.0672
8676	11.2907
8709	10.3355
8740	10.5785
8771	10.3598
8803	10.6868
8834	11.7836
8867	10.5994
8899	10.5261
8930	10.5633
8961	10.5183
8993	10.4446
9024	10.5516
9056	10.3498
9087	10.4713
9120	10.4749
9152	10.5544
9183	10.9273
9216	11.0423
9248	10.8616
9280	10.9053
9313	12.2847
9346	11.0312
9378	10.9611
9411	10.4284
9443	10.2941
9474	10.1459
9506	10.4989
9538	9.8792
9569	10.0423
9600	10.0036
9631	9.8054
9662	10.0533
9693	9.9922
9724	9.9341
9755	9.9418
9785	10.0451
9816	9.9456
9847	10.2936
9879	19.274
9919	8.9553
9949	9.745
9979	8.9716
10009	11.717
10041	27.1024
10091	24.2168
10136	17.4431
10175	16.8804
10213	15.3096
10249	14.8713
10286	15.2927
10322	16.1363
10359	15.2751
10396	15.6158
10432	16.3505
10470	16.1359
10507	15.1241
10543	15.6268
10579	15.906
10616	13.698
10651	11.6511
10686	9.3607
10716	12.2031
10749	18.9151
10788	12.087
10821	18.4548
10860	18.6166
10900	18.6057
10939	20.4301
10980	9.4356
11011	9.1286
11041	19.6363
11081	18.7308
11120	9.2753
11151	14.0096

==> appendix_plots/SS_800m_40_merge_1_search_latency.txt <==
X	Y1	Y2	
0	6.7247	9.99416
77	12.311	56.0009
210	8.2243	54.9233
303	7.1443	11.8832
384	7.3923	54.388
468	7.4589	101.008
553	7.4707	53.5836
638	7.617	97.0266
724	7.6617	87.7112
811	7.5316	55.4922
896	7.5741	96.113
982	8.2056	99.5461
1074	15.1894	115.026
1236	7.9893	55.9498
1326	7.5659	55.2092
1412	8.2983	91.8069
1505	7.999	101.078
1595	7.5271	53.6953
1681	11.1359	76.193
1802	8.7772	94.1142
1900	7.5869	94.6725
1986	7.5735	96.1928
2072	7.5866	54.9835
2158	7.5696	54.6836
2244	7.8178	59.705
2332	8.7156	104.948
2429	8.2242	62.095
2522	7.5601	54.3931
2607	7.5438	62.6829
2693	7.6022	79.8757
2779	7.6067	60.4537
2865	7.5976	81.0249
2951	7.5257	81.8222
3037	8.0956	107.606
3128	8.1737	57.1263
3220	8.2424	105.124
3312	7.7422	55.4428
3400	7.5803	57.2105
3486	7.7642	101.16
3573	7.6665	86.2077
3660	7.6235	74.0258
3747	7.6703	97.697
3833	7.6084	66.6214
3920	9.4373	106.897
4024	8.0525	57.5588
4115	8.1014	76.1825
4206	7.5981	55.4309
4292	7.6534	100.912
4379	7.7484	56.7873
4466	7.739	113.115
4554	7.6095	85.8619
4640	7.7568	111.357
4728	7.6605	73.47
4814	7.7895	112.506
4902	7.8173	87.2129
4991	7.6484	103.541
5077	7.6203	73.7748
5163	7.7776	105.368
5251	7.7015	62.5538
5338	7.6771	83.5538
5425	7.7289	97.4661
5513	7.6017	53.2792
5599	7.7899	103.761
5687	7.8456	100.813
5775	7.6574	54.9831
5862	7.712	107.095
5949	7.7545	101.65
6037	7.643	87.7538
6123	7.7476	102.442
6211	7.725	91.1083
6298	7.6935	56.8695
6385	7.7675	114.852
6473	7.8668	96.3467
6562	7.7547	118.626
6650	7.6952	84.4402
6737	7.7208	115.567
6824	8.1452	109.871
6915	7.9245	119.995
7005	7.7689	114.701
7093	7.7565	92.558
7180	7.5688	101.97
7266	7.5539	105.452
7352	7.6673	109.542
7438	7.6631	100.526
7525	7.6154	109.832
7611	7.5383	93.3956
7696	7.64	118.153
7783	7.6644	92.6227
7870	7.62	102.09
7956	7.7019	124.616
8043	7.6461	87.8925
8129	7.8309	128.418
8219	7.8486	126.937
8308	7.8549	106.054
8396	8.0776	229.269
8487	9.0768	22.5667
8588	9.9235	13.9207
8697	10.0019	14.5725
8807	10.1025	122.089
8919	10.1066	111.441
9030	10.0344	15.4269
9140	10.1116	71.8916
9252	10.0136	14.7342
9362	10.0283	54.9811
9472	10.02	67.5709
9583	10.0309	28.383
9693	9.7969	14.1889
9802	9.7982	24.5423
9910	11.0075	27.3301
10030	10.1355	14.1253
10142	10.0548	13.9937
10253	10.0511	14.0447
10363	10.0607	13.7958
10474	10.0318	13.8585
10585	10.2846	53.4971
10698	10.108	13.9421
10809	10.1219	14.3613
10920	10.1113	14.07
11032	10.1946	14.3992
11144	10.1035	14.1299
11255	10.0761	13.9838
11366	10.1356	14.1679
11477	9.9774	13.7087
11587	9.8511	13.8584
11696	9.7955	13.8204
11804	9.8355	13.8847
11913	10.2977	14.7468
12026	10.1157	14.1535
12137	10.0821	14.1209
12248	10.105	14.1673
12359	10.0552	14.1527
12470	10.1308	14.0598
12582	8.2917	13.9039
12675	12.1727	192.8
12806	8.7073	200.359
12904	8.6092	206.952
13000	8.4294	205.124
13094	8.6052	214.097
13190	8.3419	190.52
13284	8.6934	207.684
13381	8.6455	196.42
13478	8.5912	204.998
13574	8.8033	213.146
13672	8.9329	206.331
13771	10.1802	285.814
13883	11.1982	270.016
14005	10.2938	257.791
14118	10.422	243.06
14233	10.3043	237.328
14346	9.589	233.512
14452	10.4833	225.582
14567	13.1638	222.998

==> appendix_plots/SS_800m_40_merge_2_search_latency.txt <==
X	Y1	Y2
0	6.5958	9.40637
41	6.6473	9.97502
81	8.5495	53.5771
132	10.2922	53.855
191	10.3712	53.7895
250	7.2605	53.4588
294	6.6557	9.50792
335	6.6992	10.0274
377	7.0004	54.5346
420	7.0483	54.9214
463	7.0292	81.5038
505	7.0167	54.4851
548	7.0784	100.024
591	6.9737	75.5681
634	7.0411	74.9724
677	7.0243	97.3644
720	7.0208	84.2453
763	7.2649	90.8538
807	7.0362	55.5631
850	7.0329	83.565
892	7.0621	76.4853
936	7.0503	64.8635
979	7.0163	55.297
1021	7.2031	60.7953
1065	7.4444	62.0719
1111	7.5232	108.628
1158	7.4199	55.3276
1205	7.6364	52.8317
1252	7.4429	68.3411
1299	7.3799	51.9645
1345	7.4815	52.7687
1392	7.4803	91.492
1439	7.4641	83.505
1485	7.436	80.9541
1532	7.5724	105.891
1579	7.5837	69.4489
1626	7.6771	106.289
1674	7.5775	52.8148
1721	7.7299	114.244
1769	7.6361	71.59
1816	7.6119	55.5711
1864	7.7757	107.655
1912	7.7039	69.0647
1959	7.6586	113.122
2006	7.5569	77.1578
2053	7.4862	68.2574
2100	7.6137	88.6624
2147	7.5857	63.6669
2194	7.5013	74.8848
2241	7.4926	80.6889
2287	7.4858	63.5105
2334	7.6856	112.003
2382	7.6114	76.1713
2429	8.1211	95.704
2482	7.8453	98.1933
2532	7.4683	56.9117
2578	7.4558	56.0812
2625	7.4922	68.7338
2672	7.7206	66.895
2719	7.4537	56.5595
2766	7.3968	56.4631
2812	7.5141	98.7562
2859	7.4835	79.7676
2906	7.4626	55.7243
2952	7.4932	69.0685
2999	7.5007	69.9646
3046	7.567	117.123
3093	8.0623	114.672
3143	7.4798	65.5164
3189	7.4776	56.4463
3236	7.5187	75.8934
3283	7.6779	115.912
3330	7.3558	56.8068
3375	7.6237	113.052
3423	7.6018	99.5494
3470	7.5107	56.9759
3517	7.8847	104.775
3566	7.6084	57.7015
3613	7.501	57.7879
3659	7.6183	113.509
3707	7.5153	55.7759
3754	7.5366	56.2674
3801	7.669	102.458
3848	7.5133	55.6478
3895	7.8008	113.557
3943	7.7202	100.302
3991	7.9498	102.397
4042	7.2188	55.6252
4086	7.2699	85.9173
4131	7.1756	57.1155
4174	7.1664	79.4773
4219	7.5159	64.6947
4266	7.521	59.1965
4313	8.2258	72.5007
4364	8.0919	107.16
4416	8.1234	81.8638
4468	8.1737	103.395
4519	8.197	104.56
4572	8.4084	91.2315
4625	8.234	108.434
4677	8.0044	88.494
4728	7.7742	81.3175
4776	8.2629	104.062
4828	7.6443	92.4522
4876	7.6662	114.422
4923	7.5456	57.6041
4970	7.7116	107.838
5018	7.688	95.286
5065	7.6763	94.1395
5113	7.5979	54.7021
5160	7.6619	103.517
5207	7.6235	108.701
5254	7.2281	81.4211
5298	7.3535	113.65
5342	7.3113	53.471
5387	7.3861	104.097
5432	7.2966	83.992
5476	7.2064	54.1013
5519	7.2886	99.9788
5564	7.3631	115.168
5608	7.4759	97.507
5653	7.3428	96.592
5697	7.3675	77.8066
5742	7.2796	52.4484
5786	7.3421	53.8751
5830	7.2886	99.7534
5874	7.2875	105.747
5918	7.2546	55.3669
5962	7.3188	114.354
6007	7.5397	91.256
6053	7.8998	112.487
6102	7.9572	94.5876
6153	7.9137	60.9655
6204	8.0256	84.4609
6254	8.0047	111.391
6304	8.1016	99.4028
6355	7.9563	94.0046
6404	7.9805	87.3516
6454	7.829	95.845
6503	8.1028	108.735
6553	8.0639	78.6609
6603	7.743	104.204
6651	7.6556	77.9239
6698	7.7916	118.399
6745	7.664	92.8369
6793	7.7312	111.246
6841	7.6491	96.2721
6888	7.9812	111.656
6936	7.678	79.1622
6983	8.6082	140.988
7035	7.6352	114.4
7082	7.8719	118.608
7131	7.8009	108.367
7179	7.708	107.41
7226	7.8196	110.74
7274	7.7669	116.878
7322	7.8967	116.979
7370	7.7112	105.558
7418	7.8018	119.619
7466	7.7076	118.011
7514	7.7177	114.404
7561	7.8043	116.659
7609	7.8256	121.241
7657	7.707	118.852
7705	7.7496	132.057
7751	7.316	95.3786
7795	9.0194	228.576
7848	6.9176	9.99909
7891	8.1641	174.119
7939	9.7573	13.4859
7996	9.7799	13.6229
8053	9.764	13.8142
8109	9.8983	15.3441
8167	10.0641	14.9912
8226	10.1744	18.5208
8286	9.9809	14.9464
8344	9.8241	16.5619
8401	9.7582	15.1062
8458	9.8781	78.3132
8515	10.0376	58.2548
8573	9.8289	14.5891
8630	9.8517	15.8967
8688	9.6801	16.1229
8744	9.6077	14.0079
8799	9.6555	14.8576
8855	9.6564	14.5984
8911	9.6429	13.8434
8967	9.6501	13.8782
9024	9.6882	14.6315
9080	9.7312	15.0406
9136	9.6619	17.1532
9193	9.6218	13.5561
9248	9.9707	56.3763
9306	9.6096	13.1076
9362	9.9768	55.5179
9419	9.6443	14.4639
9475	9.6518	13.6489
9531	9.6571	13.2271
9587	9.7038	13.5184
9644	9.6668	13.0813
9700	9.6625	13.4197
9756	9.6886	13.5965
9812	9.6788	13.3864
9868	9.6841	13.4669
9925	9.68	13.6026
9981	9.6503	13.6857
10037	9.6786	13.3066
10093	9.6829	13.4891
10149	9.9868	56.6617
10207	9.6648	13.538
10263	9.6485	13.5687
10319	9.7121	13.5434
10375	9.781	13.6134
10432	9.7415	13.7697
10488	9.7686	13.6395
10545	9.8078	13.8863
10602	9.8155	13.7135
10658	9.8528	14.0354
10716	9.8101	13.8848
10772	9.7015	13.5608
10829	10.3708	60.3478
10888	9.78	13.4934
10945	9.795	13.6328
11002	9.7739	13.5626
11059	9.7638	13.7911
11115	9.7236	13.5592
11171	9.6561	13.5359
11227	9.6972	13.5455
11284	9.6824	13.5083
11340	9.7348	13.7669
11397	9.692	13.6401
11453	9.6723	13.3866
11509	9.6484	13.6123
11565	9.7467	13.6798
11622	9.6905	13.4826
11678	9.7673	13.8007
11734	9.6585	13.2696
11790	9.6916	13.6553
11847	9.6637	13.4154
11903	9.767	13.6531
11959	9.7989	13.3346
12016	7.9214	12.8902
12063	10.7299	218.301
12125	11.1374	141.543
12189	8.1926	197.852
12238	8.6056	226.135
12289	8.2331	212.529
12337	8.6724	196.738
12389	8.8623	239.554
12442	8.4495	212.165
12492	8.244	208.589
12540	9.7682	248.151
12598	8.6162	215.183
12648	8.2971	223.846
12698	9.4322	242.922
12752	8.24	189.307
12801	8.8318	222.233
12853	9.3296	226.891
12909	8.895	194.22
12961	8.9599	184.457
13014	9.7069	254.306
13071	10.1938	267.768
13130	9.9818	236.334
13188	11.1115	283.316
13254	10.0494	223.502
13314	9.848	219.71
13371	9.8553	226.986
13429	9.2759	217.6
13485	10.834	236.86
13548	9.7668	221.728
13605	9.0407	224.591
13657	9.3891	222.03
13712	9.6547	232.549
13768	10.0497	221.894
13825	9.6085	227.399
13881	15.0839	211.06

==> appendix_plots/SS_800m_40_merge_4_search_latency.txt <==
X	Y1	Y2
0	7.7401	28.8517
26	6.8273	10.035
50	7.1315	11.5147
74	6.8723	10.6156
98	6.7192	9.79018
121	7.0901	53.3316
145	13.0434	54.6464
184	12.9415	54.5961
224	13.087	54.8577
264	6.8154	10.3411
287	6.8269	9.92007
311	6.8204	9.88421
335	6.8138	9.96646
358	7.302	29.622
383	7.4776	53.0478
409	7.0856	11.8429
433	7.6489	30.6816
459	7.4494	112.321
484	7.4426	110.608
510	7.4233	97.2724
535	7.2121	13.6271
559	7.8321	96.5149
585	7.6336	99.8484
611	7.454	110.462
636	7.1532	48.5745
660	7.1793	51.6139
685	7.389	96.3138
710	7.3279	116.748
735	7.4263	70.183
760	7.6292	52.5717
785	7.8644	111.118
811	7.4563	101.699
836	7.3682	16.355
862	7.4214	12.748
887	7.5658	108.545
913	7.628	113.383
939	7.3084	15.1929
963	7.5407	99.1444
989	7.6816	101.336
1016	7.4647	107.378
1041	7.2826	51.3806
1065	7.2025	21.9419
1090	7.3834	96.6146
1115	7.4884	87.8034
1140	7.2182	13.2878
1165	7.1928	12.2105
1189	7.3909	100.04
1214	7.3733	105.95
1239	7.2077	11.4818
1264	7.2322	13.3365
1288	7.3894	107.312
1313	7.4143	105.892
1338	7.2191	11.9371
1363	7.2109	18.0653
1387	7.4104	111.872
1412	7.7606	108.514
1438	7.4002	111.551
1463	7.2203	52.091
1488	7.9862	112.294
1514	7.4527	100.773
1539	7.4819	98.9764
1565	7.261	12.7162
1589	7.419	27.4921
1614	7.4686	109.532
1640	7.4922	106.739
1665	7.4197	103.749
1690	7.2709	50.7204
1715	7.4208	100.589
1740	7.4153	110.749
1765	7.8942	97.4365
1791	7.4816	99.8958
1816	7.401	50.9914
1841	7.4566	94.1859
1866	7.4387	108.835
1891	7.4133	106.722
1916	7.2322	11.4549
1941	7.2413	11.8095
1966	7.4447	103.26
1991	7.4405	103.775
2016	7.5124	107.608
2041	7.2933	19.7429
2066	7.2806	21.1503
2091	7.4466	97.9662
2116	7.5753	92.0807
2141	7.5721	116.46
2167	7.2483	12.025
2191	7.2589	12.6623
2216	7.4224	105.645
2241	7.476	111.253
2266	7.5077	109.607
2292	7.2878	12.0772
2316	7.2848	11.8136
2341	7.4635	93.5524
2366	7.5663	107.498
2392	7.4878	111.31
2417	7.3379	13.1384
2442	7.5683	118.925
2468	7.5776	111.115
2493	7.5467	94.9518
2519	7.2776	11.4578
2544	7.5084	121.539
2569	7.4752	105.228
2595	7.2533	11.7054
2619	7.2998	39.2061
2645	7.511	95.179
2670	7.5228	111.81
2695	7.3108	12.1225
2720	7.8481	51.4874
2746	7.5192	109.354
2772	8.0098	168.106
2798	7.6326	61.3422
2824	7.3816	46.1998
2849	7.6086	112.276
2875	7.5779	110.15
2901	7.3705	51.3293
2926	7.3447	15.4717
2951	7.5542	101.817
2977	7.5783	116.14
3002	7.3162	16.5337
3027	7.3036	49.0314
3052	7.4457	99.2441
3077	7.5019	109.044
3103	7.394	36.3951
3128	7.3039	51.5634
3153	8.0623	111.176
3180	7.6163	102.509
3205	7.5387	96.4843
3231	7.475	102.581
3256	7.4165	50.8509
3281	7.4789	50.3807
3306	7.7715	111.956
3332	7.6884	73.147
3358	7.7978	104.355
3384	7.617	52.8089
3411	7.9284	97.5021
3439	8.0175	53.8708
3467	7.6978	32.5482
3494	7.5713	119.38
3519	7.7321	106.151
3545	7.5555	87.3453
3571	7.4726	94.623
3596	7.3667	51.3223
3621	7.3397	48.9138
3646	7.5911	103.996
3672	7.5893	112.574
3697	7.4367	14.8504
3723	7.6392	108.984
3749	7.5673	100.971
3774	7.337	50.4725
3799	7.5998	119.825
3825	8.0032	111.508
3852	7.3747	51.1361
3877	7.4537	54.8568
3902	7.3476	36.7413
3927	7.6178	110.593
3953	7.5785	113.584
3978	7.311	11.451
4003	7.4248	49.8303
4028	7.6186	104.974
4054	7.3715	12.0655
4079	7.3527	47.0088
4104	7.5567	109.024
4129	7.3666	51.6463
4155	7.5179	93.0999
4180	7.5729	105.07
4206	7.5618	116.143
4231	7.3562	38.7629
4256	7.3459	52.8634
4281	7.5445	102.334
4306	7.5574	104.181
4332	7.5815	107.624
4358	7.642	111.326
4384	7.4421	48.8164
4409	7.444	11.756
4434	7.4775	53.3198
4460	8.0803	104.757
4487	8.1012	103.601
4514	7.5878	86.3242
4539	7.629	106.543
4565	7.4481	50.441
4590	7.572	88.6661
4616	7.4635	50.7158
4641	7.5133	52.9309
4666	7.8861	97.3727
4693	7.6845	96.6595
4718	7.6873	114.203
4744	7.6544	98.192
4770	7.9517	51.7072
4796	7.7023	52.4306
4822	7.8257	52.3047
4849	7.6922	50.9316
4875	8.3336	112.196
4902	7.7148	108.928
4928	7.7605	109.94
4954	8.0292	98.5898
4981	7.7267	51.0108
5007	7.7486	104.851
5033	7.6036	84.3969
5059	7.6453	113.866
5084	7.4843	93.421
5110	7.5889	103.984
5135	7.5638	99.8291
5161	7.5231	112.352
5186	7.5617	97.9542
5212	7.3792	50.7422
5237	7.4399	50.4668
5262	7.6151	104.026
5288	7.5554	112.138
5313	7.5863	116.181
5339	7.997	104.644
5365	7.5751	107.624
5391	7.539	104.618
5416	7.5553	103.79
5442	7.5383	106.527
5467	7.3593	51.502
5492	7.3864	50.0128
5517	7.6344	123.962
5543	7.5649	106.131
5569	7.6105	105.87
5594	7.5943	107.391
5620	7.4101	51.4118
5645	7.449	45.2613
5670	7.4905	53.2553
5696	7.6141	101.773
5721	7.7786	107.144
5747	7.6547	117.648
5773	7.602	103.199
5799	7.3935	37.3524
5824	7.4199	52.2208
5849	7.5789	107.126
5875	7.6707	110.379
5900	7.5683	97.6128
5926	8.0307	107.912
5952	7.5971	93.8128
5978	7.5841	112.985
6003	7.6382	124.344
6029	7.4475	51.8553
6054	7.4815	50.6741
6079	7.7071	116.701
6105	7.6447	118.104
6131	8.0236	114.461
6157	7.554	50.319
6183	7.558	51.0537
6208	7.6904	92.4691
6234	7.7002	66.9089
6260	7.7774	91.6637
6286	7.7638	103.859
6312	7.7365	66.8544
6338	7.784	107.598
6364	7.6035	95.8695
6389	7.4341	49.8673
6415	7.4885	92.6217
6440	8.0027	111.118
6467	7.3819	48.5914
6492	7.4	51.6795
6517	7.6911	115.23
6543	8.5918	117.591
6571	7.4525	51.1816
6596	7.7826	117.839
6622	7.4252	48.8758
6647	7.572	54.1589
6673	7.6048	102.292
6698	7.4743	52.5622
6724	7.7762	118.163
6750	7.7563	120.49
6775	7.7085	104.024
6801	7.5227	52.7616
6827	7.7582	116.942
6853	7.7726	117.742
6879	7.4989	51.9894
6904	7.5226	53.1568
6929	8.2201	115.748
6957	7.6765	99.3973
6982	8.1774	113.585
7009	8.7584	53.717
7038	7.7093	103.776
7064	7.6688	88.6076
7089	7.7416	113.571
7115	7.6518	98.2503
7141	7.7065	112.779
7167	7.6507	105.39
7192	7.7104	103.545
7218	7.503	47.4943
7243	7.4784	55.3249
7269	7.7475	121.269
7295	7.5888	103.504
7320	8.2009	138.113
7347	7.6316	113.915
7373	7.6369	114.028
7398	7.4618	51.0021
7423	7.5632	57.4746
7449	7.711	121.971
7475	7.7087	114.013
7501	7.7012	109.807
7526	7.6241	111.148
7552	7.4123	51.3345
7577	7.9396	53.787
7603	7.7248	112.903
7629	7.7222	115.926
7655	7.6974	107.941
7681	7.6566	108.229
7707	7.3942	52.4513
7732	7.4813	53.0091
7757	7.6629	112.468
7783	7.7463	107.226
7809	7.6986	118.15
7835	7.7905	106.83
7861	7.5103	51.9368
7887	7.756	124.38
7912	7.6183	107.509
7938	7.7814	124.799
7964	7.7434	117.019
7990	7.4664	52.9003
8015	7.7683	124.235
8041	8.2393	154.014
8068	7.8281	135.847
8094	7.4337	52.3027
8120	7.5563	54.2152
8145	7.859	120.733
8171	7.8633	125.007
8197	7.6223	89.8549
8223	7.4142	51.2193
8248	7.5066	53.5409
8273	7.81	135.291
8299	8.5874	148.062
8327	7.9654	99.0652
8354	7.9166	109.564
8380	7.624	51.7857
8406	7.7327	52.3947
8432	8.1841	126.103
8460	7.3139	118.211
8485	11.1955	242.701
8520	7.053	10.2987
8544	7.0619	10.1546
8568	7.0618	10.8685
8592	7.8778	201.271
8619	9.0961	13.2841
8648	9.7109	13.8272
8679	9.7984	13.1768
8710	9.8609	13.7955
8741	9.9078	15.4069
8773	9.9539	14.2493
8805	9.8431	14.8578
8836	9.8285	14.4987
8867	9.886	14.5675
8898	9.9291	14.9656
8930	10.105	15.7589
8962	11.4092	68.3356
8998	10.1292	14.6513
9030	10.0734	15.4285
9061	10.0604	14.7171
9093	10.1853	74.4723
9125	10.115	14.9824
9157	10.1079	14.8344
9190	10.7251	61.1516
9223	10.1312	110.219
9256	10.1018	16.7122
9288	10.1084	31.4084
9319	10.1261	14.4569
9351	10.1885	32.3392
9384	10.1201	14.2076
9416	10.0179	13.9863
9448	10.0543	14.659
9480	10.1249	16.5889
9513	10.1705	15.4589
9545	10.0121	14.5083
9577	10.093	15.4433
9610	10.0395	14.4695
9642	10.0111	58.3956
9674	9.9561	50.1969
9706	10.0408	15.6169
9739	10.1815	16.2746
9771	10.2324	16.2989
9804	10.0043	15.6351
9836	10.6073	64.9945
9870	9.9027	13.5752
9902	9.9314	13.9655
9934	9.9379	15.3587
9966	9.932	14.3489
9998	9.8904	13.9623
10030	9.9114	30.2301
10062	9.8829	13.738
10093	9.9139	14.5943
10125	9.91	14.6399
10157	10.605	60.5309
10190	9.9901	14.3432
10222	9.9791	14.6808
10253	9.9441	13.9245
10285	10.0013	14.3137
10317	10.0213	14.4579
10348	10.0267	14.4198
10380	9.9795	13.8212
10412	10.0071	14.0673
10443	9.9556	13.6126
10475	9.9279	14.0768
10507	10.5455	61.9612
10540	9.9002	13.4289
10571	9.8651	13.6673
10603	9.8745	13.3893
10634	9.8634	13.6274
10665	9.9366	13.7836
10697	9.9134	13.7724
10728	10.5194	60.5157
10761	9.8821	13.6712
10792	9.9107	13.7067
10824	9.9147	13.9525
10855	9.8886	13.6083
10886	9.8831	13.7282
10918	9.9121	13.8335
10949	9.9838	13.9885
10981	9.9716	13.7652
11012	10.5868	60.6863
11045	9.9076	13.7702
11077	9.9135	13.9443
11108	9.9671	13.8634
11139	9.9585	13.8756
11171	9.8924	14.0027
11202	9.9162	13.7844
11234	9.911	13.7198
11265	9.8891	13.4183
11296	9.9181	13.5968
11328	9.8918	13.7234
11359	9.9107	13.9901
11391	9.9126	14.17
11422	9.8998	13.7548
11454	9.9246	14.0288
11485	9.8883	13.551
11516	9.8944	13.6619
11548	9.9272	13.87
11579	9.8808	13.6231
11611	9.9295	13.9201
11642	9.9111	13.8567
11674	9.927	13.8643
11706	10.0389	13.9483
11737	10.0285	14.1354
11769	10.0655	13.7511
11801	10.7028	60.7835
11834	10.0196	13.9545
11866	9.9909	13.8346
11897	9.9784	13.8904
11929	9.9547	13.8672
11960	10.0024	13.8742
11992	10.0467	13.9938
12024	10.004	13.7508
12055	9.971	13.8126
12087	10.6001	59.8615
12120	9.9887	14.0849
12152	9.99	13.8934
12183	10.02	13.6103
12215	10.0991	14.1998
12247	10.0894	13.8527
12279	10.0092	13.7857
12311	9.9486	14.0222
12342	9.9522	13.8896
12373	10.5923	62.0317
12406	10.0011	13.8798
12438	9.9434	13.7443
12470	9.9137	13.6797
12501	9.952	13.9505
12533	9.977	13.8115
12565	9.9784	13.7993
12596	9.9321	13.9507
12627	9.9825	13.9586
12659	9.9035	13.8177
12690	10.596	62.4327
12724	9.9497	13.9464
12755	8.3134	13.2763
12783	7.8168	88.914
12809	8.7179	180.124
12837	22.3826	134.152
12901	8.1523	150.823
12928	8.6788	209.12
12956	8.5227	206.466
12984	7.6097	57.6341
13010	7.6626	57.7862
13035	8.5536	209.293
13063	8.9566	223.038
13092	8.535	208.412
13120	7.5678	57.4963
13145	7.5062	57.3556
13171	8.8424	223.818
13199	8.6819	220.926
13227	8.7107	215.186
13256	8.2024	60.178
13283	7.5986	59.1504
13308	8.7352	231.528
13337	8.8028	225.559
13365	8.7396	186.78
13394	8.3321	58.0409
13421	7.612	57.9439
13447	8.7793	211.747
13475	8.8063	215.674
13504	8.8221	229.666
13533	7.713	53.1666
13559	7.6725	54.0191
13584	8.8726	208.335
13613	8.8784	221.748
13642	8.95	224.933
13671	7.6774	53.7402
13696	7.8982	55.9541
13723	9.5147	222.794
13753	9.9284	217.432
13785	10.1018	205.341
13818	10.2969	222.831
13851	9.8938	201.601
13883	9.1153	222.348
13912	9.9797	266.616
13944	10.2677	253.523
13976	9.1715	206.318
14006	9.3244	261.175
14036	11.0159	280.403
14070	8.0875	57.8145
14096	11.2606	316.357
14131	8.2522	58.2846
14158	14.3292	293.387
14201	11.8163	295.625
14237	9.4367	203.731
14268	11.1527	232.251
14303	10.133	222.065
14335	10.2731	222.606
14367	11.0076	229.46
14401	9.7738	225.842
14432	8.4138	204.372
14459	10.0769	227.69
14491	11.3653	225.589
14526	12.664	238.271
14565	7.6998	10.8669
14590	10.9531	226.87
14624	11.5363	229.226
14660	12.6723	224
14698	8.9092	210.772
14727	11.3464	218.606
14761	10.087	208.798
14793	11.394	225.388

==> appendix_plots/SS_800m_40_merge_6_search_latency.txt <==
X	Y1	Y2
0	6.9017	11.154
17	6.9257	10.6901
35	7.0704	12.0327
53	6.9095	10.3633
71	7.0486	11.4324
89	6.9568	10.9509
107	7.0315	11.0303
124	11.1949	53.7183
150	12.9395	53.7949
178	11.2204	54.3375
204	10.9037	53.4797
228	10.9967	53.5494
252	12.5222	306.38
279	7.0511	10.89
297	7.0673	12.8432
315	6.9334	10.5969
333	6.9018	9.90312
351	6.893	10.1427
368	6.9192	10.4412
386	7.1138	11.1811
404	7.6382	53.985
423	7.399	46.9993
442	7.7211	121.711
461	7.4302	11.9156
480	7.6039	112.638
499	7.394	52.0305
517	7.4213	56.4411
536	7.5771	87.1584
555	7.3838	51.8251
574	7.3583	51.6125
593	7.4796	114.172
611	7.5392	52.7671
630	7.6267	115.447
649	7.2413	50.2619
667	7.2995	11.1241
685	8.3711	110.867
705	7.4246	42.9591
724	7.6358	117.27
743	7.3562	12.775
761	7.6779	111.885
780	7.747	110.207
799	7.2393	12.3735
818	7.5485	109.784
836	7.3059	49.251
855	7.6375	103.831
874	7.5356	111.896
893	7.2982	49.157
911	7.5684	107.141
930	7.4964	98.9293
949	7.2809	12.3076
967	7.6014	111.951
986	7.4748	53.1716
1004	7.7885	116.816
1024	7.4881	50.4581
1042	7.5364	51.5871
1062	7.3821	12.4628
1080	7.3508	12.4507
1099	7.4312	52.475
1117	7.4334	46.1681
1136	7.5621	50.8833
1154	7.8241	117.805
1174	7.5675	53.0568
1192	7.8591	118.37
1212	7.5669	12.5943
1231	8.707	129.856
1251	7.7113	88.6558
1271	8.2354	52.0982
1291	7.871	130.469
1310	7.5105	11.757
1329	7.8763	145.371
1349	7.5491	51.6508
1368	7.5185	11.9703
1386	7.8191	104.182
1406	7.5365	45.672
1425	7.8457	120.691
1444	8.6671	54.8726
1465	8.226	33.285
1485	8.3821	116.424
1505	7.4236	52.9657
1524	7.7598	109.174
1543	7.3682	52.7782
1562	8.0999	51.6891
1581	7.3803	11.5241
1600	7.6588	45.0233
1619	7.589	53.7968
1637	7.9296	106.825
1657	7.7555	47.9002
1677	7.9188	96.102
1696	7.68	52.9848
1716	7.7509	52.8217
1735	9.3564	120.875
1757	7.6518	12.9464
1776	8.5064	113.954
1796	7.9598	51.5918
1816	7.9423	52.024
1835	7.9363	119.978
1855	7.7708	37.1502
1875	8.0523	107.218
1894	7.9271	113.091
1914	7.6451	52.0411
1933	7.9666	110.209
1953	7.5777	50.6388
1971	7.6501	119.642
1990	7.6218	95.8981
2009	7.3577	47.8318
2027	7.8216	119.621
2047	7.346	11.6991
2065	7.3845	52.1231
2084	7.7356	94.4456
2103	7.4729	49.6565
2121	7.7574	100.903
2140	7.5313	12.5886
2159	7.7075	113.141
2178	8.1399	51.2351
2198	7.6533	118.068
2216	7.6432	49.3479
2235	8.5912	141.561
2256	7.4848	50.0511
2274	7.7049	105.154
2294	7.4699	49.8904
2312	7.4766	52.3017
2331	7.6972	112.849
2350	7.5117	50.7525
2369	7.7034	103.012
2388	7.9617	105.515
2408	7.5747	11.307
2427	7.8848	109.941
2447	7.6489	91.0575
2466	7.441	45.0027
2484	7.9686	113.405
2504	7.805	108.451
2523	7.7822	52.4963
2543	7.9476	110.123
2562	7.5762	52.3837
2581	7.5573	12.4128
2600	7.7655	112.719
2619	7.548	12.6654
2638	8.0147	116.179
2658	7.6494	11.9402
2677	7.5863	53.291
2696	7.7986	108.003
2715	7.6561	53.1089
2734	7.7629	114.249
2754	7.4664	51.4091
2772	7.9451	98.9006
2791	7.3774	11.3346
2810	8.0807	120.064
2829	7.5349	13.5297
2848	7.8099	116.009
2867	8.4427	117.635
2888	7.4282	51.5128
2906	7.4953	11.4455
2925	7.587	53.2904
2945	7.6996	13.0266
2964	8.1554	98.9344
2984	7.8591	12.7492
3003	8.5434	51.8035
3024	8.1111	86.8346
3043	8.8072	109.478
3064	8.0066	52.5253
3084	8.3556	107.941
3104	8.0413	112.17
3124	7.6233	11.4076
3143	7.8384	109.858
3162	7.8739	99.6327
3182	7.6302	45.1951
3201	7.617	12.3411
3220	7.9991	119.886
3240	7.6987	51.6795
3259	9.199	87.665
3280	7.7994	114.267
3300	7.6847	40.3541
3319	7.6639	51.5135
3338	8.0116	117.083
3358	7.7077	50.8478
3377	7.8348	104.042
3396	8.6404	113.635
3417	7.6443	52.2169
3436	8.5071	107.411
3457	7.8842	119.829
3476	7.7174	53.1889
3495	7.8738	86.4949
3515	7.6215	50.5599
3534	7.8062	115.331
3553	7.6409	49.2818
3572	7.7277	77.5702
3591	7.8158	112.458
3610	8.3612	52.4236
3630	7.6645	88.81
3650	7.7269	102.181
3669	7.4091	53.1428
3687	7.9787	108.417
3707	7.745	105.706
3726	7.5004	51.0452
3744	8.0372	137.238
3764	7.6312	52.7385
3783	7.6412	12.4663
3802	8.6075	116.036
3823	7.5473	45.1033
3841	7.7692	73.3544
3860	7.7204	102.365
3879	7.5003	12.5798
3898	7.8363	70.9631
3917	7.932	107.298
3937	7.6823	53.4991
3956	7.9044	132.469
3976	7.6511	108.225
3995	7.4946	50.8067
4013	7.8609	111.378
4032	7.5332	53.1384
4051	7.5333	41.4397
4070	8.0298	112.179
4090	7.6493	50.8648
4109	7.7787	66.7798
4128	7.5201	51.8662
4146	7.4908	11.487
4165	7.8357	111.708
4184	7.505	53.3343
4203	7.7521	86.6319
4222	7.8448	113.599
4241	7.4607	12.2418
4260	7.497	41.1119
4278	7.7073	99.3144
4297	7.4896	53.4651
4316	7.7924	96.348
4335	8.1566	52.2254
4354	8.4976	118.466
4375	7.6796	50.6569
4394	8.5478	86.6695
4414	7.6581	112.732
4433	7.4916	46.3042
4452	7.7554	92.2228
4471	7.6061	51.9558
4490	7.8347	123.653
4509	7.46	49.3292
4528	7.6514	44.0263
4547	7.5691	12.1473
4566	8.3607	82.667
4586	7.5036	51.9557
4605	7.857	125.785
4624	7.7526	93.6257
4643	7.6071	53.1216
4662	7.9108	114.143
4682	7.5088	41.7085
4700	7.9505	126.256
4720	7.6261	92.3325
4739	7.5916	53.1727
4758	7.5297	51.6475
4776	7.705	99.9917
4795	7.766	100.001
4814	7.4645	52.126
4833	8.237	110.674
4853	7.4663	50.7675
4871	7.8549	111.37
4891	7.6003	49.6021
4909	7.7765	55.6048
4929	7.7828	55.6313
4949	7.5647	52.5373
4968	7.5402	22.1043
4987	7.6118	53.1948
5006	7.777	115.743
5025	7.5635	50.8889
5044	7.9716	133.798
5063	7.7284	50.1919
5082	8.105	124.591
5102	7.8814	101.835
5122	7.7093	14.3467
5141	7.7676	51.3396
5161	8.0101	103.718
5180	7.6399	52.124
5199	8.0551	128.202
5219	7.693	51.9198
5238	7.8179	56.5432
5257	7.7986	112.522
5276	7.7696	53.1961
5296	8.164	113.956
5316	7.9053	116.652
5336	8.3701	50.3829
5356	7.5891	50.774
5374	8.0151	115.198
5394	7.6364	51.7495
5413	7.6132	13.4581
5432	8.1755	110.821
5452	7.8614	51.7358
5472	8.2272	118.822
5492	7.7846	51.1304
5511	8.1613	128.738
5532	8.124	112.448
5551	7.7782	51.0653
5571	8.0981	66.0323
5591	8.2407	120.779
5611	8.0803	128.775
5631	7.7646	50.337
5650	7.9949	99.973
5670	7.8252	117.141
5689	7.5079	52.0692
5707	8.6013	133.865
5728	7.7073	105.363
5747	7.4508	50.9238
5765	7.5676	53.2331
5784	7.8468	132.644
5803	7.9882	84.3592
5823	7.7115	94.7615
5842	7.5747	49.5914
5860	7.9122	108.743
5880	7.5288	52.0783
5899	7.7773	53.561
5918	8.5042	110.511
5939	7.5439	52.2338
5958	7.7517	52.0783
5977	8.0276	105.767
5997	7.9518	108.103
6016	7.6509	51.4943
6035	7.693	50.5483
6054	8.0083	125.512
6074	7.6813	50.719
6093	7.9496	86.0173
6113	8.5769	144.375
6134	7.5861	46.0029
6153	7.9996	120.831
6172	7.6694	52.7345
6191	7.5782	54.1068
6210	7.952	120.309
6230	7.6655	51.3126
6249	8.0256	126.543
6268	8.15	113.712
6288	8.3661	54.2986
6309	7.7524	54.2304
6328	7.991	114.026
6348	7.6544	49.4028
6367	7.7019	52.718
6386	7.8146	105.488
6406	7.6857	41.7239
6424	7.6508	53.7677
6443	7.9545	117.995
6463	7.6256	50.2903
6482	8.0827	120.941
6502	7.5699	52.5767
6521	8.6293	128.612
6541	7.5501	43.1452
6560	7.908	112.022
6580	7.8808	125.222
6599	7.531	51.4203
6618	7.9225	107.374
6637	7.5833	48.8596
6656	7.7425	74.3721
6675	7.8617	119.689
6694	7.5136	49.9036
6713	8.0728	120.737
6733	7.9794	117.928
6752	7.5363	51.3988
6771	7.9917	121.369
6790	7.7825	128.091
6809	7.4915	35.7911
6828	7.8524	119.297
6847	7.8182	112.441
6866	7.5066	48.7085
6885	7.9868	117.459
6905	8.2868	54.5169
6925	7.9112	114.577
6944	7.5848	51.106
6963	8.5294	105.447
6983	8.5928	103.439
7004	7.5756	52.5063
7022	7.666	92.6491
7041	7.8197	112.676
7060	7.5609	52.3758
7079	7.7949	112.584
7098	7.9005	123.987
7118	7.6652	52.0656
7137	7.8903	109.869
7156	7.9856	127.151
7175	7.5593	52.8442
7194	7.9014	121.501
7213	7.5207	52.6303
7232	7.8915	139.183
7251	7.981	116.008
7271	7.737	54.0077
7290	8.3569	144.665
7310	8.1915	109.057
7331	7.8308	52.0717
7350	7.8176	53.1807
7370	8.2221	113.064
7390	7.8543	52.991
7410	8.2889	142.631
7430	9.4468	165.425
7453	7.5212	50.2754
7472	8.1665	137.611
7492	7.677	51.279
7511	8.0137	134.765
7530	7.6404	52.198
7549	8.28	51.8249
7569	8.3501	144.966
7589	7.5604	52.4232
7608	8.1146	133.213
7628	8.1189	107.188
7648	7.6761	39.0454
7667	7.7035	62.7048
7686	7.8847	129.551
7706	9.1648	72.9275
7727	8.0047	135.327
7747	7.6336	54.1575
7766	8.1644	163.862
7785	7.6245	52.8053
7804	7.7009	53.0414
7823	7.9668	115.497
7843	7.6746	52.8542
7862	8.0919	127.323
7882	7.6489	53.0797
7901	8.0139	155.278
7920	7.6112	53.0698
7939	7.899	76.6162
7958	8.1467	131.368
7978	7.7544	52.0303
7998	8.1217	161.281
8018	7.633	54.1191
8036	8.0778	164.114
8056	7.5701	52.0436
8075	7.6861	52.6363
8094	8.2132	125.118
8114	8.1131	126.118
8134	7.5486	53.5989
8152	8.0863	139.526
8172	7.5216	51.5862
8191	7.7597	84.5093
8210	7.5208	52.8723
8228	7.6386	53.6586
8247	8.0202	115.024
8267	7.6058	53.6122
8286	7.9088	116.329
8305	7.9656	130.142
8325	7.6038	52.9306
8344	8.1127	128.224
8364	8.225	51.4752
8383	8.1192	126.941
8403	7.5623	53.5003
8422	7.7012	82.7403
8441	8.0954	123.115
8461	7.5795	51.9905
8480	8.1202	170.995
8499	8.1838	51.9023
8519	7.5716	154.624
8538	7.5897	140.533
8557	10.2974	242.477
8580	7.2309	10.8786
8598	7.2508	12.7819
8616	7.9958	208.388
8635	7.2747	10.9742
8653	9.439	13.6145
8675	9.9198	13.8376
8698	9.9713	14.0382
8721	9.9882	14.2474
8744	9.9782	13.8406
8767	10.0488	15.9654
8791	9.9561	14.2314
8814	9.9912	14.5524
8837	10.0422	14.2367
8860	10.0124	14.3691
8883	9.9842	14.1435
8906	10.0146	14.5725
8929	10.0243	14.3293
8952	10.0052	14.1261
8975	10.037	14.3337
8998	10.0463	14.0267
9021	10.0438	14.0752
9044	10.0927	14.0557
9067	10.2121	14.0543
9090	10.2304	14.8871
9114	10.1894	14.1867
9137	10.1562	15.7939
9160	9.9927	14.1975
9183	9.9295	14.0899
9206	10.9463	67.6646
9231	10.0108	13.8262
9254	10.976	63.403
9279	9.986	15.1907
9302	10.0456	14.6691
9325	11.1836	66.4242
9350	10.1168	14.5186
9373	10.0912	15.0794
9396	11.132	66.6149
9421	10.0946	14.3197
9445	10.1404	14.612
9469	10.0894	14.1441
9492	11.0619	66.0215
9517	10.1966	14.778
9540	10.1862	14.7712
9564	10.1509	15.2334
9587	10.0641	14.4238
9610	10.0612	14.5654
9633	10.1188	14.6992
9656	10.0892	14.0025
9679	10.9741	62.532
9704	9.9823	14.0882
9727	10.1872	16.3719
9750	10.291	16.8972
9774	10.1948	16.8715
9797	9.9132	14.4084
9820	9.9506	14.4608
9844	9.9549	14.172
9868	9.9654	14.2888
9891	9.9686	16.0083
9915	9.9854	13.9332
9938	9.9969	13.9882
9962	9.988	14.2955
9985	10.0353	14.0885
10008	9.9645	13.9321
10031	10.0041	13.858
10054	9.975	14.022
10077	10.0095	14.0123
10100	11.0116	65.949
10125	10.0165	13.8982
10148	9.9995	13.9784
10171	9.9663	13.8688
10194	9.9798	14.2081
10217	9.9453	14.029
10240	9.9155	14.2912
10263	9.8866	13.8194
10286	9.8629	14.0668
10309	9.9945	14.1442
10332	9.9735	13.8173
10356	9.977	14.0306
10379	11.9767	66.5865
10406	9.9844	14.1627
10429	9.9518	14.2026
10452	9.9203	14.2265
10475	9.8966	14.0284
10498	9.963	14.3223
10521	11.0375	66.4262
10546	10.0722	14.2386
10569	10.0364	13.9985
10592	10.021	14.2636
10615	10.0386	14.2007
10638	10.0891	14.1755
10661	10.0272	14.087
10684	10.0241	13.8743
10707	10.0816	14.6605
10731	10.0113	13.9166
10754	10.9863	66.8343
10778	9.9623	14.2859
10801	9.984	14.2426
10825	10.0481	14.2019
10847	9.9784	14.2361
10870	10.9396	62.5651
10895	10.7732	60.331
10920	10.0982	14.1473
10943	10.0692	14.4064
10966	10.0171	14.7262
10989	10.0273	14.3771
11012	9.9431	14.0776
11035	9.9567	14.1505
11058	9.9985	14.62
11081	10.0263	13.9888
11104	12.0517	66.4279
11131	10.0388	13.9667
11154	11.0884	63.9753
11178	10.0737	14.18
11202	10.0921	14.4392
11225	10.0032	14.1123
11248	9.994	13.9589
11271	10.0347	13.9576
11294	10.0175	14.1178
11317	10.1147	14.3039
11340	11.053	70.7569
11365	10.0224	14.3279
11389	11.0416	66.607
11413	10.0359	14.4527
11436	11.0222	63.5159
11461	9.9944	13.9499
11484	10.0463	14.1137
11507	10.0646	14.1589
11530	10.0796	14.2184
11553	10.1157	14.3348
11577	10.13	13.8495
11600	10.1436	14.1551
11623	10.1286	14.6068
11646	10.1204	14.0205
11669	10.0928	14.274
11692	10.0464	14.1685
11715	10.1034	14.4194
11738	10.1095	14.3867
11762	10.0343	14.3058
11784	9.9957	14.6049
11807	10.0388	14.0529
11830	10.0731	13.9763
11853	10.1329	14.8045
11877	10.1262	14.0732
11900	10.1778	14.3314
11923	10.1634	14.5202
11947	10.171	14.569
11970	10.1345	14.1714
11993	10.14	14.3287
12016	10.1776	14.5401
12039	10.1825	14.2745
12062	10.1055	14.1776
12085	10.1187	14.4046
12108	10.1424	14.1475
12131	11.1169	65.0082
12156	10.1156	13.9651
12179	10.1308	14.1913
12202	10.1002	14.2583
12225	10.1111	14.0063
12248	10.2437	15.6891
12272	11.2651	66.5191
12297	11.155	63.9422
12321	10.0413	14.1259
12344	10.0914	14.3756
12367	10.048	14.0154
12390	10.0765	14.1238
12413	10.0809	14.2146
12436	10.0645	14.1525
12459	10.0374	14.4635
12482	10.0884	14.1218
12505	10.0382	14.062
12528	10.0372	14.2057
12551	10.0044	13.8719
12574	10.0053	14.5428
12597	10.008	13.85
12620	10.0951	14.2124
12643	10.0786	13.9977
12666	11.0468	63.5512
12690	11.0403	60.986
12715	10.0763	13.9242
12738	10.1003	14.1973
12761	10.0583	14.155
12784	10.0559	14.2201
12807	10.0601	14.3487
12830	8.6037	13.3894
12850	8.7957	110.943
12871	7.9912	51.6358
12891	17.9967	182.285
12928	17.4703	74.6246
12964	8.2617	127.306
12985	8.5783	209.923
13005	9.2229	208.937
13027	7.8282	58.0073
13046	9.1975	215.094
13068	7.7508	57.0401
13087	8.3204	202.401
13107	9.3699	214.731
13129	7.9391	57.3342
13149	10.2064	231.751
13172	7.8443	57.6087
13192	9.2387	215.007
13213	10.1064	279.759
13236	7.8466	57.0416
13256	9.4296	230.717
13278	8.574	57.7253
13298	9.7243	248.307
13320	7.8702	57.615
13340	8.5209	137.91
13360	7.7679	57.4222
13380	8.7497	209.799
13400	7.9952	57.6767
13420	8.2637	132.459
13440	10.1407	271.062
13463	8.009	57.9742
13482	9.9475	220.049
13505	7.8764	57.1644
13524	10.0246	231.059
13548	7.8781	57.2335
13567	9.4698	233.627
13589	7.8949	57.3803
13609	8.7641	225.4
13629	7.8352	57.1628
13649	8.7838	177.184
13670	7.841	57.3043
13689	9.0132	189.087
13710	8.5667	174.008
13731	8.4025	156.166
13751	7.9706	53.6188
13771	8.5887	165.95
13791	7.8648	53.2665
13811	9.1239	203.959
13832	7.8623	55.5358
13851	9.2852	197.231
13873	8.081	56.915
13893	8.4774	155.353
13913	8.3675	56.5142
13934	8.7621	152.747
13954	9.5696	242.915
13977	9.9475	248.13
14000	9.3365	193.403
14022	8.3287	152.141
14042	10.8523	270.723
14067	8.9572	195.157
14088	12.3784	290.321
14115	8.0501	55.0512
14135	12.5085	299.589
14162	10.2672	251.499
14186	8.3257	55.1013
14206	15.9059	277.206
14238	8.4443	54.9297
14259	15.6947	295.199
14292	9.4741	206.878
14314	8.4612	33.3
14334	13.2573	230.301
14363	10.185	207.24
14386	7.7139	11.2026
14405	10.7968	227.363
14429	9.8559	214.941
14452	8.5479	197.586
14473	7.7187	11.1021
14492	12.774	219.499
14519	12.222	233.028
14546	7.7254	11.2968
14565	12.7569	235.592
14593	7.7351	11.3958
14612	11.4274	213.996
14637	7.4414	10.8163
14656	13.6886	233.103
14685	7.5989	11.2836
14704	11.633	222.776
14729	7.5989	10.9263
14748	13.2629	230.184
14776	7.7135	11.5739
14795	12.8693	234.325
14823	7.6829	11.3485
14842	11.9668	226.788
14868	12.9289	224.276

==> appendix_plots/SS_BigannFloat1m_5pc_5mPool_RemDelRef_64th.txt <==
X	Y
0	95.276
1	95
2	94.564
3	94.338
4	94.044
5	93.992
6	93.794
7	93.454
8	93.2
9	92.904
10	92.78
11	92.472
12	92.476
13	92.628
14	92.414
15	92.346
16	92.204
17	92.098
18	92.1
19	91.99
20	91.788
21	91.678
22	91.604
23	91.714
24	91.66
25	91.666
26	91.554
27	91.574
28	91.65
29	91.538
30	91.394
31	91.402
32	91.336
33	91.416
34	91.326
35	91.29
36	91.094
37	91.042
38	91.166
39	91.072
40	91.282
41	91.308
42	91.296
43	91.106
44	91.116
45	91.098
46	91.054
47	91.054
48	91.068
49	90.944

==> appendix_plots/SS_search_recall_800m_final.txt <==
X	Y
0	94.972
1	94.772
2	94.796
3	94.824
4	94.342
5	94.258
6	94.078
7	94.014
8	93.81
9	93.734
10	93.682
11	93.608
12	93.568
13	93.312
14	93.132
15	92.87
16	92.82
17	92.922
18	92.678
19	92.816
20	92.79
21	92.366
22	92.32
23	92.2
24	92.362
25	92.388
26	92.382
27	92.284
28	92.304
29	92.362
30	92.43
31	91.886
32	92.222
33	92.288
34	92.128
35	92.29
36	92.252
37	92.24
38	92.338
39	92.256
40	92.19
41	92.204
42	92.19
43	92.194
44	91.886
45	92.222
46	92.288
47	92.128
48	92.29
49	92.252
50	92.24
51	92.338
52	92.256
53	92.19
54	92.204
55	92.19
56	92.194

==> appendix_plots/Search_only_800m_10threads.txt <==
X	Y
0	6.60953
16	5.56438
32	5.55894
48	5.6099
64	7.05449
81	7.10473
98	6.10356
114	5.68498
130	5.56875
146	5.62655
161	5.88796
177	5.92955
193	7.63558
211	5.79181
227	5.5784
243	6.19089
259	6.288
275	7.6694
293	6.13562
309	5.5712
325	6.91129
342	5.56931
358	5.71142
373	5.82262
389	5.83579
405	5.89751
421	5.81706
437	5.86919
453	5.81626
469	5.56677
484	5.5659
500	5.56688
516	5.56477
531	5.57585
547	5.82689
563	5.78467
579	5.74441
594	5.78491
610	5.76917
626	5.7632
642	5.78367
658	5.81728
674	5.76776
689	5.65433
705	5.58228
721	5.57615
736	5.57406
752	5.57308
768	5.57954
783	5.67579
799	5.75334
815	5.74685
831	7.15432
848	5.78867
864	5.74157
879	5.78963
895	5.72147
911	7.1146
928	5.72098
944	5.66256
960	5.5759
975	5.56768
991	5.83351
1007	5.56377
1022	5.56151
1038	5.56656
1054	5.57614
1069	5.58509
1085	5.67363
1101	5.78895
1116	5.72838
1132	5.68964
1148	5.65683
1164	5.62772
1179	5.62555
1195	5.59841
1211	5.65599
1226	5.66851
1242	5.71145
1258	5.77569
1274	5.79384
1290	5.80529
1305	5.81784
1321	5.74578
1337	6.97785
1354	5.56693
1370	5.56046
1385	5.56945
1401	5.56186
1416	5.56554
1432	5.56993
1448	5.57638
1463	6.94631
1480	5.59194
1496	5.65819
1512	5.65034
1527	5.64741
1543	5.67321
1559	5.66015
1575	5.66878
1590	5.66983
1606	5.67398
1622	7.07832
1639	5.68713
1655	5.69423
1670	7.11679
1687	5.70148
1703	5.68497
1719	5.68789
1735	5.69696
1750	5.56513
1766	5.54579
1782	5.56115
1797	5.56508
1813	5.55926
1828	5.56261
1844	5.563
1860	5.57257
1875	5.57688
1891	5.5866
1907	5.64983
1922	5.67141
1938	7.0234
1955	5.66217
1971	5.67148
1987	5.67012
2002	5.65442
2018	5.66672
2034	5.65194
2049	5.67232
2065	5.6786
2081	5.64908
2097	5.68323
2112	5.67933
2128	5.67472
2144	5.67008
2159	5.64884
2175	5.57529
2191	5.62081
2206	5.56454
2222	5.58866
2238	5.57043
2253	5.57242
2269	5.57248
2285	5.57353
2300	5.57911
2316	5.60747
2332	5.64458
2347	7.06818
2364	5.65925
2380	5.68426
2396	5.66694
2411	7.07236
2429	5.66485
2444	5.67704
2460	5.64647
2476	7.05742
2493	5.67346
2509	5.67972
2524	5.6658
2540	5.67127
2556	5.65405
2571	5.64546
2587	5.67363
2603	5.62962
2618	5.57145
2634	5.56544
2650	5.56781
2665	5.5706
2681	5.56621
2697	5.57957
2712	5.57375
2728	5.56525
2743	5.56556
2759	5.58155
2775	5.60677
2790	5.6731
2806	5.68524
2822	5.68182
2838	5.68146
2853	5.67727
2869	5.64688
2885	5.66332
2900	5.6531
2916	5.63944
2932	5.67502
2948	5.67858
2963	5.6459
2979	5.68049
2995	7.07074
3012	5.67751
3027	5.6719
3043	5.67947
3059	5.69717
3075	7.02039
3092	5.57313
3107	5.56407
3123	5.57329
3139	5.56505
3154	5.56226
3170	5.56263
3185	5.5669
3201	5.56391
3217	5.56389
3232	5.57197
3248	5.65639
3264	5.67149
3279	5.66237
3295	5.65527
3311	5.66697
3326	5.67517
3342	5.68889
3358	5.6528
3374	5.68323
3389	5.67907
3405	5.67631
3421	5.67807
3437	5.68206
3452	5.68635
3468	5.68315
3484	5.67941
3499	5.64624
3515	5.57597
3531	5.5802
3546	6.98374
3563	5.56334
3579	5.55934
3595	5.56577
3610	5.57001
3626	5.58019
3642	5.57143
3657	5.57017
3673	5.61262
3688	5.65826
3704	5.66434
3720	5.63803
3736	7.04305
3753	5.65926
3768	7.05086
3785	7.06003
3803	5.65818
3818	5.66495
3834	5.67433
3850	5.65403
3865	5.65117
3881	5.67138
3897	5.67179
3913	5.67618
3928	5.6692
3944	5.67899
3960	5.68147
3975	5.61211
3991	5.5619
4007	5.54953
4022	6.93448
4039	5.57192
4055	5.56924
4070	5.56545
4086	5.56568
4102	5.56547
4117	5.57238
4133	5.5727
4149	5.58018
4164	5.67881
4180	5.65373
4196	7.04076
4213	5.62541
4228	5.62116
4244	5.65922
4260	5.63134
4275	5.63409
4291	5.61746
4307	5.65194
4323	5.66459
4338	5.66442
4354	6.4595
4370	5.65614
4386	5.66673
4402	5.68631
4418	7.05082
4435	6.62946
4451	5.65587
4467	5.67038
4483	5.66432
4498	5.55736
4514	5.52627
4530	5.52153
4545	5.51699
4561	5.52612
4576	5.54434
4592	5.55217
4608	5.54677
4623	5.55657
4639	5.56505
4654	6.96453
4671	5.66429
4687	5.67198
4703	7.06569
4720	5.68135
4736	5.68488
4751	5.68481
4767	5.67705
4783	5.68838
4799	5.67591
4814	5.68038
4830	5.6681
4846	5.67522
4862	5.69456
4877	5.69328
4893	5.68376
4909	5.60882
4924	5.56911
4940	5.5682
4956	5.55822
4971	5.56975
4987	5.56415
5002	5.56441
5018	5.56631
5034	5.56917
5049	5.573
5065	5.58634
5081	5.64904
5096	5.67228
5112	5.68454
5128	5.66894
5144	5.68187
5159	5.65901
5175	5.66589
5191	5.67607
5206	5.66935
5222	5.67339
5238	5.67804
5254	5.65563
5269	5.67087
5285	7.05419
5302	5.66526
5318	5.65597
5333	5.61057
5349	5.56456
5365	5.56173
5380	5.59902
5396	5.56694
5412	5.56328
5427	5.56247
5443	5.56644
5458	5.56473
5474	5.56356
5490	5.57231
5505	5.61798
5521	5.66696
5537	5.66514
5552	5.66777
5568	5.6556
5584	5.65891
5600	5.65885
5615	5.67115
5631	7.04119
5648	5.64027
5664	5.64486
5679	5.63022
5695	5.64645
5711	5.64635
5727	5.6569
5742	5.64925
5758	5.64757
5774	5.68632
5789	5.67536
5805	5.59408
5821	5.56306
5836	5.56336
5852	5.5702
5868	5.56882
5883	5.56417
5899	5.57017
5914	5.57123
5930	5.57044
5946	5.57481
5961	5.60418
5977	7.03147
5994	5.67862
6010	5.66691
6026	5.66308
6041	5.6718
6057	5.65568
6073	5.65146
6088	5.64928
6104	7.0455
6121	5.66488
6137	5.65793
6153	5.68097
6168	5.66001
6184	5.67381
6200	5.67645
6215	5.68182
6231	5.65311
6247	5.57404
6262	6.96257
6279	5.56637
6295	5.58204
6311	5.56634
6326	5.57972
6342	5.57581
6358	5.57874
6373	5.55898
6389	5.58075
6404	5.60689
6420	5.66749
6436	5.69477
6452	5.69499
6467	5.66695
6483	5.68117
6499	5.67165
6514	7.02546
6532	5.68148
6547	7.08585
6564	5.65278
6580	5.65434
6596	5.6439
6612	5.68052
6627	5.67121
6643	5.68568
6659	5.67358
6674	5.63913
6690	5.57346
6706	5.56358
6721	5.56341
6737	5.56886
6753	5.56426
6768	5.56563
6784	5.57558
6799	5.56453
6815	5.57406
6831	5.5807
6846	5.65329
6862	5.64989
6878	5.62366
6893	5.63918
6909	5.65389
6925	5.66464
6941	7.04796
6958	5.67934
6973	5.66418
6989	5.67986
7005	5.67127
7021	5.68362
7036	5.67448
7052	5.70772
7068	5.66942
7083	5.6842
7099	5.68101
7115	5.66497
7131	5.68097
7146	5.57718
7162	5.57035
7178	6.90399
7195	5.57767
7210	5.56808
7226	5.56843
7242	5.56795
7257	5.56716
7273	5.56833
7289	5.5661
7304	5.57448
7320	5.60893
7336	5.6478
7351	5.65797
7367	5.66269
7383	5.6536
7399	5.65451
7414	5.68858
7430	5.66743
7446	5.67798
7461	5.68707
7477	5.67391
7493	5.68795
7509	5.68403
7524	5.64841
7540	5.70374
7556	5.66169
7572	5.67848
7587	5.69424
7603	5.67758
7619	5.66489
7634	7.0051
7651	5.58459
7667	5.57428
7683	5.57484
7698	5.57138
7714	5.58346
7730	5.57348
7745	5.57661
7761	5.57431
7777	5.57666
7792	5.5792
7808	5.59575
7823	5.5673
7839	5.6072
7855	5.65644
7870	5.6525
7886	5.64033
7902	5.66307
7918	7.09036
7935	5.65697
7950	5.6795
7966	5.66555
7982	5.67222
7998	5.66008
8013	5.90098
8029	5.66661
8045	5.65689
8061	5.67303
8076	5.64121
8092	5.65859
8108	5.66864
8123	5.65722
8139	5.70622
8155	5.6695
8171	5.657
8186	5.61276
8202	5.57713
8218	5.56764
8233	5.56877
8249	5.57253
8264	5.56459
8280	6.91632
8297	5.57815
8313	5.57357
8328	5.57669
8344	5.57512
8360	5.58017
8375	5.61328
8391	5.70146
8407	5.69603
8422	5.66711
8438	5.67133
8454	5.6618
8469	5.67079
8485	5.65377
8501	5.67303
8517	5.66896
8532	5.6661
8548	5.63464
8564	5.64841
8579	5.6574
8595	5.63748
8611	5.64819
8626	5.62653
8642	5.62824
8658	5.63987
8674	5.65792
8689	5.65959
8705	5.66196
8721	5.63977
8736	5.57402
8752	5.564
8768	5.5563
8783	5.58675
8799	5.56579
8814	5.56364
8830	5.56166
8846	5.56314
8861	5.56816
8877	5.56319
8893	5.56445
8908	5.56186
8924	5.56348
8939	5.5924
8955	5.62084
8971	5.63162
8986	5.65018
9002	5.62218
9018	5.65902
9033	5.62839
9049	7.03778
9066	5.64254
9082	5.66261
9098	5.63659
9113	5.66528
9129	5.6645
9145	5.63321
9160	5.6627
9176	5.65416
9192	5.65435
9207	5.66732
9223	5.65917
9239	5.6521
9255	5.66897
9270	5.64544
9286	5.64859
9302	5.64399
9317	5.57321
9333	5.57253
9349	5.56938
9364	5.56902
9380	5.56945
9395	5.56692
9411	5.56526
9427	5.56722
9442	5.57954
9458	5.5866
9474	6.95159
9491	5.59263
9506	5.68443
9522	5.68339
9538	5.69187
9553	5.69459
9569	5.68654
9585	5.68565
9601	5.66043
9616	5.68504
9632	5.69322
9648	5.65491
9664	5.67065
9679	5.69278
9695	7.06224
9712	5.68344
9728	5.65697
9744	5.67218
9759	5.65019
9775	5.6531
9791	5.67101
9806	5.64784
9822	5.54092
9838	5.57616
9853	6.95601
9870	5.56816
9886	5.56499
9902	5.56534
9917	5.56417
9933	5.56333
9948	5.5958
9964	5.49526
9980	5.65638
9995	5.67548
10011	5.68835
10027	5.68078
10043	5.71413
10058	5.7117
10074	5.72058
10090	5.67076
10106	5.68062
10121	5.68243
10137	5.69286
10153	5.65867
10168	5.67398
10184	5.71103
10200	5.66985
10216	5.64867
10231	5.60815
10247	5.56787
10263	5.56232
10278	5.56183
10294	5.57996
10309	5.56079
10325	5.59681
10341	5.57934
10356	5.57346
10372	5.57796
10388	5.57703
10403	5.58601
10419	5.63463
10435	5.67708
10450	5.70187
10466	5.63707
10482	5.66669
10497	5.69623
10513	5.65915
10529	7.07768
10546	5.64844
10562	5.67295
10577	5.6596
10593	5.65795
10609	5.64045
10625	5.68854
10640	5.67252
10656	5.65782
10672	5.71047
10687	5.66566
10703	5.66467
10719	5.64608
10735	5.6742
10750	5.59094
10766	5.57035
10781	5.56501
10797	5.56573
10813	5.56543
10828	5.56811
10844	5.56691
10860	5.56329
10875	5.56312
10891	5.56525
10906	5.5663
10922	5.56299
10938	5.57379
10953	5.62194
10969	5.62424
10985	5.65957
11000	5.65552
11016	5.66795
11032	5.68286
11048	5.65135
11063	5.66312
11079	5.68068
11095	7.04207
11112	5.66506
11127	5.65437
11143	5.65559
11159	5.65502
11175	5.64557
11190	7.01163
11207	5.67021
11223	5.68029
11239	7.05026
11256	5.67479
11272	5.64675
11287	7.01433
11304	5.56951
11320	5.56819
11336	5.552
11351	5.56358
11367	5.55966
11382	5.55861
11398	6.96278
11415	5.56448
11431	5.57329
11446	5.5719
11462	6.97333
11479	5.61373
11495	5.65016
11510	5.66114
11526	5.65519
11542	5.67618
11557	5.67659
11573	5.65138
11589	5.66246
11605	5.6511
11620	5.63291
11636	5.68057
11652	5.66304
11667	5.67183
11683	5.65676
11699	5.66441
11714	7.04137
11732	5.64619
11747	5.66007
11763	5.70278
11779	5.65236
11794	5.62989
11810	5.67078
11826	5.63638
11841	5.66203
11857	5.61228
11873	6.96698
11890	5.5747
11905	5.5819
11921	5.584
11937	6.98022
11954	5.5727
11969	5.55656
11985	5.56184
12001	5.56422
12016	6.9155
12033	5.56007
12049	5.58566
12065	5.68334
12080	5.65787
12096	5.66939
12112	5.66965
12127	5.65927
12143	5.64901
12159	5.62439
12174	5.65504
12190	5.67534
12206	5.66054
12222	5.65562
12237	5.63173
12253	7.01215
12270	5.64709
12286	5.64468
12301	5.6657
12317	5.65227
12333	5.68597
12349	5.63298
12364	5.67729
12380	5.68473
12396	5.64187
12411	5.58772
12427	5.58375
12443	5.53064
12458	6.9595
12475	5.57959
12491	5.57206
12506	5.57991
12522	5.57391
12538	5.5719
12553	5.57493
12569	6.97619
12586	5.58653
12602	5.57717
12617	5.58152
12633	5.51882
12648	5.66388
12664	5.66027
12680	7.07285
12697	5.65269
12713	5.63532
12728	5.61738
12744	5.65661
12760	5.65287
12775	5.66807
12791	5.67644
12807	7.03457
12824	5.64565
12840	7.05394
12857	5.66574
12872	5.6611
12888	5.65794
12904	5.66554
12920	5.68541
12935	5.63583
12951	7.00654
12968	5.65597
12984	5.57489
12999	5.56341
13015	5.56388
13031	5.56456
13046	5.55965
13062	5.56575
13077	5.57429
13093	5.57538
13109	5.57447
13124	5.57131
13140	5.57434
13156	5.57344
13171	5.57699
13187	5.60127
13203	5.65671
13218	5.63042
13234	5.65957
13250	5.63268
13265	5.61154
13281	5.64252
13297	5.64254
13312	5.6262
13328	5.66123
13344	5.67039
13359	5.65774
13375	5.63389
13391	5.65706
13406	5.64284
13422	5.64757
13438	5.62883
13454	5.69586
13469	5.6682
13485	5.66774
13501	5.65044
13516	5.63027
13532	5.63989
13548	5.65214
13563	5.58258
13579	5.57062
13595	5.56422
13610	5.56411
13626	5.56852
13642	5.56854
13657	5.56509
13673	5.56156
13688	5.56732
13704	5.56203
13720	5.5617
13735	5.58233
13751	5.64821
13767	5.63385
13782	5.67981
13798	5.65187
13814	5.65861
13829	5.63499
13845	5.65336
13861	5.65709
13877	5.66052
13892	5.66999
13908	5.65515
13924	5.66381
13939	5.6529
13955	5.65328
13971	5.6647
13986	5.66283
14002	5.67968
14018	5.67236
14034	7.04141
14051	5.64801
14066	5.67689
14082	5.58371
14098	5.54752
14113	5.54587
14129	5.54918
14145	6.941
14162	5.55418
14177	5.56429
14193	5.56711
14208	5.56404
14224	5.55831
14240	5.57188
14255	5.59584
14271	7.05848
14288	5.66487
14304	7.04676
14321	5.66192
14337	5.68762
14352	5.68479
14368	5.65775
14384	5.6609
14399	5.65766
14415	5.69363
14431	5.68146
14447	5.68906
14462	5.66556
14478	5.6765
14494	5.66838
14509	5.70723
14525	5.5757
14541	5.55848
14556	5.55842
14572	5.56521
14588	5.57092
14603	5.56314
14619	5.56452
14635	5.6105
14650	5.56641
14666	5.56352
14681	5.56504
14697	5.59795
14713	5.66279
14728	5.67907
14744	5.68968
14760	5.68282
14776	7.10105
14793	5.68736
14808	5.7007
14824	5.70961
14840	5.70866
14856	5.68653
14871	5.68071
14887	5.6954
14903	5.71702
14919	5.69648
14934	5.67284
14950	5.67641
14966	5.68411
14982	5.59356
14997	5.55622
15013	5.55753
15028	5.55972
15044	5.56917
15060	5.56796
15075	5.56828
15091	5.56771
15107	5.57358
15122	5.58474
15138	5.56534
15154	5.58858
15169	5.66199
15185	5.64817
15201	5.67508
15216	5.66595
15232	8.42092
15250	5.71165
15266	5.68362
15282	5.70221
15298	5.68122
15313	5.68403
15329	5.66822
15345	5.7051
15361	5.71409
15376	5.72791
15392	5.74999
15408	5.69525
15424	7.1255
15441	5.53237
15456	5.52299
15472	5.53314
15488	5.49169
15503	5.51718
15519	5.51678
15534	5.49892
15550	5.47032
15565	5.54317
15581	5.55871
15597	5.56622
15612	5.58948
15628	5.67016
15644	7.06131
15661	5.67223
15676	5.66852
15692	5.70328
15708	5.69162
15724	5.66194
15739	5.66731
15755	5.65504
15771	5.69746
15786	5.68603
15802	7.04502
15819	5.64995
15835	5.64618
15851	5.67662
15866	7.07364
15883	5.71348
15899	5.64404
15915	5.56922
15931	5.56629
15946	5.56066
15962	5.57075
15977	5.56463
15993	5.56428
16009	5.56253
16024	5.93486
16040	5.56853
16056	6.95005
16073	5.57191
16089	5.6216
16104	5.65049
16120	5.67062
16136	5.66142
16151	5.65875
16167	5.65348
16183	5.67783
16198	5.68779
16214	5.67427
16230	5.67034
16246	5.68412
16261	8.49626
16280	5.72663
16296	5.69486
16311	5.68098
16327	5.69309
16343	5.66192
16359	5.67853
16374	5.65593
16390	5.57859
16406	5.56836
16421	5.56998
16437	5.57222
16452	5.57854
16468	6.96624
16485	5.58871
16501	6.95004
16518	5.56983
16533	5.56768
16549	5.59053
16565	5.6575
16580	5.6366
16596	5.65881
16612	5.62731
16627	7.02057
16645	5.66135
16660	5.66912
16676	5.65245
16692	5.65384
16707	5.65874
16723	5.6683
16739	5.65398
16754	5.67716
16770	5.66399
16786	5.66437
16802	5.68223
16817	7.09059
16834	5.67106
16850	5.64065
16866	5.5838
16881	5.58313
16897	5.58947
16913	5.58436
16928	5.57457
16944	5.57929
16960	5.57737
16975	5.57741
16991	5.58113
17007	5.57797
17022	5.58553
17038	5.67037
17054	5.66497
17069	5.66415
17085	5.66226
17101	5.67417
17116	5.6842
17132	5.64342
17148	5.68713
17164	5.66535
17179	5.67758
17195	5.66827
17211	5.65147
17226	5.67117
17242	5.65795
17258	5.6646
17274	5.69048
17289	5.66605
17305	5.65928
17321	5.66109
17336	5.67378
17352	5.6307
17368	5.56592
17383	5.57227
17399	5.57455
17415	5.58075
17430	5.57566
17446	5.57464
17462	5.57645
17477	5.57431
17493	5.61415
17509	5.60574
17524	5.66864
17540	5.66077
17556	5.68252
17571	5.67766
17587	8.49491
17606	5.63487
17621	5.65752
17637	5.69046
17653	5.68038
17668	5.68303
17684	5.70414
17700	5.65568
17716	5.67856
17731	5.64763
17747	5.66488
17763	5.67691
17778	5.65789
17794	5.63748
17810	5.56926
17825	5.56469
17841	5.56426
17857	5.5706
17872	5.5645
17888	5.56643
17904	5.57324
17919	5.56086
17935	5.56125
17950	5.59173
17966	5.67993
17982	5.66566
17998	5.66092
18013	5.66527
18029	5.66914
18045	5.68347
18060	5.67895
18076	5.67195
18092	5.68845
18108	5.68242
18123	5.68144
18139	5.67194
18155	5.66094
18170	5.6931
18186	5.6727
18202	5.65593
18218	5.67743
18233	5.57295
18249	5.55856
18265	5.54888
18280	5.55716
18296	5.57111
18311	5.56801
18327	5.55608
18343	5.57023
18358	5.58195
18374	5.58413
18390	5.5709
18405	5.57851
18421	5.62834
18436	5.63601
18452	5.69381
18468	5.68744
18484	5.6652
18499	5.69411
18515	5.68277
18531	5.6747
18547	5.66831
18562	5.69405
18578	5.67465
18594	5.68553
18609	5.68103
18625	5.69202
18641	5.67971
18657	5.71029
18672	5.66273
18688	7.05331
18705	5.67173
18721	5.5803
18737	5.57006
18752	5.56464
18768	5.56162
18783	5.56964
18799	5.56376
18815	5.5596
18830	5.56436
18846	5.56088
18861	5.56475
18877	5.56409
18893	5.56376
18908	5.56427
18924	5.63747
18940	6.57142
18956	5.67094
18972	5.62228
18988	5.64869
19003	5.66141
19019	5.64559
19035	5.67212
19050	5.65331
19066	5.65797
19082	5.65783
19098	5.64732
19113	5.66419
19129	5.67687
19145	5.67765
19160	5.67161
19176	5.65531
19192	5.65329
19208	5.65767
19223	5.6638
19239	5.63767
19255	5.5716
19270	5.55931
19286	5.56291
19301	5.56593
19317	5.57178
19333	5.56069
19348	5.56681
19364	5.56664
19380	5.56711
19395	5.56463
19411	5.56085
19426	5.56049
19442	5.59364
19458	5.68981
19473	5.66009
19489	5.70122
19505	5.65058
19521	5.66763
19536	5.66826
19552	5.67827
19568	5.64735
19583	6.05725
19600	5.68027
19615	5.66578
19631	5.66336
19647	5.66181
19662	5.66407
19678	5.67305
19694	5.66625
19710	5.67065
19725	5.66982
19741	7.05166
19758	5.62222
19774	5.57716
19789	5.56598
19805	5.56778
19821	5.57337
19836	5.57225
19852	5.58256
19867	5.56413
19883	5.5721
19899	5.57925
19914	5.58865
19930	5.61608
19946	5.65929
19961	5.67207
19977	5.68524
19993	5.68756
20009	5.65167
20024	5.66845
20040	5.65132
20056	5.6634
20071	5.67051
20087	5.68898
20103	5.64539
20118	5.69503
20134	5.68077
20150	5.6788
20166	5.662
20181	5.67418
20197	5.67625
20213	5.64291
20229	5.58543
20244	5.56083
20260	5.5997
20275	5.56827
20291	5.58477
20307	5.57337
20322	6.96019
20339	5.57371
20355	6.95489
20372	5.57589
20388	5.57466
20403	5.62918
20419	5.66627
20435	5.6664
20450	5.67553
20466	5.68447
20482	5.66833
20498	5.67645
20513	5.65288
20529	5.67554
20545	5.65881
20560	5.67225
20576	5.64686
20592	5.66329
20607	5.65639
20623	5.6421
20639	5.65738
20655	5.67056
20670	5.66797
20686	5.67272
20702	5.64507
20717	5.65053
20733	5.58852
20749	5.56974
20764	5.56542
20780	5.5622
20796	5.57419
20811	5.55102
20827	5.55749
20842	5.55639
20858	5.56866
20874	5.56536
20889	5.56471
20905	5.57307
20921	5.6405
20936	5.68427
20952	5.66371
20968	5.90357
20984	5.64615
20999	5.67339
21015	7.04922
21032	5.66514
21048	5.66102
21064	5.65405
21079	7.0124
21096	5.66853
21112	5.64641
21128	5.66364
21143	7.04635
21161	5.66002
21176	5.67474
21192	5.65677
21208	5.66022
21223	5.61862
21239	5.55376
21255	5.55313
21270	5.56249
21286	5.56353
21301	5.56626
21317	5.56183
21333	5.54888
21348	5.53683
21364	5.56487
21379	6.94168
21396	5.54963
21412	5.55456
21428	5.58293
21443	5.65033
21459	5.70887
21475	5.67055
21491	5.69719
21506	5.68532
21522	5.70682
21538	5.70326
21553	5.70928
21569	5.67444
21585	5.69246
21601	5.70689
21616	5.69896
21632	7.06097
21649	5.69216
21665	5.69744
21681	5.66191
21696	5.66229
21712	5.64383
21728	5.5847
21744	5.57668
21759	5.58423
21775	5.5743
21790	5.58344
21806	5.57447
21822	5.58078
21837	5.57017
21853	5.57371
21869	5.57602
21884	5.57484
21900	5.58518
21915	5.59898
21931	5.66876
21947	5.69342
21963	5.67928
21978	5.68384
21994	5.68873
22010	5.68654
22025	5.68658
22041	5.67193
22057	5.6913
22073	5.674
22088	5.69001
22104	5.68121
22120	5.69423
22136	5.67901
22151	5.69984
22167	5.69496
22183	5.66492
22199	5.70641
22214	5.60827
22230	5.56883
22246	5.56298
22261	5.56239
22277	5.56835
22292	5.5714
22308	5.56528
22324	5.567
22339	5.56415
22355	5.56774
22371	5.56421
22386	5.56419
22402	5.5917
22417	5.644
22433	5.66711
22449	7.05132
22466	7.05795
22483	5.67052
22499	5.66264
22514	5.66084
22530	5.64915
22546	5.68113
22562	5.67738
22577	5.65937
22593	5.65121
22609	5.67334
22624	5.67639
22640	5.69384
22656	5.64981
22672	5.66722
22687	5.69307
22703	5.66422
22719	5.64135
22734	5.60001
22750	5.56089
22766	5.52412
22781	5.59685
22797	5.56604
22812	5.58108
22828	5.56804
22844	5.56574
22859	5.56838
22875	5.56566
22891	5.56522
22906	5.55862
22922	5.57298
22937	5.61862
22953	5.66091
22969	7.03243
22986	5.67032
23002	7.02958
23019	5.66981
23034	5.65512
23050	5.67928
23066	5.66854
23082	7.05152
23099	5.66052
23114	5.67199
23130	5.63816
23146	5.64723
23161	5.713
23177	5.67117
23193	5.68169
23209	5.68327
23224	5.73375
23240	5.67705
23256	5.55572
23271	5.49454
23287	5.56976
23303	6.96302
23320	5.55126
23335	5.55573
23351	5.58053
23366	5.56769
23382	5.57663
23398	5.56158
23413	5.56404
23429	5.56218
23445	5.56579
23460	5.56399
23476	5.57295
23491	5.57559
23507	5.5728
23523	5.57711
23538	5.64347
23554	5.68753
23570	5.68347
23586	5.6618
23601	7.06424
23618	5.70254
23634	5.66237
23650	5.65661
23665	5.66372
23681	5.68534
23697	5.67431
23713	5.68568
23728	5.66684
23744	5.63488
23760	5.65848
23775	5.62688
23791	5.67194
23807	5.64243
23823	5.62803
23838	6.95213
23855	5.57687
23871	5.5692
23886	5.56546
23902	5.56464
23918	5.56698
23933	5.57568
23949	5.57604
23965	5.57194
23980	5.58613
23996	5.67575
24012	5.67924
24027	5.67795
24043	5.67404
24059	5.659
24074	5.63519
24090	5.67624
24106	5.66569
24122	5.69546
24137	5.68073
24153	5.68363
24169	5.67909
24185	7.05204
24202	5.68988
24217	5.69454
24233	7.084
24250	5.61511
24266	5.56829
24281	5.58376
24297	5.5662
24313	5.57454
24328	5.56645
24344	5.57142
24360	5.56397
24375	5.56635
24391	5.56334
24407	5.56815
24422	5.60387
24438	5.692
24454	5.67242
24469	5.6815
24485	5.69602
24501	5.69955
24516	5.66396
24532	5.68861
24548	5.68538
24564	7.0814
24581	5.67542
24596	5.68277
24612	5.66901
24628	5.67493
24644	5.66655
24659	5.68641
24675	7.06993
24692	5.6783
24708	5.57292
24724	6.94104
24741	5.5653
24756	5.57926
24772	5.5681
24787	5.56704
24803	5.56742
24819	5.56838
24834	5.56513
24850	5.58642
24866	5.57771
24881	5.58725
24897	5.59917
24912	5.68248
24928	7.05348
24945	5.63954
24961	5.62837
24977	7.00225
24994	5.65387
25009	5.63531
25025	5.67048
25041	5.66817
25056	5.68348
25072	7.08587
25089	5.67304
25105	5.66848
25121	5.68013
25137	5.676
25152	5.65638
25168	5.68073
25184	5.6707
25199	5.5766
25215	6.95636
25232	5.56697
25248	5.56557
25263	5.56408
25279	5.56237
25294	5.56452
25310	5.56752
25326	5.57181
25341	5.57042
25357	5.56121
25373	5.56388
25388	6.95489
25405	5.56355
25421	5.5657
25436	5.64751
25452	5.65475
25468	5.65989
25484	5.64062
25499	5.67233
25515	5.63543
25531	5.66382
25546	5.66891
25562	5.67667
25578	5.67063
25593	5.69229
25609	5.67728
25625	5.67131
25641	5.672
25656	5.64265
25672	5.66686
25688	5.67052
25703	5.66723
25719	5.69188
25735	7.02624
25752	6.9615
25769	5.56323
25785	5.57176
25800	5.56265
25816	5.57292
25832	6.92382
25849	5.57837
25864	5.57806
25880	5.5774
25895	5.62381
25911	5.68245
25927	5.65964
25943	5.67788
25958	5.68896
25974	5.68632
25990	7.0852
26007	5.67724
26023	5.69237
26038	7.08623
26055	5.67898
26071	5.65165
26087	5.67508
26103	5.68106
26118	5.66967
26134	5.72621
26150	5.67924
26166	5.68479
26181	6.99505
26198	5.57069
26214	5.56681
26230	5.56858
26245	5.57569
26261	5.57845
26276	5.56486
26292	5.57622
26308	5.57579
26323	5.57349
26339	5.57527
26355	5.57469
26370	5.5858
26386	5.65443
26402	5.65796
26417	5.69491
26433	5.68228
26449	5.65583
26464	5.69555
26480	5.6885
26496	7.13901
26513	5.65583
26529	5.66731
26544	5.66508
26560	5.67673
26576	5.67631
26592	5.70393
26607	5.67225
26623	5.70052
26639	5.67655
26655	5.67092
26670	5.68383
26686	5.58701
26702	5.57009
26717	5.51943
26733	5.51955
26748	5.54853
26764	5.55667
26780	5.56342
26795	6.95244
26812	5.56322
26828	5.56662
26844	5.58164
26859	5.66725
26875	5.65794
26891	5.66431
26906	5.6048
26922	5.68137
26938	5.65091
26953	5.66596
26969	5.69393
26985	5.64602
27000	5.66195
27016	5.66451
27032	5.64416
27048	5.65073
27063	5.62925
27079	5.65191
27095	5.68332
27110	5.66303
27126	5.6576
27142	5.63572
27157	5.56708
27173	5.56397
27189	5.56574
27204	5.56716
27220	5.57079
27236	5.56199
27251	5.56368
27267	5.56337
27282	5.56505
27298	5.56624
27314	5.57246
27329	5.63448
27345	5.59433
27361	5.7
27376	5.65735
27392	5.66974
27408	5.65906
27423	5.66167
27439	5.66088
27455	5.6672
27471	5.64771
27486	5.67568
27502	5.65664
27518	5.6732
27533	5.6572
27549	5.66997
27565	5.64318
27581	5.67898
27596	5.65511
27612	5.67135
27628	5.58323
27643	5.57309
27659	5.56756
27675	5.58885
27690	5.57792
27706	5.5715
27721	5.57673
27737	5.56907
27753	5.56906
27768	5.56711
27784	5.5705
27800	5.5723
27815	5.60149
27831	5.67294
27847	5.65992
27862	5.66926
27878	5.66728
27894	7.03123
27911	5.70102
27927	5.69601
27942	5.69315
27958	5.7183
27974	5.68386
27990	5.70892
28005	5.68776
28021	5.68453
28037	5.68764
28052	5.67054
28068	5.67582
28084	5.64519
28100	5.64521
28115	5.64303
28131	5.58678
28147	5.56572
28162	5.56752
28178	5.56787
28193	5.58087
28209	5.57498
28225	5.58742
28240	6.94502
28257	5.57563
28273	5.57849
28289	5.57499
28304	5.57459
28320	5.58334
28336	5.64914
28351	5.62148
28367	5.63527
28383	5.62438
28398	5.66184
28414	5.64456
28430	5.63749
28445	5.68085
28461	5.68204
28477	5.63138
28492	5.65362
28508	5.69455
28524	5.68716
28540	5.62063
28555	5.66492
28571	5.66677
28587	5.66555
28602	5.67166
28618	5.64332
28634	5.68087
28650	5.65257
28665	5.58415
28681	5.57234
28697	5.56848
28712	5.57456
28728	5.57447
28743	5.56909
28759	5.57145
28775	5.58248
28790	5.5673
28806	5.56203
28822	5.56524
28837	5.57157
28853	5.6093
28868	5.66559
28884	5.65959
28900	5.55482
28915	5.65107
28931	5.64529
28947	5.6431
28963	5.66834
28978	5.65293
28994	5.68038
29010	5.6805
29025	5.65688
29041	5.67298
29057	5.6395
29072	5.64872
29088	7.05147
29105	5.66653
29121	5.66971
29137	5.6481
29152	5.66198
29168	5.59173
29184	5.56785
29199	5.56427
29215	5.55696
29231	5.55302
29246	5.55886
29262	5.56702
29277	5.56838
29293	6.98543
29310	5.57993
29326	5.59667
29341	5.68102
29357	5.67451
29373	5.6443
29389	5.64504
29404	7.06872
29421	5.70345
29437	5.6246
29453	5.62377
29468	5.66519
29484	5.66512
29500	5.64952
29516	5.66613
29531	8.46405
29550	5.65844
29565	5.65891
29581	5.66243
29597	5.61988
29613	5.56699
29628	5.56741
29644	5.56319
29659	5.5737
29675	5.569
29691	6.97738
29708	5.55803
29723	5.56207
29739	5.56112
29755	5.56541
29770	5.58771
29786	5.66473
29801	5.66584
29817	5.68624
29833	5.69377
29849	5.69965
29864	5.66146
29880	5.68467
29896	5.65161
29912	5.67805
29927	5.70296
29943	5.70008
29959	5.6888
29975	5.67396
29990	7.10896
30007	5.66637
30023	5.69128
30039	5.69749
30055	5.59836
30070	5.55971
30086	5.5628
30101	5.56839
30117	5.5924
30133	5.56947
30148	5.57124
30164	5.5799
30180	5.49738
30195	5.58694
30211	5.56941
30226	5.61173
30242	5.67692
30258	5.66274
30274	5.67455
30289	5.67134
30305	5.68147
30321	7.08325
30338	5.69683
30354	5.68465
30369	5.69294
30385	5.69804
30401	5.65336
30416	5.68738
30432	5.67952
30448	5.6531
30464	5.66881
30479	5.59328
30495	5.64924
30511	5.64855
30526	5.63741
30542	5.57442
30558	5.56713
30573	6.97068
30590	5.56789
30606	5.56278
30622	5.5623
30637	5.5646
30653	5.56709
30668	5.58173
30684	5.57501
30700	5.58012
30715	5.61383
30731	5.67148
30747	7.04904
30764	5.67696
30780	5.6469
30795	5.67396
30811	5.68501
30827	5.67195
30842	6.76518
30859	5.67916
30875	5.63178
30891	5.65547
30906	5.64257
30922	5.6555
30938	5.66447
30953	5.64457
30969	5.66111
30985	5.67037
31000	5.64414
31016	5.6601
31032	5.59337
31048	5.56991
31063	5.59282
31079	5.56223
31094	5.56516
31110	5.55852
31126	5.55865
31141	5.56025
31157	5.56861
31172	5.56979
31188	5.57211
31204	5.57243
31219	5.57916
31235	5.64992
31251	5.65256
31266	5.6531
31282	5.66283
31298	5.64523
31313	5.57399
31329	5.65853
31345	5.6427
31360	5.65663
31376	5.67504
31392	5.69118
31408	5.66231
31423	5.64749
31439	5.63393
31455	5.66804
31470	5.63603
31486	5.66171
31502	5.62462
31518	5.6616
31533	5.6776
31549	5.65902
31565	5.66282
31580	5.56507
31596	5.54603
31612	6.954
31629	5.56769
31644	5.56463
31660	5.60587
31675	5.55843
31691	5.56276
31707	5.5619
31722	5.56196
31738	6.92881
31755	5.567
31771	5.61998
31786	5.6271
31802	5.64087
31818	5.64852
31833	5.66372
31849	5.65111
31865	5.67769
31880	5.67912
31896	5.65396
31912	5.6803
31928	5.65483
31943	5.663
31959	5.66626
31975	5.68919
31990	5.65972
32006	5.64649
32022	5.67857
32038	5.66031
32053	5.68752
32069	5.64964
32085	7.00976
32102	6.96087
32119	5.56422
32134	5.56459
32150	5.5652
32166	5.56637
32181	5.56128
32197	5.56865
32212	5.5177
32228	5.56664
32244	5.57886
32259	5.58131
32275	5.67887
32291	5.66686
32306	5.66654
32322	6.15301
32338	5.67534
32354	5.65579
32370	5.68268
32385	5.64264
32401	7.03591
32418	5.66412
32434	5.6662
32450	5.68802
32465	5.67302
32481	5.68015
32497	7.09529
32514	5.67391
32530	5.67133
32545	5.56767
32561	5.56183
32577	5.56524
32592	5.57026
32608	5.5443
32623	5.55844
32639	5.55877
32655	5.56204
32670	5.56184
32686	5.56865
32702	5.61926
32717	5.66185
32733	5.66188
32749	5.67852
32764	5.73759
32780	5.67947
32796	5.67795
32812	5.70195
32827	7.05586
32844	5.65943
32860	5.6653
32876	7.00347
32893	5.66182
32909	5.65508
32924	5.66712
32940	5.66358
32956	5.68338
32971	5.63467
32987	5.56085
33003	5.5516
33018	5.55881
33034	5.56283
33050	5.5734
33065	5.56344
33081	6.96747
33098	5.56302
33113	5.57112
33129	5.59801
33145	5.66227
33160	5.68022
33176	5.64958
33192	5.69769
33208	5.68437
33223	5.65361
33239	5.67215
33255	7.03654
33272	5.68193
33288	7.10119
33305	5.66937
33320	5.66304
33336	5.69327
33352	5.69191
33368	5.69174
33383	5.6817
33399	5.66461
33415	5.57225
33430	5.53263
33446	5.51404
33462	5.51351
33477	5.54716
33493	5.57412
33508	5.56196
33524	6.9762
33541	5.55705
33557	5.56021
33572	5.57789
33588	5.63452
33604	5.65119
33619	5.609
33635	5.66108
33651	5.66955
33666	5.66241
33682	7.09153
33699	7.05476
33716	7.06313
33733	5.67189
33749	5.6468
33765	5.66621
33781	7.07218
33798	5.67131
33813	5.67784
33829	5.65223
33845	5.5583
33860	5.55281
33876	5.56073
33892	5.56902
33907	5.5596
33923	6.98292
33940	5.56639
33956	5.56868
33971	6.96347
33988	5.58133
34004	5.65433
34020	5.58671
34035	5.60611
34051	5.66842
34066	5.65768
34082	7.05838
34099	5.68104
34115	5.66202
34131	5.68757
34146	5.66398
34162	5.65484
34178	5.66078
34194	5.65406
34209	5.66508
34225	5.68003
34241	5.67976
34256	5.64041
34272	5.5742
34288	5.56237
34303	5.56097
34319	5.57104
34335	5.57262
34350	5.56493
34366	5.57514
34382	5.56903
34397	5.58041
34413	6.98808
34430	5.65994
34446	5.68231
34461	5.67451
34477	5.66663
34493	5.67498
34508	5.65632
34524	5.64448
34540	5.65159
34556	5.67018
34571	5.66204
34587	5.67418
34603	5.67413
34618	5.67396
34634	5.64507
34650	5.67845
34666	5.6614
34681	5.67167
34697	5.67707
34713	5.59052
34728	5.5678
34744	5.5629
34760	5.56916
34775	5.57004
34791	6.9155
34808	5.56507
34823	5.56592
34839	5.5576
34855	5.55834
34870	5.56577
34886	5.64747
34902	5.69525
34917	8.40201
34936	5.72778
34952	5.73687
34967	5.75642
34983	5.77682
34999	7.1299

==> plots/Hnsw_RemDelRef_sift1m_ss5_recall.txt <==
X	Y
0	95.074
1	94.596
2	94.342
3	93.892
4	93.468
5	93.166
6	92.718
7	92.124
8	91.738
9	91.524
10	91.092
11	90.916
12	90.61
13	90.248
14	89.92
15	89.536
16	89.37
17	88.978
18	88.936
19	88.67

==> plots/Lazy_del_10.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	Y7	Y8	Y9
0	95.644	95.526	96.1	98.43	98.266	98.58	99.31	99.208	99.46
1	95.746	95.61	95.58	98.528	98.35	98.54	99.3	99.18	99.3
2	95.686	95.726	95.86	98.472	98.374	98.66	99.336	99.264	99.48
3	95.848	95.78	96.18	98.486	98.37	98.64	99.27	99.234	99.4
4	95.85	95.544	96.36	98.558	98.304	98.76	99.374	99.176	99.5
5	95.974	95.66	96.2	98.53	98.396	98.76	99.342	99.204	99.34
6	95.732	95.556	96.12	98.466	98.268	98.6	99.272	99.214	99.3
7	95.754	95.614	96.2	98.498	98.404	98.58	99.326	99.25	99.32
8	95.802	95.564	96.3	98.486	98.36	98.48	99.3	99.194	99.34
9	95.842	95.644	96.22	98.514	98.346	98.56	99.3	99.206	99.18
10	95.936	95.718	96.12	98.584	98.304	98.84	99.348	99.186	99.48
11	96.022	95.712	96.06	98.592	98.408	98.7	99.31	99.242	99.38
12	96.058	95.622	95.96	98.576	98.362	98.6	99.378	99.226	99.28
13	95.926	95.788	96.6	98.576	98.39	98.8	99.304	99.27	99.36
14	96.012	95.538	96.02	98.612	98.294	98.54	99.33	99.208	99.32
15	96.068	95.758	96	98.546	98.39	98.74	99.302	99.266	99.34
16	95.92	95.718	95.8	98.494	98.368	98.78	99.302	99.248	99.4
17	95.93	95.654	95.92	98.532	98.324	98.32	99.29	99.206	99.26
18	95.832	95.676	96.06	98.49	98.328	98.66	99.328	99.24	99.34
19	95.958	95.478	95.84	98.438	98.286	98.56	99.31	99.222	99.28
20	95.972	95.618	95.62	98.558	98.378	98.62	99.298	99.254	99.4
21	95.926	95.468	96.1	98.506	98.3	98.58	99.294	99.244	99.48
22	95.856	95.65	96.16	98.468	98.398	98.62	99.278	99.286	99.5
23	95.708	95.634	96.16	98.448	98.348	98.78	99.282	99.268	99.42
24	95.916	95.582	96.16	98.55	98.348	98.54	99.31	99.266	99.46
25	96	95.79	96.24	98.508	98.418	98.66	99.296	99.272	99.38
26	96.028	95.668	96.24	98.622	98.42	98.6	99.368	99.252	99.34
27	95.99	95.448	96.2	98.598	98.338	98.82	99.35	99.256	99.52
28	95.906	95.74	95.82	98.59	98.396	98.64	99.36	99.258	99.44
29	95.94	95.698	96.02	98.626	98.358	98.72	99.416	99.236	99.32
30	96.086	95.65	95.84	98.524	98.382	98.7	99.35	99.32	99.46
31	96.042	95.584	95.58	98.592	98.362	98.54	99.372	99.248	99.24
32	95.878	95.62	96	98.43	98.33	98.52	99.256	99.266	99.26
33	95.878	95.704	95.86	98.462	98.36	98.66	99.296	99.198	99.38
34	95.888	95.744	96	98.598	98.336	98.56	99.348	99.264	99.34
35	95.938	95.666	96.1	98.52	98.378	98.52	99.306	99.282	99.44
36	95.896	95.634	96.46	98.434	98.346	98.54	99.258	99.27	99.32
37	95.798	95.632	96.14	98.516	98.386	98.52	99.384	99.25	99.34
38	95.93	95.656	95.78	98.514	98.34	98.5	99.306	99.25	99.26
39	96.002	95.644	95.7	98.57	98.406	98.44	99.344	99.256	99.32
40	95.836	95.754	96.2	98.504	98.376	98.72	99.346	99.236	99.36
41	95.85	95.684	95.98	98.486	98.35	98.54	99.316	99.272	99.28
42	95.884	95.674	95.88	98.49	98.314	98.7	99.322	99.22	99.38
43	95.828	95.602	96.3	98.506	98.32	98.78	99.29	99.196	99.28
44	95.992	95.658	96	98.554	98.372	98.78	99.286	99.266	99.38
45	95.996	95.642	95.9	98.548	98.346	98.48	99.294	99.246	99.2
46	95.916	95.704	96.08	98.528	98.276	98.66	99.294	99.212	99.34
47	95.912	95.67	96.1	98.528	98.322	98.72	99.28	99.22	99.3
48	95.818	95.66	95.96	98.548	98.416	98.76	99.294	99.284	99.46
49	95.8	95.586	95.9	98.496	98.292	98.7	99.332	99.202	99.34


==> plots/Lazy_del_5.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	Y7	Y8	Y9
0	95.382	95.304	95.54	98.386	98.192	98.5	99.196	99.126	99.38
1	95.368	95.392	95.54	98.466	98.138	98.18	99.29	99.136	99.2
2	95.542	95.326	95.32	98.518	98.21	98.24	99.256	99.154	99.22
3	95.536	95.304	95.3	98.544	98.198	98.1	99.292	99.15	99.1
4	95.642	95.52	95.4	98.552	98.268	98.34	99.29	99.206	99.18
5	95.754	95.556	95.74	98.512	98.27	98.48	99.284	99.204	99.26
6	95.672	95.56	95.78	98.51	98.296	98.36	99.22	99.224	99.18
7	95.686	95.492	96.1	98.54	98.27	98.48	99.278	99.226	99.22
8	95.79	95.492	96.12	98.53	98.258	98.36	99.302	99.21	99.18
9	95.592	95.494	95.76	98.52	98.214	98.46	99.294	99.184	99.22
10	95.756	95.414	96	98.56	98.292	98.64	99.304	99.22	99.36
11	95.788	95.538	95.68	98.486	98.316	98.58	99.294	99.194	99.36
12	95.704	95.532	95.68	98.454	98.34	98.42	99.252	99.19	99.3
13	95.606	95.444	95.66	98.454	98.264	98.56	99.25	99.186	99.3
14	95.65	95.372	95.7	98.484	98.216	98.28	99.248	99.16	99.3
15	95.66	95.4	95.8	98.53	98.182	98.12	99.256	99.14	99.14
16	95.656	95.418	95.6	98.47	98.194	98.44	99.262	99.174	99.34
17	95.692	95.51	95.32	98.474	98.248	98.14	99.25	99.19	99.1
18	95.778	95.53	95.36	98.536	98.29	98.4	99.332	99.234	99.12
19	95.77	95.498	95.24	98.554	98.28	98.22	99.306	99.222	99.1
20	95.72	95.47	95.38	98.514	98.282	98.2	99.34	99.194	99.1
21	95.752	95.48	95.66	98.54	98.296	98.32	99.282	99.19	99.16
22	95.82	95.568	95.6	98.564	98.324	98.3	99.308	99.162	99.06
23	95.828	95.444	95.76	98.532	98.33	98.18	99.274	99.21	99.12
24	95.744	95.486	95.6	98.554	98.294	98.38	99.276	99.226	99.12
25	95.954	95.414	95.6	98.604	98.246	98.3	99.314	99.182	99.22
26	95.828	95.47	95.36	98.538	98.336	98.16	99.28	99.246	98.94
27	95.888	95.53	95.56	98.562	98.298	98.18	99.276	99.218	98.98
28	95.89	95.548	95.86	98.586	98.294	98.16	99.29	99.2	98.96
29	95.706	95.6	95.82	98.572	98.286	98.26	99.282	99.21	98.98
30	95.924	95.556	95.54	98.604	98.336	98.16	99.328	99.272	98.92
31	95.786	95.522	95.5	98.49	98.3	98.46	99.284	99.228	99.12
32	95.626	95.6	95.76	98.502	98.336	98.32	99.302	99.238	99.18
33	95.84	95.638	95.5	98.512	98.306	98.38	99.324	99.224	99.24
34	95.814	95.542	95.52	98.524	98.25	98.54	99.316	99.188	99.14
35	95.866	95.606	95.44	98.56	98.35	98.36	99.326	99.226	99.02
36	95.86	95.57	95.54	98.602	98.318	98.4	99.33	99.196	99.06
37	95.836	95.5	95.58	98.594	98.322	98.4	99.348	99.234	99.1
38	95.818	95.51	95.72	98.612	98.286	98.54	99.318	99.214	99.12
39	95.906	95.472	95.5	98.538	98.306	98.44	99.298	99.192	98.98
40	95.914	95.498	95.54	98.596	98.296	98.34	99.314	99.198	99.1
41	95.89	95.554	95.58	98.616	98.324	98.18	99.354	99.192	99.18
42	95.724	95.498	95.58	98.542	98.306	98.22	99.306	99.202	99.16
43	95.834	95.47	95.68	98.508	98.342	98.28	99.314	99.21	99.18
44	95.794	95.534	95.68	98.516	98.308	98.18	99.292	99.242	99.1
45	95.704	95.572	96.04	98.472	98.404	98.3	99.282	99.234	99.18
46	95.746	95.412	95.98	98.528	98.334	98.42	99.262	99.254	99.24
47	95.852	95.554	95.76	98.552	98.306	98.24	99.28	99.222	99.08
48	95.742	95.426	96.02	98.552	98.258	98.4	99.318	99.236	99.3
49	95.632	95.594	95.64	98.454	98.284	98.4	99.298	99.222	99.26

==> plots/Lazy_del_50.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	Y7	Y8	Y9
0	97.432	97.29	97.36	99.202	99.068	99.2	99.708	99.62	99.62
1	97.114	97.218	97.64	99.08	99.092	99.18	99.64	99.642	99.58
2	97.13	97.3	97.48	99.064	99.088	99.34	99.656	99.632	99.64
3	97.246	97.194	97.22	99.058	99.112	99.1	99.682	99.662	99.72
4	97.096	97.158	97.36	99.062	99.028	99.2	99.646	99.66	99.52
5	96.976	97.182	97.18	99.028	99.168	99.06	99.66	99.632	99.52
6	97.212	97.194	97.3	99.102	99.104	99.22	99.666	99.634	99.58
7	97.132	97.128	97.44	99.1	99.024	99.18	99.654	99.588	99.46
8	97.066	97.128	97.06	99.086	99.002	99.12	99.66	99.598	99.62
9	97.152	97.238	97.18	99.138	99.104	99.18	99.668	99.61	99.56
10	97.258	97.192	97.32	99.098	99.044	99.16	99.65	99.596	99.64
11	97.2	97.132	97.08	99.05	99.044	99.04	99.678	99.6	99.6
12	97.072	97.084	97.62	99.084	99.09	99.24	99.652	99.662	99.66
13	97.148	97.156	97.6	98.966	99.108	99.28	99.65	99.612	99.62
14	97.168	97.236	97.5	99.052	99.104	99.32	99.664	99.644	99.62
15	97.114	97.146	97.3	99.028	99.006	99.04	99.616	99.55	99.68
16	97.07	97.142	97.42	99.024	99.11	99.32	99.64	99.616	99.7
17	97.124	97.098	97.06	99.05	99.102	99.22	99.64	99.596	99.66
18	97.23	97.186	97.48	99.03	99.062	99.22	99.662	99.604	99.64
19	97.074	97.214	97.42	99	99.048	99.2	99.618	99.62	99.62
20	96.964	97.272	97.56	98.978	99.096	99.32	99.626	99.608	99.66
21	97.154	97.168	97.54	99.064	99.092	99.16	99.662	99.606	99.64
22	97.054	97.176	97.24	98.996	99.09	99.04	99.624	99.606	99.44
23	97.246	97.242	97.46	99.064	99.096	99.28	99.624	99.634	99.56
24	97.024	97.194	97.62	98.99	99.064	99.06	99.642	99.652	99.56
25	97.052	97.128	97.36	99.028	99.028	99.12	99.656	99.626	99.74
26	97.154	97.19	97.4	99.034	99.06	99.16	99.658	99.638	99.56
27	97.238	97.202	97.2	99.068	99.122	99.12	99.672	99.62	99.5
28	97.278	97.29	97.26	99.074	99.112	99	99.628	99.658	99.54
29	97.188	97.192	97.26	99.022	99.054	99.06	99.658	99.618	99.52
30	97.236	97.106	97.18	99.048	99.082	99.04	99.632	99.592	99.5
31	97.116	97.002	97.26	99.052	99.01	99.2	99.662	99.558	99.68
32	97.126	97.21	97.52	99.01	99.07	99.2	99.602	99.638	99.56
33	97.126	97.26	97.54	99.06	99.04	99.26	99.662	99.578	99.7
34	97.114	97.084	97.6	99.004	99.028	99.34	99.64	99.584	99.66
35	97.132	97.148	97.18	99.022	99.012	99.22	99.636	99.63	99.64
36	97.148	97.17	96.98	98.992	99.072	98.92	99.616	99.632	99.64
37	97.18	97.178	97.44	99.036	99.114	99.12	99.628	99.618	99.74
38	97.092	97.206	97.68	99.054	99.062	99.28	99.642	99.646	99.72
39	97.132	97.044	97.8	99.066	98.972	99.3	99.668	99.562	99.7
40	97.118	97.218	97.22	99.082	99.068	99.02	99.63	99.64	99.54
41	97.19	97.208	97.62	99.038	99.054	99.36	99.63	99.59	99.8
42	97.118	97.226	97.26	99.094	99.03	99.22	99.634	99.608	99.66
43	97.19	97.156	96.78	99.076	99.052	99.12	99.648	99.596	99.66
44	97.282	97.152	97	99.066	99.044	99.12	99.652	99.598	99.5
45	97.03	97.144	97.26	99.082	99.044	99.18	99.686	99.63	99.58
46	97.11	97.15	97.42	99.05	99.078	99.08	99.656	99.602	99.6
47	97.06	97.11	97.62	99.028	99.048	99.28	99.65	99.61	99.5
48	97.05	97.11	97.46	99.028	99.11	99.4	99.65	99.622	99.6
49	97.112	97.25	96.8	98.98	99.122	98.98	99.664	99.606	99.48


==> plots/Lazy_del_nsg_alpha_1_10.txt <==
X	Y1	Y2	Y3
0	92.482	96.802	98.372
1	91.1	95.942	97.864
2	90.208	95.218	97.396
3	89.264	94.798	97.092
4	88.87	94.348	96.778
5	88.082	93.976	96.496
6	87.646	93.596	96.298
7	87.246	93.254	96.058
8	86.836	93.034	95.864
9	86.64	92.792	95.642
10	86.128	92.622	95.51
11	85.85	92.232	95.282
12	85.722	92.098	95.164
13	85.598	91.92	95.112
14	85.502	91.824	95.014
15	85.28	91.712	94.858
16	84.99	91.588	94.774
17	85.056	91.758	94.86
18	85.122	91.648	94.716
19	85.038	91.522	94.656
20	84.932	91.596	94.61
21	84.902	91.334	94.462
22	85	91.444	94.604
23	84.674	91.272	94.488
24	84.484	91.192	94.466
25	84.506	91.144	94.414
26	84.392	91.054	94.212
27	84.482	91.04	94.33
28	84.388	91.002	94.352
29	84.132	90.976	94.136
30	84.44	91.102	94.318
31	84.424	91.142	94.316
32	84.25	90.926	94.12
33	84.316	90.964	94.17
34	84.308	90.848	94.078
35	84.2	91.01	94.278
36	84.176	91.022	94.168
37	84.13	91.046	94.37
38	84.156	90.882	94.236
39	84.152	91.036	94.24
40	84.228	90.992	94.192
41	84.136	90.914	94.158
42	84.244	91.02	94.162
43	83.874	90.652	94.004
44	84.248	90.85	94.09
45	84.104	90.976	94.128
46	84.098	91.028	94.186
47	84.086	90.756	94.136
48	84.1	90.678	94.058
49	84.102	90.778	94.092

==> plots/Lazy_del_nsg_alpha_1_5.txt <==
X	Y1	Y2	Y3
0	93.036	97.24	98.546
1	91.93	96.728	98.152
2	91.264	96.292	97.898
3	90.748	96.044	97.702
4	90.254	95.642	97.44
5	89.732	95.356	97.312
6	89.17	95.106	97.054
7	88.96	94.898	96.978
8	88.806	94.622	96.756
9	88.438	94.438	96.58
10	88.092	94.198	96.428
11	87.766	94.1	96.344
12	87.678	93.896	96.21
13	87.34	93.782	96.066
14	87.056	93.626	95.99
15	86.9	93.45	95.962
16	86.848	93.336	95.792
17	86.438	93.08	95.73
18	86.494	93.204	95.676
19	86.23	93.01	95.49
20	86.212	93.048	95.564
21	85.798	92.798	95.406
22	85.938	92.714	95.336
23	85.472	92.628	95.254
24	85.462	92.43	95.17
25	85.244	92.276	95.066
26	85.34	92.346	95.068
27	85.184	92.218	94.966
28	85.236	92.124	94.96
29	85.152	92.124	94.862
30	84.966	91.89	94.682
31	85.012	91.964	94.716
32	85.036	91.876	94.616
33	85.146	92.078	94.772
34	84.884	91.826	94.606
35	84.952	92.026	94.662
36	85.066	92.022	94.774
37	84.966	91.906	94.626
38	84.736	91.904	94.612
39	84.904	91.874	94.478
40	84.91	91.948	94.522
41	84.758	91.788	94.568
42	84.714	91.714	94.48
43	84.526	91.498	94.358
44	84.484	91.572	94.39
45	84.478	91.724	94.514
46	84.304	91.516	94.312
47	84.272	91.582	94.322
48	84.502	91.532	94.36
49	84.38	91.438	94.334

==> plots/Lazy_del_nsg_alpha_1_50.txt <==
X	Y1	Y2	Y3
0	92.846	97.254	98.738
1	89.798	95.27	97.392
2	88.674	94.608	96.904
3	88.322	94.416	96.762
4	88.468	94.242	96.724
5	88.126	94.086	96.524
6	87.776	93.89	96.4
7	88.046	94.19	96.608
8	88.202	94.138	96.488
9	87.918	94.03	96.506
10	88.01	93.998	96.462
11	87.916	93.918	96.478
12	87.892	93.8	96.414
13	88.11	94.194	96.668
14	87.952	93.986	96.532
15	88.086	94.008	96.534
16	87.964	94.116	96.616
17	88.02	94.184	96.634
18	88.22	94.12	96.522
19	87.834	93.9	96.488
20	87.87	94.002	96.538
21	87.928	94.098	96.614
22	87.858	93.932	96.468
23	88.106	94.074	96.496
24	87.904	93.986	96.428
25	87.86	93.894	96.342
26	88.072	93.98	96.494
27	88.038	94.146	96.616
28	88.026	94.082	96.576
29	88.1	94.08	96.574
30	87.892	93.936	96.468
31	87.982	93.888	96.51
32	87.982	94.118	96.518
33	88.016	93.936	96.472
34	87.822	93.766	96.338
35	88.232	94.02	96.47
36	88.146	93.966	96.378
37	88.144	94.154	96.57
38	87.854	93.886	96.494
39	88.058	94.012	96.536
40	87.732	93.982	96.484
41	87.994	94.096	96.552
42	87.968	93.988	96.438
43	88.026	94.108	96.586
44	87.7	93.962	96.506
45	87.764	94.036	96.564
46	88.056	94.114	96.698
47	88.006	94.108	96.604
48	88.028	94.028	96.54
49	87.696	94.024	96.664

==> plots/Lazy_del_sift100m_5.txt <==
X	Y1	Y2	Y3
0	96.064	98.57	99.51
1	96.092	98.546	99.5
2	95.976	98.528	99.472
3	95.816	98.466	99.492
4	95.838	98.468	99.488
5	95.76	98.46	99.498
6	95.864	98.394	99.434
7	95.852	98.444	99.436
8	95.722	98.398	99.402
9	95.718	98.31	99.38
10	95.552	98.332	99.39
11	95.576	98.336	99.374
12	95.604	98.336	99.398
13	95.58	98.342	99.42
14	95.632	98.342	99.434
15	95.528	98.286	99.38
16	95.692	98.354	99.418
17	95.614	98.342	99.442
18	95.636	98.33	99.438
19	95.648	98.43	99.456
20	95.588	98.376	99.436
21	95.644	98.314	99.448
22	95.66	98.31	99.44
23	95.754	98.364	99.462
24	95.624	98.358	99.42
25	95.586	98.362	99.446
26	95.694	98.336	99.398
27	95.6	98.318	99.41
28	95.638	98.334	99.384
29	95.656	98.398	99.422
30	95.632	98.372	99.4
31	95.734	98.42	99.416
32	95.712	98.414	99.414
33	95.606	98.356	99.372
34	95.612	98.402	99.412
35	95.646	98.34	99.42
36	95.692	98.404	99.444
37	95.71	98.326	99.434
38	95.574	98.268	99.39
39	95.718	98.336	99.416
40	95.688	98.356	99.412
41	95.704	98.316	99.404
42	95.72	98.312	99.408
43	95.63	98.266	99.396
44	95.65	98.302	99.412
45	95.63	98.32	99.42
46	95.566	98.308	99.42
47	95.544	98.282	99.398
48	95.696	98.32	99.386
49	95.594	98.338	99.378

==> plots/Lazy_reinc_10.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	Y7	Y8	Y9
0	95.376	95.102	95.9	98.14	98.02	98.58	99.136	99.042	99.26
1	95.116	95.09	95.72	98.192	98.008	98.6	99.152	99.06	99.36
2	95.242	95.176	95.56	98.192	98.078	98.5	99.154	99.06	99.24
3	95.434	95.286	95.54	98.246	98.086	98.54	99.2	99.106	99.38
4	95.39	95.176	96	98.272	98.046	98.58	99.19	99.082	99.4
5	95.396	95.01	95.86	98.258	98.036	98.62	99.158	99.114	99.34
6	95.362	95.156	95.8	98.266	98.068	98.52	99.14	99.106	99.36
7	95.248	95.11	95.7	98.198	98.046	98.56	99.154	99.092	99.32
8	95.196	95.012	95.94	98.254	98.082	98.58	99.158	99.078	99.24
9	95.358	95.096	96.04	98.338	98.026	98.52	99.17	99.076	99.14
10	95.332	95.08	95.78	98.24	98.058	98.54	99.176	99.078	99.22
11	95.48	95.156	95.84	98.302	98.098	98.52	99.204	99.11	99.24
12	95.564	95.044	95.88	98.34	98.064	98.54	99.162	99.1	99.28
13	95.47	95.212	95.86	98.284	98.15	98.68	99.204	99.116	99.36
14	95.454	95.092	95.74	98.296	98.088	98.58	99.202	99.09	99.2
15	95.534	95.26	95.66	98.302	98.096	98.46	99.194	99.114	99.28
16	95.466	95.226	95.4	98.23	98.122	98.48	99.192	99.134	99.26
17	95.448	95.16	95.46	98.21	98.13	98.3	99.174	99.104	99.18
18	95.41	95.164	95.58	98.264	98.086	98.28	99.196	99.104	99.2
19	95.35	95.182	95.94	98.264	98.028	98.36	99.152	99.11	99.3
20	95.522	95.076	95.72	98.24	98.016	98.46	99.152	99.076	99.24
21	95.572	95.086	95.6	98.234	98.162	98.54	99.172	99.094	99.34
22	95.464	95.076	95.6	98.276	98.076	98.52	99.136	99.074	99.32
23	95.494	95.092	95.76	98.244	98.126	98.58	99.146	99.168	99.36
24	95.326	95.116	95.86	98.23	98.066	98.64	99.148	99.126	99.3
25	95.476	95.128	95.82	98.306	98.052	98.46	99.17	99.108	99.44
26	95.592	95.11	95.94	98.304	98.11	98.56	99.206	99.136	99.34
27	95.426	95.064	95.86	98.342	98.11	98.56	99.254	99.126	99.42
28	95.472	95.154	95.78	98.358	98.064	98.56	99.228	99.102	99.5
29	95.376	95.17	95.84	98.324	97.998	98.54	99.226	99.068	99.4
30	95.424	95.168	95.76	98.39	98.1	98.54	99.28	99.128	99.26
31	95.564	95.164	95.5	98.31	98.088	98.5	99.184	99.114	99.26
32	95.552	95.116	95.7	98.276	98.058	98.44	99.144	99.094	99.22
33	95.464	95.166	95.8	98.208	98.086	98.38	99.126	99.122	99.22
34	95.298	95.208	95.94	98.258	98.144	98.54	99.15	99.138	99.16
35	95.428	95.196	95.98	98.266	98.078	98.5	99.182	99.104	99.16
36	95.372	95.14	95.88	98.204	98.108	98.42	99.164	99.102	99.18
37	95.314	95.09	96.1	98.208	98.052	98.42	99.12	99.098	99.18
38	95.44	95.074	95.68	98.276	98.08	98.34	99.212	99.114	99.16
39	95.458	95.236	95.66	98.268	98.106	98.44	99.176	99.142	99.24
40	95.386	95.22	95.52	98.242	98.176	98.52	99.15	99.19	99.22
41	95.406	95.168	95.42	98.338	98.132	98.4	99.204	99.14	99.22
42	95.424	95.182	95.56	98.276	98.086	98.4	99.174	99.124	99.2
43	95.372	95.05	95.78	98.29	98.018	98.64	99.18	99.082	99.3
44	95.41	95.136	95.4	98.272	98.082	98.62	99.19	99.086	99.16
45	95.5	95.202	95.66	98.294	98.088	98.48	99.132	99.11	99.16
46	95.464	95.17	95.4	98.31	98.126	98.48	99.158	99.124	99.16
47	95.428	95.14	96.06	98.282	98.044	98.56	99.128	99.13	99.2
48	95.22	95.184	95.96	98.174	98.074	98.58	99.166	99.098	99.22
49	95.368	95.242	95.66	98.256	98.096	98.76	99.144	99.116	99.36
50	95.3	95.132	95.8	98.286	98.086	98.64	99.188	99.106	99.28


==> plots/Lazy_reinc_5.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	Y7	Y8	Y9
0	95.31	95.076	95.64	98.23	98.012	98.28	99.14	99.038	99.14
1	95.218	95.14	95.56	98.318	98.06	98.3	99.156	99.04	99.28
2	95.216	95.15	95.3	98.304	98.064	98.16	99.188	99.08	99.22
3	95.242	95.14	95.32	98.392	98.086	98	99.204	99.094	99.22
4	95.294	95.134	94.96	98.402	98.076	98.06	99.238	99.076	99.2
5	95.464	95.356	95.2	98.362	98.134	98.28	99.164	99.13	99.16
6	95.494	95.302	95.78	98.362	98.122	98.42	99.184	99.128	99.24
7	95.466	95.302	95.54	98.388	98.168	98.36	99.216	99.144	99.22
8	95.476	95.27	95.78	98.384	98.14	98.44	99.206	99.16	99.2
9	95.548	95.166	95.8	98.424	98.074	98.38	99.214	99.142	99.08
10	95.488	95.176	95.86	98.416	98.064	98.58	99.22	99.138	99.28
11	95.542	95.224	95.7	98.478	98.126	98.52	99.256	99.166	99.32
12	95.544	95.278	95.68	98.364	98.152	98.32	99.204	99.148	99.34
13	95.472	95.242	95.72	98.314	98.168	98.4	99.168	99.14	99.42
14	95.302	95.214	95.52	98.316	98.056	98.36	99.176	99.076	99.28
15	95.374	95.13	95.7	98.398	98.082	98.14	99.184	99.09	99.26
16	95.404	95.154	95.54	98.394	98.07	98.08	99.168	99.08	99.16
17	95.352	95.164	95.52	98.386	98.092	98.02	99.162	99.12	99.12
18	95.492	95.176	95.36	98.408	98.062	98.08	99.18	99.12	99.1
19	95.49	95.234	95.1	98.422	98.196	98.14	99.238	99.166	99.02
20	95.476	95.266	95.08	98.418	98.202	98.14	99.226	99.182	99.06
21	95.504	95.21	95.34	98.39	98.2	98.2	99.26	99.154	99.02
22	95.616	95.174	95.46	98.426	98.188	98.18	99.232	99.126	99.08
23	95.502	95.276	95.42	98.364	98.194	98.06	99.218	99.138	99
24	95.622	95.176	95.44	98.408	98.16	98.2	99.184	99.164	99.1
25	95.604	95.156	95.3	98.486	98.186	98.18	99.234	99.136	99.14
26	95.53	95.222	95.34	98.4	98.164	98.28	99.218	99.16	99.16
27	95.6	95.32	95.1	98.442	98.17	98.1	99.212	99.182	99.1
28	95.558	95.262	95.5	98.418	98.208	98.06	99.2	99.166	99
29	95.582	95.392	95.72	98.456	98.212	98.06	99.22	99.166	99
30	95.498	95.432	95.6	98.444	98.188	98.16	99.23	99.148	99.02
31	95.512	95.41	95.52	98.434	98.222	98.1	99.266	99.192	99
32	95.488	95.316	95.58	98.344	98.242	98.38	99.218	99.18	99.04
33	95.422	95.37	95.58	98.36	98.214	98.28	99.2	99.166	99.12
34	95.508	95.42	95.5	98.334	98.192	98.2	99.218	99.156	99.06
35	95.566	95.336	95.46	98.402	98.144	98.48	99.268	99.156	99.14
36	95.636	95.368	95.68	98.436	98.19	98.3	99.294	99.13	99.04
37	95.674	95.378	95.4	98.454	98.21	98.34	99.288	99.164	99.08
38	95.654	95.274	95.62	98.414	98.158	98.38	99.258	99.136	99.06
39	95.684	95.324	95.56	98.436	98.206	98.48	99.24	99.144	99.06
40	95.694	95.354	95.46	98.398	98.2	98.52	99.206	99.138	99.12
41	95.754	95.132	95.48	98.448	98.106	98.26	99.236	99.108	99.1
42	95.694	95.222	95.74	98.458	98.162	98.18	99.236	99.1	99
43	95.63	95.302	95.52	98.44	98.222	98.28	99.202	99.134	99.12
44	95.608	95.3	95.62	98.416	98.22	98.12	99.248	99.128	99.04
45	95.572	95.272	95.46	98.442	98.18	98.22	99.23	99.152	99.06
46	95.448	95.248	95.4	98.39	98.18	98.22	99.188	99.198	99.14
47	95.588	95.266	95.6	98.446	98.212	98.34	99.226	99.212	99.12
48	95.676	95.272	95.62	98.438	98.152	98.22	99.212	99.152	99.18
49	95.594	95.288	95.64	98.448	98.16	98.2	99.206	99.172	99.22
50	95.442	95.31	95.52	98.382	98.124	98.14	99.196	99.172	99.22

==> plots/Lazy_reinc_50.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6	Y7	Y8	Y9
0	95.958	95.878	96.66	98.412	98.5	99	99.36	99.304	99.44
1	95.422	95.472	95.9	98.166	98.222	98.5	99.178	99.154	99.3
2	95.224	95.376	95.62	98.144	98.178	98.62	99.226	99.232	99.28
3	95.442	95.4	95.18	98.16	98.232	98.44	99.218	99.188	99.26
4	95.21	95.488	95.9	98.074	98.278	98.64	99.166	99.248	99.34
5	95.31	95.558	95.68	98.052	98.22	98.6	99.134	99.202	99.08
6	95.304	95.38	95.48	98.142	98.192	98.34	99.186	99.174	99.06
7	95.43	95.388	95.56	98.168	98.266	98.62	99.178	99.24	99.06
8	95.168	95.312	95.5	98.038	98.1	98.36	99.148	99.164	99
9	95.212	95.416	95.62	98.048	98.194	98.5	99.192	99.154	99.1
10	95.286	95.36	95.52	98.09	98.17	98.36	99.19	99.178	99.16
11	95.388	95.314	95.44	98.16	98.178	98.52	99.186	99.17	99.3
12	95.168	95.46	95.54	98.132	98.188	98.54	99.23	99.168	99.32
13	95.198	95.4	95.74	98.116	98.174	98.76	99.154	99.142	99.38
14	95.204	95.342	95.46	98.014	98.106	98.68	99.112	99.084	99.08
15	95.256	95.492	95.66	98.102	98.146	98.28	99.194	99.16	99.38
16	95.2	95.384	95.56	98.026	98.174	98.82	99.164	99.18	99.32
17	95.168	95.468	95.5	98.084	98.196	98.4	99.21	99.152	99.2
18	95.354	95.302	95.7	98.048	98.19	98.3	99.188	99.18	99.04
19	95.176	95.364	95.76	98.06	98.182	98.36	99.15	99.156	99.08
20	95.232	95.414	95.46	98.07	98.152	98.32	99.108	99.202	99.28
21	95.236	95.38	95.52	98.116	98.23	98.32	99.184	99.204	99.1
22	95.294	95.314	95.12	98.078	98.168	98.5	99.182	99.158	99.26
23	95.11	95.384	95.94	98	98.15	98.34	99.122	99.198	99.12
24	95.09	95.368	95.94	98.056	98.166	98.46	99.154	99.156	99.1
25	95.374	95.274	95.82	98.166	98.166	98.2	99.216	99.178	99.02
26	95.284	95.428	95.68	98.092	98.208	98.62	99.174	99.162	99.32
27	95.26	95.392	95.08	98.144	98.194	98.46	99.19	99.186	99.08
28	95.388	95.45	95.54	98.074	98.21	98.74	99.174	99.214	99.32
29	95.302	95.502	95.1	98.212	98.228	98.36	99.26	99.202	99.12
30	95.114	95.376	95.26	98.016	98.226	98.52	99.118	99.188	99.16
31	95.256	95.392	95.56	98.082	98.234	98.74	99.204	99.144	99
32	95.278	95.45	95.68	98.084	98.254	98.54	99.132	99.19	99
33	95.232	95.456	95.86	98	98.166	98.72	99.126	99.158	99.38
34	95.274	95.452	95.6	98.044	98.222	98.6	99.13	99.182	99.28
35	95.296	95.442	95.58	98.096	98.166	98.56	99.216	99.15	99.3
36	95.29	95.308	95.5	98.098	98.21	98.54	99.19	99.146	99.14
37	95.212	95.39	95.52	98.048	98.216	98.38	99.16	99.196	99.36
38	95.162	95.41	95.2	98.048	98.168	98.26	99.132	99.144	99.1
39	95.082	95.474	95.46	98.068	98.252	98.34	99.164	99.21	99.22
40	95.222	95.272	95.4	98.122	98.12	98.34	99.194	99.13	99.3
41	95.314	95.332	95.46	98.102	98.146	98.52	99.204	99.128	99.26
42	95.356	95.47	95.62	98.068	98.156	98.54	99.156	99.158	99.4
43	95.208	95.466	95.12	98.062	98.198	98.48	99.13	99.176	99.14
44	95.194	95.28	95.32	98.06	98.222	98.42	99.192	99.194	99.12
45	95.254	95.226	95.56	98.118	98.114	98.38	99.228	99.152	99.24
46	95.16	95.402	95.42	98.144	98.154	98.5	99.172	99.194	99.26
47	95.248	95.264	95.74	98.106	98.164	98.94	99.132	99.174	99.44
48	95.13	95.264	95.58	98.086	98.108	98.6	99.204	99.148	99.32
49	95.122	95.3	95.64	98.072	98.172	98.58	99.182	99.142	99.18
50	95.294	95.414	95.56	98.09	98.152	98.3	99.174	99.146	99.28


==> plots/Lazy_reinc_nsg_alpha_1_10.txt <==
X	Y1	Y2	Y3
0	95.37	98.102	99.146
1	92.396	96.694	98.22
2	91.28	95.966	97.786
3	90.288	95.322	97.358
4	89.656	94.9	97.108
5	89.03	94.486	96.82
6	88.616	94.144	96.634
7	88.064	93.82	96.346
8	87.742	93.55	96.192
9	87.382	93.406	96.022
10	87.13	93.196	95.874
11	86.848	92.976	95.714
12	86.596	92.708	95.582
13	86.568	92.682	95.552
14	86.186	92.528	95.416
15	86.044	92.354	95.27
16	86.124	92.248	95.182
17	85.942	92.184	95.102
18	86.14	92.264	95.17
19	85.926	92.258	95.156
20	85.876	92.14	94.99
21	85.61	91.986	94.95
22	85.668	91.982	94.902
23	85.54	91.896	94.946
24	85.554	91.842	94.878
25	85.552	91.77	94.8
26	85.446	91.69	94.682
27	85.316	91.712	94.678
28	85.276	91.57	94.772
29	85.152	91.71	94.774
30	85.058	91.628	94.688
31	85.39	91.818	94.794
32	85.286	91.79	94.698
33	85.156	91.676	94.582
34	85.036	91.458	94.564
35	85.292	91.642	94.656
36	85.2	91.684	94.588
37	85.25	91.646	94.654
38	85.248	91.746	94.7
39	85.08	91.502	94.586
40	85.13	91.542	94.56
41	85.108	91.566	94.624
42	85.016	91.482	94.576
43	85.05	91.508	94.492
44	85.012	91.446	94.53
45	85.112	91.476	94.594
46	85.39	91.55	94.53
47	84.868	91.52	94.648
48	84.948	91.538	94.544
49	84.926	91.464	94.514
50	84.938	91.5	94.504

==> plots/Lazy_reinc_nsg_alpha_1_5.txt <==
X	Y1	Y2	Y3
0	95.37	98.262	99.146
1	92.85	97.132	98.42
2	92.068	96.644	98.138
3	91.226	96.176	97.822
4	90.804	95.998	97.614
5	90.158	95.7	97.462
6	89.978	95.408	97.256
7	89.494	95.194	97.132
8	89.118	94.932	96.894
9	88.93	94.746	96.802
10	88.616	94.528	96.682
11	88.25	94.258	96.528
12	87.948	94.216	96.406
13	87.832	94.106	96.328
14	87.714	93.87	96.144
15	87.416	93.784	96.134
16	87.162	93.606	95.984
17	86.97	93.49	95.918
18	86.816	93.464	95.878
19	86.624	93.344	95.788
20	86.672	93.362	95.746
21	86.48	93.192	95.618
22	86.24	92.906	95.47
23	86.092	92.822	95.386
24	85.762	92.712	95.36
25	85.72	92.666	95.248
26	85.766	92.596	95.272
27	85.678	92.538	95.224
28	85.75	92.518	95.138
29	85.466	92.502	95.104
30	85.472	92.45	95.1
31	85.242	92.27	94.966
32	85.428	92.3	94.918
33	85.322	92.1	94.862
34	85.308	92.264	94.88
35	85.298	92.128	94.828
36	85.458	92.3	94.782
37	85.484	92.316	94.852
38	85.254	92.132	94.862
39	85.178	92.18	94.88
40	85.242	92.164	94.778
41	85.196	92.1	94.724
42	85.134	92.02	94.774
43	85.08	91.956	94.68
44	85.246	91.93	94.682
45	84.928	91.918	94.598
46	84.91	91.89	94.596
47	84.856	91.872	94.572
48	84.876	91.932	94.63
49	84.756	91.85	94.5
50	84.712	91.834	94.55

==> plots/Lazy_reinc_nsg_alpha_1_50.txt <==
X	Y1	Y2	Y3
0	95.888	98.446	99.366
1	92.258	96.53	98.16
2	91.28	95.904	97.768
3	90.86	95.614	97.542
4	90.698	95.42	97.452
5	90.61	95.454	97.38
6	90.496	95.334	97.228
7	90.55	95.424	97.372
8	90.626	95.22	97.292
9	90.592	95.33	97.342
10	90.734	95.402	97.426
11	90.604	95.366	97.278
12	90.622	95.528	97.372
13	90.542	95.31	97.216
14	90.414	95.346	97.402
15	90.594	95.348	97.43
16	90.486	95.398	97.38
17	90.62	95.466	97.436
18	90.748	95.424	97.454
19	90.558	95.392	97.358
20	90.704	95.408	97.414
21	90.458	95.474	97.464
22	90.518	95.454	97.398
23	90.378	95.312	97.35
24	90.468	95.312	97.348
25	90.532	95.27	97.342
26	90.41	95.316	97.296
27	90.612	95.484	97.39
28	90.434	95.324	97.348
29	90.586	95.474	97.456
30	90.474	95.406	97.434
31	90.502	95.292	97.274
32	90.452	95.338	97.33
33	90.26	95.252	97.268
34	90.426	95.426	97.342
35	90.558	95.44	97.336
36	90.75	95.402	97.39
37	90.508	95.272	97.33
38	90.564	95.282	97.254
39	90.63	95.418	97.39
40	90.468	95.324	97.39
41	90.41	95.322	97.352
42	90.476	95.426	97.454
43	90.65	95.376	97.35
44	90.56	95.284	97.34
45	90.332	95.4	97.306
46	90.524	95.362	97.418
47	90.592	95.462	97.448
48	90.518	95.442	97.446
49	90.666	95.508	97.478
50	90.406	95.412	97.322

==> plots/Lazy_reinc_sift100m_5.txt <==
X	Y1	Y2	Y3
0	96.026	98.526	99.496
1	95.998	98.528	99.492
2	95.93	98.474	99.464
3	95.928	98.448	99.448
4	95.83	98.452	99.456
5	95.768	98.416	99.452
6	95.694	98.38	99.446
7	95.71	98.378	99.424
8	95.722	98.378	99.386
9	95.634	98.36	99.37
10	95.484	98.286	99.362
11	95.474	98.278	99.374
12	95.542	98.334	99.394
13	95.534	98.296	99.416
14	95.474	98.268	99.41
15	95.466	98.25	99.372
16	95.496	98.23	99.346
17	95.526	98.292	99.398
18	95.454	98.314	99.408
19	95.566	98.324	99.446
20	95.508	98.31	99.44
21	95.47	98.278	99.424
22	95.486	98.242	99.418
23	95.628	98.312	99.442
24	95.568	98.318	99.414
25	95.524	98.328	99.394
26	95.556	98.318	99.396
27	95.566	98.294	99.368
28	95.544	98.258	99.38
29	95.502	98.31	99.376
30	95.522	98.28	99.39
31	95.556	98.314	99.406
32	95.588	98.368	99.398
33	95.576	98.35	99.394
34	95.558	98.316	99.354
35	95.506	98.306	99.386
36	95.6	98.31	99.414
37	95.564	98.308	99.39
38	95.624	98.268	99.412
39	95.5	98.278	99.382
40	95.642	98.284	99.37
41	95.612	98.286	99.366
42	95.584	98.26	99.392
43	95.508	98.228	99.394
44	95.494	98.182	99.346
45	95.502	98.26	99.374
46	95.526	98.272	99.41
47	95.494	98.23	99.392
48	95.5	98.248	99.386
49	95.522	98.24	99.388
50	95.55	98.276	99.364

==> plots/Ramp_up_deep1m.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	98.502	96.408	99.666	98.862	99.814	99.284
1	98.5	96.408	99.652	98.862	99.816	99.284
2	98.576	96.408	99.664	98.862	99.842	99.284
3	98.458	96.408	99.642	98.862	99.822	99.284
4	98.558	96.408	99.676	98.862	99.838	99.284
5	98.55	96.408	99.67	98.862	99.828	99.284
6	98.614	96.408	99.69	98.862	99.86	99.284
7	98.592	96.408	99.69	98.862	99.86	99.284
8	98.572	96.408	99.656	98.862	99.836	99.284
9	98.536	96.408	99.654	98.862	99.826	99.284
10	98.456	96.408	99.666	98.862	99.852	99.284
11	98.456	96.408	99.674	98.862	99.852	99.284
12	98.47	96.408	99.68	98.862	99.828	99.284
13	98.474	96.408	99.698	98.862	99.832	99.284
14	98.542	96.408	99.714	98.862	99.848	99.284
15	98.546	96.408	99.706	98.862	99.852	99.284
16	98.424	96.408	99.682	98.862	99.826	99.284
17	98.432	96.408	99.662	98.862	99.822	99.284
18	98.452	96.408	99.688	98.862	99.828	99.284
19	98.438	96.408	99.686	98.862	99.828	99.284
20	98.434	96.408	99.668	98.862	99.808	99.284
21	98.412	96.408	99.672	98.862	99.822	99.284
22	98.332	96.408	99.672	98.862	99.838	99.284
23	98.31	96.408	99.662	98.862	99.83	99.284
24	98.422	96.408	99.654	98.862	99.824	99.284
25	98.358	96.408	99.61	98.862	99.808	99.284
26	98.434	96.408	99.608	98.862	99.796	99.284
27	98.342	96.408	99.636	98.862	99.802	99.284
28	98.428	96.408	99.636	98.862	99.808	99.284
29	98.378	96.408	99.67	98.862	99.826	99.284
30	98.35	96.408	99.658	98.862	99.824	99.284
31	98.33	96.408	99.608	98.862	99.784	99.284
32	98.3	96.408	99.604	98.862	99.796	99.284
33	98.304	96.408	99.59	98.862	99.776	99.284
34	98.284	96.408	99.604	98.862	99.782	99.284
35	98.28	96.408	99.574	98.862	99.776	99.284
36	98.206	96.408	99.544	98.862	99.77	99.284
37	98.264	96.408	99.552	98.862	99.75	99.284
38	98.272	96.408	99.56	98.862	99.772	99.284
39	98.298	96.408	99.558	98.862	99.75	99.284
40	98.206	96.408	99.532	98.862	99.742	99.284
41	98.136	96.408	99.502	98.862	99.724	99.284
42	98.168	96.408	99.566	98.862	99.756	99.284
43	98.194	96.408	99.548	98.862	99.744	99.284
44	98.164	96.408	99.538	98.862	99.746	99.284
45	98.28	96.408	99.576	98.862	99.784	99.284
46	98.228	96.408	99.594	98.862	99.788	99.284
47	98.204	96.408	99.572	98.862	99.764	99.284
48	98.216	96.408	99.582	98.862	99.76	99.284
49	98.208	96.408	99.57	98.862	99.758	99.284
50	98.16	96.408	99.588	98.862	99.776	99.284
51	98.12	96.408	99.596	98.862	99.79	99.284
52	98.13	96.408	99.582	98.862	99.794	99.284
53	98.148	96.408	99.628	98.862	99.812	99.284
54	98.2	96.408	99.588	98.862	99.786	99.284
55	98.258	96.408	99.604	98.862	99.78	99.284
56	98.174	96.408	99.598	98.862	99.752	99.284
57	98.232	96.408	99.606	98.862	99.778	99.284
58	98.172	96.408	99.556	98.862	99.764	99.284
59	98.222	96.408	99.598	98.862	99.782	99.284
60	98.31	96.408	99.6	98.862	99.794	99.284
61	98.206	96.408	99.594	98.862	99.768	99.284
62	98.124	96.408	99.56	98.862	99.76	99.284
63	98.166	96.408	99.57	98.862	99.784	99.284
64	98.086	96.408	99.56	98.862	99.778	99.284
65	98.036	96.408	99.558	98.862	99.754	99.284
66	98.098	96.408	99.556	98.862	99.762	99.284
67	98.154	96.408	99.542	98.862	99.756	99.284
68	98.154	96.408	99.558	98.862	99.758	99.284
69	98.054	96.408	99.558	98.862	99.788	99.284
70	98.112	96.408	99.55	98.862	99.77	99.284
71	98.01	96.408	99.484	98.862	99.73	99.284
72	97.998	96.408	99.516	98.862	99.762	99.284
73	98.044	96.408	99.522	98.862	99.778	99.284
74	98.058	96.408	99.506	98.862	99.754	99.284
75	98.154	96.408	99.536	98.862	99.76	99.284
76	98.05	96.408	99.516	98.862	99.764	99.284
77	98.006	96.408	99.558	98.862	99.776	99.284
78	98.038	96.408	99.588	98.862	99.776	99.284
79	97.982	96.408	99.572	98.862	99.778	99.284
80	98.032	96.408	99.556	98.862	99.762	99.284
81	98.016	96.408	99.566	98.862	99.78	99.284
82	97.938	96.408	99.506	98.862	99.766	99.284
83	97.922	96.408	99.542	98.862	99.778	99.284
84	98.032	96.408	99.536	98.862	99.768	99.284
85	97.964	96.408	99.56	98.862	99.794	99.284
86	98.004	96.408	99.564	98.862	99.784	99.284
87	97.912	96.408	99.522	98.862	99.766	99.284
88	97.972	96.408	99.532	98.862	99.792	99.284
89	98.062	96.408	99.522	98.862	99.782	99.284
90	98	96.408	99.52	98.862	99.786	99.284
91	97.932	96.408	99.518	98.862	99.766	99.284
92	97.982	96.408	99.508	98.862	99.758	99.284
93	97.892	96.408	99.492	98.862	99.764	99.284
94	97.802	96.408	99.49	98.862	99.786	99.284
95	97.854	96.408	99.472	98.862	99.774	99.284
96	97.864	96.408	99.482	98.862	99.756	99.284
97	97.876	96.408	99.498	98.862	99.748	99.284
98	97.902	96.408	99.472	98.862	99.726	99.284
99	97.89	96.408	99.458	98.862	99.73	99.284
100	97.934	96.408	99.438	98.862	99.714	99.284
101	97.896	96.408	99.47	98.862	99.686	99.284
102	97.89	96.408	99.468	98.862	99.712	99.284
103	97.73	96.408	99.448	98.862	99.704	99.284
104	97.786	96.408	99.43	98.862	99.68	99.284
105	97.804	96.408	99.47	98.862	99.694	99.284
106	97.736	96.408	99.442	98.862	99.684	99.284
107	97.816	96.408	99.464	98.862	99.714	99.284
108	97.82	96.408	99.458	98.862	99.704	99.284
109	97.854	96.408	99.46	98.862	99.724	99.284
110	97.81	96.408	99.462	98.862	99.716	99.284
111	97.784	96.408	99.478	98.862	99.724	99.284
112	97.73	96.408	99.412	98.862	99.7	99.284
113	97.698	96.408	99.418	98.862	99.682	99.284
114	97.76	96.408	99.428	98.862	99.702	99.284
115	97.658	96.408	99.382	98.862	99.65	99.284
116	97.648	96.408	99.358	98.862	99.654	99.284
117	97.69	96.408	99.4	98.862	99.668	99.284
118	97.674	96.408	99.39	98.862	99.664	99.284
119	97.726	96.408	99.438	98.862	99.69	99.284
120	97.636	96.408	99.426	98.862	99.666	99.284
121	97.744	96.408	99.472	98.862	99.668	99.284
122	97.702	96.408	99.444	98.862	99.66	99.284
123	97.676	96.408	99.428	98.862	99.68	99.284
124	97.64	96.408	99.408	98.862	99.672	99.284
125	97.724	96.408	99.412	98.862	99.666	99.284
126	97.768	96.408	99.424	98.862	99.686	99.284
127	97.672	96.408	99.428	98.862	99.676	99.284
128	97.586	96.408	99.416	98.862	99.686	99.284
129	97.628	96.408	99.412	98.862	99.698	99.284
130	97.654	96.408	99.374	98.862	99.672	99.284
131	97.686	96.408	99.398	98.862	99.678	99.284
132	97.648	96.408	99.382	98.862	99.67	99.284
133	97.676	96.408	99.362	98.862	99.63	99.284
134	97.63	96.408	99.37	98.862	99.66	99.284
135	97.626	96.408	99.366	98.862	99.654	99.284
136	97.62	96.408	99.412	98.862	99.654	99.284
137	97.632	96.408	99.41	98.862	99.682	99.284
138	97.604	96.408	99.42	98.862	99.702	99.284
139	97.726	96.408	99.418	98.862	99.698	99.284
140	97.658	96.408	99.398	98.862	99.712	99.284
141	97.69	96.408	99.4	98.862	99.708	99.284
142	97.676	96.408	99.432	98.862	99.714	99.284
143	97.708	96.408	99.448	98.862	99.71	99.284
144	97.682	96.408	99.476	98.862	99.726	99.284
145	97.676	96.408	99.436	98.862	99.704	99.284
146	97.702	96.408	99.44	98.862	99.714	99.284
147	97.678	96.408	99.452	98.862	99.704	99.284
148	97.636	96.408	99.424	98.862	99.684	99.284
149	97.648	96.408	99.418	98.862	99.676	99.284
150	97.64	96.408	99.394	98.862	99.688	99.284
151	97.606	96.408	99.412	98.862	99.686	99.284
152	97.524	96.408	99.426	98.862	99.704	99.284
153	97.598	96.408	99.414	98.862	99.706	99.284
154	97.688	96.408	99.416	98.862	99.708	99.284
155	97.67	96.408	99.414	98.862	99.692	99.284
156	97.61	96.408	99.384	98.862	99.684	99.284
157	97.554	96.408	99.392	98.862	99.676	99.284
158	97.558	96.408	99.372	98.862	99.66	99.284
159	97.592	96.408	99.368	98.862	99.668	99.284
160	97.558	96.408	99.366	98.862	99.652	99.284
161	97.584	96.408	99.364	98.862	99.644	99.284
162	97.622	96.408	99.374	98.862	99.654	99.284
163	97.648	96.408	99.378	98.862	99.67	99.284
164	97.638	96.408	99.338	98.862	99.646	99.284
165	97.532	96.408	99.316	98.862	99.626	99.284
166	97.578	96.408	99.334	98.862	99.654	99.284
167	97.478	96.408	99.346	98.862	99.666	99.284
168	97.516	96.408	99.334	98.862	99.65	99.284
169	97.498	96.408	99.344	98.862	99.662	99.284
170	97.582	96.408	99.334	98.862	99.662	99.284
171	97.588	96.408	99.322	98.862	99.65	99.284
172	97.634	96.408	99.344	98.862	99.668	99.284
173	97.598	96.408	99.348	98.862	99.676	99.284
174	97.628	96.408	99.388	98.862	99.672	99.284
175	97.52	96.408	99.408	98.862	99.688	99.284
176	97.474	96.408	99.386	98.862	99.678	99.284
177	97.412	96.408	99.384	98.862	99.7	99.284
178	97.422	96.408	99.37	98.862	99.672	99.284
179	97.422	96.408	99.356	98.862	99.658	99.284
180	97.454	96.408	99.372	98.862	99.672	99.284
181	97.538	96.408	99.368	98.862	99.648	99.284
182	97.472	96.408	99.356	98.862	99.652	99.284
183	97.564	96.408	99.392	98.862	99.65	99.284
184	97.478	96.408	99.34	98.862	99.634	99.284
185	97.456	96.408	99.314	98.862	99.604	99.284
186	97.462	96.408	99.296	98.862	99.602	99.284
187	97.46	96.408	99.284	98.862	99.582	99.284
188	97.426	96.408	99.286	98.862	99.592	99.284
189	97.456	96.408	99.314	98.862	99.604	99.284
190	97.402	96.408	99.334	98.862	99.632	99.284
191	97.394	96.408	99.33	98.862	99.638	99.284
192	97.394	96.408	99.308	98.862	99.608	99.284
193	97.402	96.408	99.302	98.862	99.598	99.284
194	97.42	96.408	99.33	98.862	99.61	99.284
195	97.384	96.408	99.328	98.862	99.612	99.284
196	97.42	96.408	99.322	98.862	99.614	99.284
197	97.41	96.408	99.302	98.862	99.59	99.284
198	97.368	96.408	99.316	98.862	99.606	99.284
199	97.342	96.408	99.328	98.862	99.616	99.284
200	97.384	96.408	99.332	98.862	99.616	99.284
201	97.38	96.408	99.346	98.862	99.614	99.284
202	97.376	96.408	99.35	98.862	99.63	99.284
203	97.382	96.408	99.34	98.862	99.616	99.284
204	97.314	96.408	99.314	98.862	99.61	99.284
205	97.328	96.408	99.324	98.862	99.614	99.284
206	97.39	96.408	99.336	98.862	99.62	99.284
207	97.41	96.408	99.358	98.862	99.632	99.284
208	97.418	96.408	99.366	98.862	99.648	99.284
209	97.368	96.408	99.322	98.862	99.604	99.284
210	97.4	96.408	99.316	98.862	99.6	99.284
211	97.332	96.408	99.312	98.862	99.59	99.284
212	97.348	96.408	99.302	98.862	99.594	99.284
213	97.358	96.408	99.264	98.862	99.602	99.284
214	97.362	96.408	99.314	98.862	99.658	99.284
215	97.362	96.408	99.308	98.862	99.656	99.284
216	97.432	96.408	99.316	98.862	99.658	99.284
217	97.322	96.408	99.326	98.862	99.646	99.284
218	97.306	96.408	99.324	98.862	99.646	99.284
219	97.29	96.408	99.316	98.862	99.676	99.284
220	97.31	96.408	99.364	98.862	99.686	99.284
221	97.362	96.408	99.34	98.862	99.674	99.284
222	97.316	96.408	99.324	98.862	99.668	99.284
223	97.262	96.408	99.296	98.862	99.61	99.284
224	97.318	96.408	99.284	98.862	99.632	99.284
225	97.288	96.408	99.272	98.862	99.62	99.284
226	97.296	96.408	99.29	98.862	99.59	99.284
227	97.306	96.408	99.282	98.862	99.586	99.284
228	97.288	96.408	99.268	98.862	99.6	99.284
229	97.294	96.408	99.284	98.862	99.606	99.284
230	97.268	96.408	99.292	98.862	99.62	99.284
231	97.272	96.408	99.29	98.862	99.612	99.284
232	97.312	96.408	99.284	98.862	99.63	99.284
233	97.272	96.408	99.292	98.862	99.63	99.284
234	97.348	96.408	99.296	98.862	99.626	99.284
235	97.318	96.408	99.244	98.862	99.592	99.284
236	97.334	96.408	99.274	98.862	99.61	99.284
237	97.276	96.408	99.28	98.862	99.624	99.284
238	97.348	96.408	99.31	98.862	99.638	99.284
239	97.34	96.408	99.292	98.862	99.62	99.284
240	97.38	96.408	99.298	98.862	99.616	99.284
241	97.34	96.408	99.28	98.862	99.61	99.284
242	97.22	96.408	99.234	98.862	99.598	99.284
243	97.188	96.408	99.212	98.862	99.578	99.284
244	97.11	96.408	99.208	98.862	99.548	99.284
245	97.068	96.408	99.186	98.862	99.546	99.284
246	97.154	96.408	99.2	98.862	99.552	99.284
247	97.184	96.408	99.22	98.862	99.554	99.284
248	97.18	96.408	99.246	98.862	99.576	99.284
249	97.168	96.408	99.234	98.862	99.558	99.284
250	97.206	96.408	99.28	98.862	99.582	99.284
251	97.134	96.408	99.264	98.862	99.592	99.284
252	97.22	96.408	99.272	98.862	99.56	99.284
253	97.216	96.408	99.232	98.862	99.584	99.284
254	97.284	96.408	99.23	98.862	99.602	99.284
255	97.242	96.408	99.214	98.862	99.586	99.284
256	97.13	96.408	99.192	98.862	99.572	99.284
257	97.206	96.408	99.19	98.862	99.588	99.284
258	97.14	96.408	99.202	98.862	99.564	99.284
259	97.106	96.408	99.222	98.862	99.564	99.284
260	97.136	96.408	99.18	98.862	99.562	99.284
261	97.144	96.408	99.194	98.862	99.574	99.284
262	97.1	96.408	99.206	98.862	99.57	99.284
263	97.164	96.408	99.21	98.862	99.58	99.284
264	97.062	96.408	99.178	98.862	99.582	99.284
265	97.146	96.408	99.152	98.862	99.564	99.284
266	97.116	96.408	99.152	98.862	99.56	99.284
267	97.154	96.408	99.14	98.862	99.53	99.284
268	97.168	96.408	99.18	98.862	99.556	99.284
269	97.168	96.408	99.172	98.862	99.556	99.284
270	97.084	96.408	99.16	98.862	99.558	99.284
271	97.132	96.408	99.142	98.862	99.556	99.284
272	97.24	96.408	99.186	98.862	99.582	99.284
273	97.306	96.408	99.246	98.862	99.614	99.284
274	97.216	96.408	99.232	98.862	99.628	99.284
275	97.156	96.408	99.214	98.862	99.588	99.284
276	97.17	96.408	99.218	98.862	99.58	99.284
277	97.238	96.408	99.256	98.862	99.592	99.284
278	97.302	96.408	99.236	98.862	99.594	99.284
279	97.212	96.408	99.238	98.862	99.594	99.284
280	97.258	96.408	99.246	98.862	99.578	99.284
281	97.252	96.408	99.21	98.862	99.562	99.284
282	97.232	96.408	99.224	98.862	99.552	99.284
283	97.212	96.408	99.202	98.862	99.55	99.284
284	97.142	96.408	99.214	98.862	99.532	99.284
285	97.138	96.408	99.176	98.862	99.514	99.284
286	97.096	96.408	99.198	98.862	99.536	99.284
287	97.09	96.408	99.176	98.862	99.532	99.284
288	97.104	96.408	99.2	98.862	99.544	99.284
289	97.028	96.408	99.178	98.862	99.538	99.284
290	97.04	96.408	99.184	98.862	99.512	99.284
291	96.962	96.408	99.19	98.862	99.502	99.284
292	97.006	96.408	99.196	98.862	99.534	99.284
293	97.046	96.408	99.216	98.862	99.528	99.284
294	97.03	96.408	99.206	98.862	99.522	99.284
295	96.986	96.408	99.14	98.862	99.492	99.284
296	97.036	96.408	99.19	98.862	99.506	99.284
297	96.986	96.408	99.182	98.862	99.496	99.284
298	96.974	96.408	99.164	98.862	99.506	99.284
299	96.934	96.408	99.166	98.862	99.51	99.284
300	96.974	96.408	99.18	98.862	99.508	99.284
301	96.96	96.408	99.142	98.862	99.51	99.284
302	96.996	96.408	99.186	98.862	99.526	99.284
303	96.954	96.408	99.158	98.862	99.512	99.284
304	96.992	96.408	99.18	98.862	99.51	99.284
305	96.934	96.408	99.182	98.862	99.504	99.284
306	97.006	96.408	99.198	98.862	99.51	99.284
307	96.996	96.408	99.166	98.862	99.506	99.284
308	97.024	96.408	99.168	98.862	99.53	99.284
309	97.034	96.408	99.148	98.862	99.502	99.284
310	96.994	96.408	99.158	98.862	99.514	99.284
311	96.956	96.408	99.172	98.862	99.518	99.284
312	96.86	96.408	99.152	98.862	99.524	99.284
313	96.904	96.408	99.164	98.862	99.516	99.284
314	96.974	96.408	99.13	98.862	99.5	99.284
315	96.936	96.408	99.142	98.862	99.502	99.284
316	96.908	96.408	99.14	98.862	99.512	99.284
317	96.898	96.408	99.094	98.862	99.498	99.284
318	96.936	96.408	99.14	98.862	99.498	99.284
319	96.954	96.408	99.13	98.862	99.482	99.284
320	96.95	96.408	99.114	98.862	99.496	99.284
321	96.998	96.408	99.148	98.862	99.496	99.284
322	96.902	96.408	99.11	98.862	99.478	99.284
323	96.812	96.408	99.076	98.862	99.472	99.284
324	96.818	96.408	99.102	98.862	99.482	99.284
325	96.86	96.408	99.07	98.862	99.47	99.284
326	96.796	96.408	99.044	98.862	99.45	99.284
327	96.764	96.408	99.04	98.862	99.456	99.284
328	96.692	96.408	99.056	98.862	99.456	99.284
329	96.706	96.408	99.066	98.862	99.458	99.284
330	96.766	96.408	99.08	98.862	99.486	99.284
331	96.828	96.408	99.078	98.862	99.498	99.284
332	96.88	96.408	99.128	98.862	99.516	99.284
333	96.858	96.408	99.126	98.862	99.516	99.284
334	96.856	96.408	99.148	98.862	99.514	99.284
335	96.802	96.408	99.146	98.862	99.516	99.284
336	96.768	96.408	99.112	98.862	99.508	99.284
337	96.7	96.408	99.106	98.862	99.512	99.284
338	96.712	96.408	99.152	98.862	99.534	99.284
339	96.742	96.408	99.142	98.862	99.522	99.284
340	96.706	96.408	99.094	98.862	99.496	99.284
341	96.748	96.408	99.084	98.862	99.498	99.284
342	96.726	96.408	99.086	98.862	99.502	99.284
343	96.782	96.408	99.09	98.862	99.48	99.284
344	96.768	96.408	99.076	98.862	99.5	99.284
345	96.75	96.408	99.09	98.862	99.502	99.284
346	96.828	96.408	99.112	98.862	99.534	99.284
347	96.888	96.408	99.124	98.862	99.51	99.284
348	96.886	96.408	99.09	98.862	99.524	99.284
349	96.828	96.408	99.086	98.862	99.518	99.284
350	96.806	96.408	99.114	98.862	99.524	99.284
351	96.77	96.408	99.106	98.862	99.52	99.284
352	96.866	96.408	99.132	98.862	99.53	99.284
353	96.926	96.408	99.142	98.862	99.544	99.284
354	96.896	96.408	99.136	98.862	99.53	99.284
355	96.856	96.408	99.142	98.862	99.528	99.284
356	96.822	96.408	99.11	98.862	99.536	99.284
357	96.822	96.408	99.108	98.862	99.522	99.284
358	96.762	96.408	99.06	98.862	99.472	99.284
359	96.826	96.408	99.04	98.862	99.486	99.284
360	96.788	96.408	99.048	98.862	99.49	99.284
361	96.71	96.408	99.034	98.862	99.486	99.284
362	96.77	96.408	99.054	98.862	99.486	99.284
363	96.766	96.408	99.092	98.862	99.502	99.284
364	96.762	96.408	99.072	98.862	99.496	99.284
365	96.814	96.408	99.08	98.862	99.506	99.284
366	96.858	96.408	99.084	98.862	99.488	99.284
367	96.796	96.408	99.09	98.862	99.498	99.284
368	96.814	96.408	99.106	98.862	99.524	99.284
369	96.76	96.408	99.064	98.862	99.502	99.284
370	96.794	96.408	99.07	98.862	99.508	99.284
371	96.852	96.408	99.086	98.862	99.514	99.284
372	96.826	96.408	99.09	98.862	99.524	99.284
373	96.798	96.408	99.114	98.862	99.494	99.284
374	96.722	96.408	99.074	98.862	99.482	99.284
375	96.744	96.408	99.102	98.862	99.51	99.284
376	96.794	96.408	99.086	98.862	99.488	99.284
377	96.726	96.408	99.06	98.862	99.48	99.284
378	96.72	96.408	99.038	98.862	99.462	99.284
379	96.762	96.408	99.028	98.862	99.48	99.284
380	96.758	96.408	99.038	98.862	99.474	99.284
381	96.78	96.408	99.072	98.862	99.468	99.284
382	96.752	96.408	99.032	98.862	99.434	99.284
383	96.858	96.408	99.012	98.862	99.448	99.284
384	96.846	96.408	99.002	98.862	99.444	99.284
385	96.788	96.408	98.984	98.862	99.448	99.284
386	96.742	96.408	99.004	98.862	99.448	99.284
387	96.738	96.408	99.004	98.862	99.434	99.284
388	96.702	96.408	99.002	98.862	99.424	99.284
389	96.654	96.408	99.022	98.862	99.434	99.284
390	96.666	96.408	99.036	98.862	99.444	99.284
391	96.654	96.408	99.012	98.862	99.45	99.284
392	96.666	96.408	99.02	98.862	99.446	99.284
393	96.626	96.408	98.982	98.862	99.432	99.284
394	96.626	96.408	98.994	98.862	99.43	99.284
395	96.554	96.408	98.958	98.862	99.408	99.284
396	96.704	96.408	99.022	98.862	99.444	99.284
397	96.7	96.408	99.006	98.862	99.436	99.284
398	96.736	96.408	99.064	98.862	99.45	99.284
399	96.71	96.408	99.078	98.862	99.458	99.284
400	96.722	96.408	99.07	98.862	99.462	99.284
401	96.64	96.408	99.066	98.862	99.46	99.284
402	96.646	96.408	99.1	98.862	99.472	99.284
403	96.576	96.408	99.118	98.862	99.476	99.284
404	96.69	96.408	99.118	98.862	99.482	99.284
405	96.686	96.408	99.082	98.862	99.466	99.284
406	96.642	96.408	99.062	98.862	99.454	99.284
407	96.594	96.408	99.062	98.862	99.442	99.284
408	96.552	96.408	99.046	98.862	99.466	99.284
409	96.536	96.408	99.038	98.862	99.458	99.284
410	96.592	96.408	99.034	98.862	99.462	99.284
411	96.604	96.408	99.07	98.862	99.476	99.284
412	96.576	96.408	99.11	98.862	99.494	99.284
413	96.644	96.408	99.122	98.862	99.502	99.284
414	96.63	96.408	99.112	98.862	99.502	99.284
415	96.528	96.408	99.084	98.862	99.466	99.284
416	96.608	96.408	99.074	98.862	99.45	99.284
417	96.626	96.408	99.074	98.862	99.456	99.284
418	96.608	96.408	99.094	98.862	99.48	99.284
419	96.606	96.408	99.074	98.862	99.494	99.284
420	96.63	96.408	99.048	98.862	99.494	99.284
421	96.662	96.408	99.036	98.862	99.488	99.284
422	96.594	96.408	99.032	98.862	99.488	99.284
423	96.626	96.408	99.038	98.862	99.484	99.284
424	96.558	96.408	99.068	98.862	99.498	99.284
425	96.494	96.408	99.016	98.862	99.466	99.284
426	96.49	96.408	99.016	98.862	99.462	99.284
427	96.504	96.408	99.014	98.862	99.458	99.284
428	96.48	96.408	98.994	98.862	99.436	99.284
429	96.532	96.408	99.01	98.862	99.44	99.284
430	96.51	96.408	99.008	98.862	99.444	99.284
431	96.474	96.408	99.01	98.862	99.464	99.284
432	96.504	96.408	98.99	98.862	99.474	99.284
433	96.482	96.408	98.968	98.862	99.456	99.284
434	96.554	96.408	98.992	98.862	99.46	99.284
435	96.564	96.408	99.008	98.862	99.46	99.284
436	96.57	96.408	99.028	98.862	99.48	99.284
437	96.494	96.408	99.002	98.862	99.472	99.284
438	96.476	96.408	99.028	98.862	99.482	99.284
439	96.528	96.408	99.006	98.862	99.46	99.284
440	96.51	96.408	99.038	98.862	99.484	99.284
441	96.48	96.408	99.036	98.862	99.472	99.284
442	96.47	96.408	99.054	98.862	99.48	99.284
443	96.442	96.408	99.022	98.862	99.482	99.284
444	96.422	96.408	99.01	98.862	99.478	99.284
445	96.46	96.408	99.004	98.862	99.454	99.284
446	96.43	96.408	99.014	98.862	99.448	99.284
447	96.468	96.408	99.02	98.862	99.462	99.284
448	96.432	96.408	98.994	98.862	99.432	99.284
449	96.482	96.408	99	98.862	99.444	99.284
450	96.476	96.408	99.004	98.862	99.434	99.284

==> plots/Ramp_up_deep1m_fast.txt <==
X	Y1	Y2	Y3
0	98.502	99.666	99.814
1	98.594	99.664	99.818
2	98.648	99.71	99.85
3	98.522	99.686	99.842
4	98.59	99.722	99.832
5	98.66	99.694	99.838
6	98.552	99.692	99.842
7	98.51	99.682	99.838
8	98.51	99.658	99.832
9	98.514	99.646	99.81
10	98.54	99.636	99.82
11	98.556	99.686	99.872
12	98.484	99.708	99.838
13	98.538	99.616	99.82
14	98.496	99.648	99.82
15	98.426	99.63	99.802
16	98.434	99.642	99.796
17	98.414	99.64	99.8
18	98.436	99.606	99.786
19	98.47	99.608	99.798
20	98.438	99.63	99.792
21	98.406	99.628	99.798
22	98.35	99.604	99.804
23	98.366	99.622	99.816
24	98.384	99.65	99.812
25	98.428	99.62	99.816
26	98.28	99.58	99.79
27	98.352	99.64	99.812
28	98.314	99.632	99.812
29	98.432	99.674	99.818
30	98.342	99.654	99.806
31	98.272	99.588	99.798
32	98.248	99.56	99.784
33	98.292	99.624	99.792
34	98.216	99.61	99.802
35	98.304	99.606	99.8
36	98.254	99.592	99.804
37	98.236	99.61	99.806
38	98.286	99.578	99.788
39	98.378	99.626	99.806
40	98.352	99.616	99.814
41	98.288	99.632	99.826
42	98.29	99.59	99.794
43	98.242	99.608	99.8
44	98.19	99.592	99.806
45	98.228	99.59	99.816
46	98.224	99.598	99.792
47	98.228	99.606	99.788
48	98.322	99.616	99.774
49	98.272	99.576	99.784
50	98.306	99.562	99.782
51	98.272	99.598	99.772
52	98.216	99.598	99.784
53	98.112	99.57	99.746
54	98.162	99.538	99.744
55	98.2	99.56	99.738
56	98.2	99.578	99.76
57	98.154	99.574	99.756
58	98.076	99.55	99.766
59	98.134	99.556	99.768
60	98.142	99.568	99.758
61	98.204	99.636	99.79
62	98.198	99.62	99.812
63	98.206	99.578	99.778
64	98.156	99.548	99.768
65	98.132	99.526	99.766
66	98.17	99.564	99.778
67	98.144	99.582	99.77
68	98.08	99.56	99.784
69	98.086	99.536	99.774
70	98.052	99.526	99.786
71	98.07	99.504	99.742
72	98.078	99.522	99.754
73	98.012	99.538	99.76
74	98.07	99.526	99.772
75	97.998	99.536	99.766
76	97.988	99.524	99.762
77	98.042	99.516	99.75
78	98.076	99.51	99.744
79	98.03	99.516	99.768
80	98.106	99.528	99.78
81	98.11	99.55	99.792
82	98	99.528	99.788
83	98.022	99.504	99.762
84	97.984	99.506	99.774
85	97.964	99.484	99.752
86	97.854	99.496	99.758
87	97.918	99.474	99.742
88	97.96	99.476	99.736
89	98.036	99.446	99.724
90	98.05	99.414	99.714
91	97.978	99.42	99.718
92	97.922	99.448	99.712
93	97.902	99.454	99.716
94	97.928	99.442	99.696
95	97.922	99.464	99.72
96	97.998	99.464	99.698
97	97.908	99.454	99.686
98	97.874	99.432	99.704
99	97.936	99.48	99.726
100	97.928	99.466	99.712
101	97.846	99.468	99.716
102	97.822	99.458	99.698
103	97.794	99.482	99.72
104	97.82	99.49	99.74
105	97.806	99.476	99.712
106	97.912	99.5	99.718
107	97.876	99.5	99.71
108	97.922	99.528	99.754
109	97.936	99.52	99.722
110	97.912	99.474	99.69
111	97.964	99.47	99.694
112	97.876	99.444	99.694
113	97.84	99.442	99.702
114	97.802	99.442	99.712
115	97.88	99.46	99.72
116	97.852	99.458	99.704
117	97.806	99.424	99.694
118	97.808	99.45	99.708
119	97.808	99.442	99.716
120	97.838	99.462	99.718
121	97.846	99.496	99.738
122	97.868	99.466	99.704
123	97.812	99.482	99.714
124	97.754	99.442	99.696
125	97.744	99.43	99.696
126	97.692	99.416	99.662
127	97.706	99.418	99.67
128	97.686	99.416	99.682
129	97.68	99.406	99.682
130	97.702	99.434	99.704
131	97.75	99.446	99.688
132	97.678	99.426	99.694
133	97.666	99.41	99.696
134	97.692	99.4	99.674
135	97.72	99.41	99.69
136	97.716	99.444	99.71
137	97.68	99.428	99.7
138	97.704	99.438	99.726
139	97.772	99.446	99.71
140	97.682	99.454	99.7
141	97.636	99.422	99.662
142	97.63	99.394	99.692
143	97.706	99.41	99.688
144	97.694	99.4	99.67
145	97.768	99.448	99.676
146	97.642	99.406	99.68
147	97.63	99.418	99.688
148	97.708	99.418	99.688
149	97.656	99.43	99.68
150	97.666	99.418	99.7
151	97.606	99.406	99.684
152	97.61	99.412	99.686
153	97.59	99.356	99.65
154	97.64	99.364	99.638
155	97.634	99.364	99.674
156	97.626	99.406	99.674
157	97.61	99.372	99.662
158	97.582	99.348	99.65
159	97.618	99.4	99.672
160	97.67	99.418	99.688
161	97.67	99.396	99.684
162	97.602	99.4	99.67
163	97.518	99.344	99.658
164	97.554	99.346	99.658
165	97.58	99.346	99.634
166	97.518	99.338	99.622
167	97.442	99.338	99.626
168	97.566	99.372	99.642
169	97.57	99.362	99.638
170	97.556	99.352	99.634
171	97.546	99.338	99.628
172	97.574	99.374	99.654
173	97.622	99.364	99.668
174	97.5	99.342	99.652
175	97.48	99.338	99.628
176	97.462	99.302	99.618
177	97.452	99.312	99.626
178	97.418	99.308	99.622
179	97.336	99.344	99.632
180	97.332	99.304	99.63
181	97.378	99.278	99.612
182	97.352	99.3	99.594
183	97.36	99.28	99.602
184	97.314	99.244	99.584
185	97.376	99.278	99.626
186	97.372	99.304	99.63
187	97.516	99.332	99.662
188	97.506	99.38	99.67
189	97.402	99.402	99.684
190	97.488	99.384	99.676
191	97.452	99.342	99.674
192	97.506	99.328	99.65
193	97.536	99.324	99.652
194	97.546	99.348	99.642
195	97.522	99.356	99.662
196	97.558	99.372	99.646
197	97.592	99.404	99.658
198	97.522	99.384	99.656
199	97.486	99.336	99.646
200	97.452	99.348	99.64
201	97.444	99.308	99.632
202	97.45	99.312	99.638
203	97.412	99.316	99.644
204	97.352	99.292	99.63
205	97.366	99.352	99.656
206	97.396	99.326	99.624
207	97.408	99.32	99.622
208	97.396	99.332	99.622
209	97.412	99.328	99.644
210	97.402	99.328	99.64
211	97.35	99.314	99.614
212	97.344	99.332	99.612
213	97.338	99.302	99.57
214	97.278	99.286	99.578
215	97.29	99.298	99.604
216	97.35	99.286	99.616
217	97.308	99.302	99.618
218	97.386	99.324	99.644
219	97.354	99.328	99.628
220	97.272	99.324	99.612
221	97.248	99.324	99.6
222	97.308	99.326	99.63
223	97.282	99.314	99.62
224	97.208	99.276	99.584
225	97.256	99.31	99.592
226	97.28	99.258	99.566
227	97.262	99.272	99.572
228	97.228	99.314	99.566
229	97.262	99.3	99.586
230	97.312	99.286	99.59
231	97.39	99.302	99.596
232	97.352	99.302	99.586
233	97.31	99.272	99.596
234	97.212	99.25	99.562
235	97.284	99.236	99.546
236	97.36	99.224	99.564
237	97.312	99.228	99.54
238	97.256	99.206	99.538
239	97.228	99.212	99.54
240	97.248	99.226	99.558
241	97.216	99.212	99.544
242	97.236	99.208	99.556
243	97.164	99.21	99.558
244	97.204	99.198	99.562
245	97.2	99.184	99.522
246	97.226	99.188	99.538
247	97.202	99.166	99.536
248	97.176	99.168	99.496
249	97.216	99.152	99.498
250	97.214	99.14	99.51
251	97.254	99.178	99.518
252	97.288	99.182	99.506
253	97.23	99.222	99.54
254	97.248	99.236	99.554
255	97.198	99.232	99.538
256	97.23	99.22	99.584
257	97.158	99.21	99.57
258	97.184	99.198	99.584
259	97.166	99.244	99.618
260	97.118	99.254	99.618
261	97.17	99.26	99.614
262	97.138	99.222	99.564
263	97.152	99.242	99.57
264	97.224	99.214	99.558
265	97.25	99.228	99.552
266	97.154	99.216	99.554
267	97.126	99.194	99.56
268	97.178	99.19	99.574
269	97.184	99.238	99.59
270	97.164	99.244	99.586
271	97.22	99.254	99.562
272	97.252	99.242	99.56
273	97.196	99.246	99.54
274	97.23	99.27	99.574
275	97.164	99.262	99.576
276	97.22	99.264	99.564
277	97.164	99.244	99.58
278	97.16	99.264	99.554
279	97.082	99.248	99.548
280	97.048	99.232	99.552
281	97.088	99.228	99.564
282	97.05	99.248	99.556
283	97.05	99.196	99.536
284	97.102	99.184	99.518
285	97.094	99.172	99.51
286	97.04	99.148	99.5
287	97.078	99.182	99.506
288	97.058	99.19	99.522
289	96.99	99.186	99.534
290	97.032	99.17	99.52
291	97.144	99.22	99.542
292	97.178	99.23	99.56
293	97.102	99.24	99.556
294	97.16	99.244	99.544
295	97.134	99.196	99.516
296	97.192	99.186	99.512
297	97.216	99.226	99.504
298	97.258	99.23	99.528
299	97.248	99.2	99.502
300	97.214	99.218	99.506
301	97.164	99.212	99.516
302	97.17	99.224	99.526
303	97.212	99.208	99.544
304	97.196	99.174	99.534
305	97.188	99.174	99.532
306	97.194	99.198	99.544
307	97.13	99.202	99.526
308	97.07	99.176	99.518
309	97.112	99.212	99.536
310	97.114	99.202	99.538
311	97.104	99.166	99.51
312	97.102	99.154	99.496
313	97.022	99.146	99.502
314	97.11	99.164	99.51
315	97.138	99.164	99.488
316	97.068	99.172	99.522
317	97.062	99.19	99.544
318	97.1	99.222	99.556
319	97.024	99.194	99.554
320	97.046	99.164	99.558
321	97.078	99.154	99.54
322	97.028	99.152	99.558
323	97.008	99.136	99.546
324	97.062	99.174	99.54
325	97.098	99.198	99.568
326	97.05	99.154	99.546
327	97.048	99.134	99.524
328	97.02	99.138	99.51
329	97.002	99.154	99.514
330	96.908	99.136	99.51
331	96.942	99.162	99.514
332	96.984	99.154	99.518
333	97.03	99.17	99.524
334	97	99.146	99.496
335	97.034	99.16	99.512
336	97.05	99.172	99.52
337	96.99	99.172	99.52
338	97.042	99.186	99.526
339	97.006	99.154	99.504
340	96.98	99.172	99.512
341	97.032	99.162	99.504
342	96.92	99.156	99.498
343	97.004	99.148	99.494
344	96.948	99.168	99.496
345	96.992	99.178	99.506
346	96.95	99.17	99.514
347	96.882	99.146	99.52
348	96.896	99.156	99.528
349	96.83	99.13	99.516
350	96.906	99.148	99.512
351	96.844	99.146	99.532
352	96.848	99.142	99.532
353	96.83	99.158	99.528
354	96.846	99.114	99.51
355	96.78	99.088	99.512
356	96.884	99.096	99.51
357	96.878	99.094	99.522
358	96.86	99.08	99.498
359	96.864	99.096	99.494
360	96.882	99.092	99.48
361	96.866	99.062	99.448
362	96.858	99.06	99.472
363	96.884	99.06	99.478
364	96.902	99.074	99.458
365	96.744	99.024	99.45
366	96.758	99.024	99.45
367	96.684	99.014	99.438
368	96.698	99.004	99.432
369	96.712	99.02	99.446
370	96.714	99.036	99.466
371	96.704	98.994	99.442
372	96.612	99.012	99.442
373	96.674	99.004	99.44
374	96.614	98.978	99.442
375	96.626	98.998	99.442
376	96.564	98.98	99.426
377	96.586	98.952	99.422
378	96.646	98.998	99.412
379	96.65	99.02	99.43
380	96.69	99.04	99.452
381	96.67	99.024	99.446
382	96.71	99.024	99.432
383	96.626	98.998	99.42
384	96.628	98.982	99.404
385	96.6	98.992	99.406
386	96.672	99.028	99.414
387	96.62	98.998	99.398
388	96.636	99.012	99.41
389	96.65	98.986	99.416
390	96.634	98.984	99.388
391	96.626	98.992	99.396
392	96.646	98.998	99.386
393	96.674	98.982	99.382
394	96.646	98.972	99.412
395	96.614	98.944	99.412
396	96.664	98.976	99.424
397	96.712	99.002	99.446
398	96.698	98.982	99.432
399	96.656	98.962	99.438
400	96.63	98.984	99.458
401	96.618	98.966	99.432
402	96.574	98.95	99.43
403	96.612	98.998	99.446
404	96.65	99.016	99.462
405	96.628	98.994	99.448
406	96.686	99.022	99.466
407	96.688	99.026	99.466
408	96.614	99.026	99.45
409	96.592	99.034	99.442
410	96.538	99.006	99.442
411	96.492	98.998	99.434
412	96.56	99.008	99.412
413	96.572	99.002	99.426
414	96.57	99.006	99.446
415	96.654	99.008	99.434
416	96.684	99.012	99.44
417	96.666	99.038	99.444
418	96.634	99.06	99.478
419	96.616	99.026	99.48
420	96.66	99.028	99.472
421	96.568	99.016	99.456
422	96.56	99.032	99.48
423	96.58	99.05	99.494
424	96.58	99.062	99.51
425	96.606	99.068	99.504
426	96.668	99.068	99.518
427	96.574	99.016	99.486
428	96.518	98.984	99.464
429	96.572	99.02	99.472
430	96.62	99.01	99.48
431	96.536	99.016	99.46
432	96.63	99.022	99.472
433	96.55	99.008	99.46
434	96.58	98.984	99.436
435	96.54	98.974	99.442
436	96.558	98.97	99.456
437	96.614	99.024	99.466
438	96.588	99.002	99.43
439	96.606	99.002	99.41
440	96.604	98.992	99.404
441	96.546	99.01	99.42
442	96.544	98.978	99.41
443	96.632	98.99	99.438
444	96.552	98.954	99.416
445	96.548	98.962	99.41
446	96.57	98.982	99.416
447	96.612	98.97	99.41
448	96.552	98.962	99.402
449	96.642	99.002	99.416
450	96.642	98.996	99.424

==> plots/Ramp_up_gist1m.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	99.52	96.8	99.86	98.96	99.92	99.5
1	99.48	96.8	99.86	98.96	99.92	99.5
2	99.58	96.8	99.86	98.96	99.92	99.5
3	99.48	96.8	99.84	98.96	99.9	99.5
4	99.5	96.8	99.82	98.96	99.86	99.5
5	99.4	96.8	99.82	98.96	99.88	99.5
6	99.5	96.8	99.86	98.96	99.92	99.5
7	99.52	96.8	99.88	98.96	99.92	99.5
8	99.48	96.8	99.82	98.96	99.88	99.5
9	99.46	96.8	99.86	98.96	99.9	99.5
10	99.42	96.8	99.9	98.96	99.94	99.5
11	99.34	96.8	99.78	98.96	99.88	99.5
12	99.28	96.8	99.78	98.96	99.86	99.5
13	99.36	96.8	99.76	98.96	99.82	99.5
14	99.38	96.8	99.74	98.96	99.8	99.5
15	99.34	96.8	99.8	98.96	99.84	99.5
16	99.2	96.8	99.8	98.96	99.82	99.5
17	99.38	96.8	99.78	98.96	99.84	99.5
18	99.38	96.8	99.84	98.96	99.88	99.5
19	99.44	96.8	99.86	98.96	99.88	99.5
20	99.4	96.8	99.86	98.96	99.94	99.5
21	99.34	96.8	99.86	98.96	99.92	99.5
22	99.36	96.8	99.84	98.96	99.92	99.5
23	99.48	96.8	99.9	98.96	99.96	99.5
24	99.42	96.8	99.84	98.96	99.96	99.5
25	99.48	96.8	99.86	98.96	99.92	99.5
26	99.44	96.8	99.8	98.96	99.84	99.5
27	99.4	96.8	99.84	98.96	99.94	99.5
28	99.34	96.8	99.9	98.96	99.96	99.5
29	99.32	96.8	99.7	98.96	99.88	99.5
30	99.32	96.8	99.8	98.96	99.94	99.5
31	99.28	96.8	99.82	98.96	99.92	99.5
32	99.32	96.8	99.8	98.96	99.94	99.5
33	99.32	96.8	99.82	98.96	99.96	99.5
34	99.18	96.8	99.84	98.96	99.94	99.5
35	99.24	96.8	99.86	98.96	99.96	99.5
36	99.2	96.8	99.84	98.96	99.94	99.5
37	99.14	96.8	99.82	98.96	99.92	99.5
38	99.12	96.8	99.82	98.96	99.9	99.5
39	99.18	96.8	99.84	98.96	99.9	99.5
40	99.24	96.8	99.82	98.96	99.94	99.5
41	99.24	96.8	99.82	98.96	99.94	99.5
42	99.14	96.8	99.82	98.96	99.94	99.5
43	99.18	96.8	99.82	98.96	99.94	99.5
44	99.1	96.8	99.82	98.96	99.92	99.5
45	99.32	96.8	99.82	98.96	99.92	99.5
46	99.16	96.8	99.82	98.96	99.92	99.5
47	99.1	96.8	99.82	98.96	99.9	99.5
48	99.1	96.8	99.84	98.96	99.9	99.5
49	99.2	96.8	99.88	98.96	99.92	99.5
50	99.3	96.8	99.78	98.96	99.9	99.5
51	99.08	96.8	99.8	98.96	99.92	99.5
52	99.26	96.8	99.84	98.96	99.94	99.5
53	99.16	96.8	99.76	98.96	99.9	99.5
54	99.14	96.8	99.74	98.96	99.84	99.5
55	99	96.8	99.7	98.96	99.8	99.5
56	98.84	96.8	99.58	98.96	99.74	99.5
57	98.96	96.8	99.64	98.96	99.76	99.5
58	99.14	96.8	99.62	98.96	99.78	99.5
59	99.1	96.8	99.7	98.96	99.82	99.5
60	99.02	96.8	99.6	98.96	99.78	99.5
61	98.96	96.8	99.68	98.96	99.82	99.5
62	99	96.8	99.68	98.96	99.84	99.5
63	98.88	96.8	99.66	98.96	99.78	99.5
64	98.96	96.8	99.7	98.96	99.8	99.5
65	98.8	96.8	99.66	98.96	99.78	99.5
66	98.8	96.8	99.66	98.96	99.82	99.5
67	98.86	96.8	99.58	98.96	99.8	99.5
68	98.8	96.8	99.58	98.96	99.8	99.5
69	98.82	96.8	99.66	98.96	99.82	99.5
70	98.88	96.8	99.62	98.96	99.8	99.5
71	98.9	96.8	99.64	98.96	99.76	99.5
72	98.84	96.8	99.7	98.96	99.8	99.5
73	98.82	96.8	99.64	98.96	99.76	99.5
74	98.9	96.8	99.62	98.96	99.74	99.5
75	98.96	96.8	99.66	98.96	99.72	99.5
76	98.72	96.8	99.66	98.96	99.74	99.5
77	98.76	96.8	99.6	98.96	99.72	99.5
78	98.84	96.8	99.68	98.96	99.76	99.5
79	98.64	96.8	99.6	98.96	99.72	99.5
80	98.62	96.8	99.64	98.96	99.74	99.5
81	98.58	96.8	99.58	98.96	99.7	99.5
82	98.6	96.8	99.62	98.96	99.72	99.5
83	98.48	96.8	99.58	98.96	99.66	99.5
84	98.46	96.8	99.56	98.96	99.64	99.5
85	98.66	96.8	99.6	98.96	99.7	99.5
86	98.68	96.8	99.64	98.96	99.74	99.5
87	98.58	96.8	99.58	98.96	99.7	99.5
88	98.64	96.8	99.64	98.96	99.76	99.5
89	98.62	96.8	99.5	98.96	99.7	99.5
90	98.62	96.8	99.54	98.96	99.7	99.5
91	98.72	96.8	99.52	98.96	99.7	99.5
92	98.9	96.8	99.68	98.96	99.78	99.5
93	98.7	96.8	99.6	98.96	99.8	99.5
94	98.74	96.8	99.64	98.96	99.82	99.5
95	98.82	96.8	99.68	98.96	99.84	99.5
96	98.56	96.8	99.68	98.96	99.84	99.5
97	98.62	96.8	99.72	98.96	99.84	99.5
98	98.54	96.8	99.76	98.96	99.82	99.5
99	98.5	96.8	99.7	98.96	99.84	99.5
100	98.68	96.8	99.74	98.96	99.88	99.5
101	98.66	96.8	99.68	98.96	99.86	99.5
102	98.78	96.8	99.68	98.96	99.82	99.5
103	98.98	96.8	99.7	98.96	99.84	99.5
104	98.88	96.8	99.72	98.96	99.82	99.5
105	98.8	96.8	99.64	98.96	99.8	99.5
106	98.66	96.8	99.58	98.96	99.74	99.5
107	98.76	96.8	99.54	98.96	99.78	99.5
108	98.68	96.8	99.58	98.96	99.78	99.5
109	98.92	96.8	99.64	98.96	99.78	99.5
110	98.86	96.8	99.64	98.96	99.78	99.5
111	98.7	96.8	99.62	98.96	99.76	99.5
112	98.58	96.8	99.54	98.96	99.74	99.5
113	98.68	96.8	99.66	98.96	99.76	99.5
114	98.72	96.8	99.62	98.96	99.74	99.5
115	98.52	96.8	99.7	98.96	99.82	99.5
116	98.4	96.8	99.68	98.96	99.82	99.5
117	98.38	96.8	99.62	98.96	99.8	99.5
118	98.7	96.8	99.62	98.96	99.76	99.5
119	98.62	96.8	99.6	98.96	99.8	99.5
120	98.48	96.8	99.58	98.96	99.76	99.5
121	98.44	96.8	99.64	98.96	99.78	99.5
122	98.66	96.8	99.7	98.96	99.86	99.5
123	98.6	96.8	99.58	98.96	99.82	99.5
124	98.5	96.8	99.62	98.96	99.84	99.5
125	98.46	96.8	99.64	98.96	99.82	99.5
126	98.5	96.8	99.64	98.96	99.84	99.5
127	98.36	96.8	99.62	98.96	99.82	99.5
128	98.26	96.8	99.56	98.96	99.8	99.5
129	98.24	96.8	99.54	98.96	99.78	99.5
130	98.22	96.8	99.54	98.96	99.78	99.5
131	98.3	96.8	99.6	98.96	99.8	99.5
132	98.26	96.8	99.62	98.96	99.78	99.5
133	98.28	96.8	99.66	98.96	99.76	99.5
134	98.3	96.8	99.66	98.96	99.76	99.5
135	98.24	96.8	99.68	98.96	99.76	99.5
136	98.24	96.8	99.62	98.96	99.76	99.5
137	98.24	96.8	99.64	98.96	99.74	99.5
138	98.38	96.8	99.62	98.96	99.74	99.5
139	98.26	96.8	99.6	98.96	99.76	99.5
140	98.28	96.8	99.62	98.96	99.72	99.5
141	98.32	96.8	99.58	98.96	99.72	99.5
142	98.24	96.8	99.54	98.96	99.72	99.5
143	98.38	96.8	99.6	98.96	99.76	99.5
144	98.3	96.8	99.6	98.96	99.78	99.5
145	98.2	96.8	99.6	98.96	99.76	99.5
146	98.16	96.8	99.54	98.96	99.74	99.5
147	98	96.8	99.54	98.96	99.8	99.5
148	98	96.8	99.52	98.96	99.76	99.5
149	98.12	96.8	99.56	98.96	99.78	99.5
150	98.16	96.8	99.56	98.96	99.78	99.5
151	97.96	96.8	99.58	98.96	99.84	99.5
152	98.08	96.8	99.66	98.96	99.78	99.5
153	98.06	96.8	99.58	98.96	99.74	99.5
154	98.04	96.8	99.58	98.96	99.72	99.5
155	97.84	96.8	99.54	98.96	99.68	99.5
156	97.94	96.8	99.48	98.96	99.68	99.5
157	98.02	96.8	99.44	98.96	99.64	99.5
158	98.24	96.8	99.5	98.96	99.62	99.5
159	98.08	96.8	99.54	98.96	99.64	99.5
160	98.02	96.8	99.46	98.96	99.64	99.5
161	98.2	96.8	99.58	98.96	99.7	99.5
162	98.32	96.8	99.58	98.96	99.68	99.5
163	98.34	96.8	99.56	98.96	99.7	99.5
164	98.36	96.8	99.64	98.96	99.78	99.5
165	98.32	96.8	99.64	98.96	99.76	99.5
166	98.4	96.8	99.6	98.96	99.76	99.5
167	98.42	96.8	99.58	98.96	99.72	99.5
168	98.42	96.8	99.62	98.96	99.78	99.5
169	98.3	96.8	99.6	98.96	99.78	99.5
170	98.22	96.8	99.6	98.96	99.8	99.5
171	98.16	96.8	99.64	98.96	99.82	99.5
172	98.08	96.8	99.66	98.96	99.82	99.5
173	98	96.8	99.64	98.96	99.8	99.5
174	97.9	96.8	99.52	98.96	99.8	99.5
175	97.86	96.8	99.5	98.96	99.78	99.5
176	97.94	96.8	99.46	98.96	99.72	99.5
177	98.08	96.8	99.48	98.96	99.72	99.5
178	98.2	96.8	99.52	98.96	99.72	99.5
179	98.2	96.8	99.54	98.96	99.74	99.5
180	98.4	96.8	99.66	98.96	99.82	99.5
181	98.3	96.8	99.68	98.96	99.78	99.5
182	98.02	96.8	99.54	98.96	99.76	99.5
183	97.94	96.8	99.58	98.96	99.78	99.5
184	97.88	96.8	99.58	98.96	99.8	99.5
185	97.84	96.8	99.5	98.96	99.82	99.5
186	98	96.8	99.54	98.96	99.84	99.5
187	97.98	96.8	99.56	98.96	99.84	99.5
188	97.8	96.8	99.5	98.96	99.78	99.5
189	97.92	96.8	99.48	98.96	99.78	99.5
190	98.04	96.8	99.48	98.96	99.72	99.5
191	98.16	96.8	99.56	98.96	99.7	99.5
192	98.18	96.8	99.52	98.96	99.7	99.5
193	98.3	96.8	99.6	98.96	99.76	99.5
194	98.2	96.8	99.56	98.96	99.72	99.5
195	98.1	96.8	99.6	98.96	99.74	99.5
196	98.02	96.8	99.54	98.96	99.72	99.5
197	98	96.8	99.54	98.96	99.72	99.5
198	97.98	96.8	99.58	98.96	99.74	99.5
199	98.12	96.8	99.58	98.96	99.74	99.5
200	98.04	96.8	99.52	98.96	99.76	99.5
201	98.08	96.8	99.56	98.96	99.78	99.5
202	98.12	96.8	99.58	98.96	99.78	99.5
203	98.28	96.8	99.56	98.96	99.72	99.5
204	98.04	96.8	99.58	98.96	99.74	99.5
205	98.04	96.8	99.54	98.96	99.74	99.5
206	98.14	96.8	99.54	98.96	99.78	99.5
207	98.08	96.8	99.56	98.96	99.76	99.5
208	97.98	96.8	99.48	98.96	99.7	99.5
209	97.92	96.8	99.38	98.96	99.66	99.5
210	97.94	96.8	99.4	98.96	99.68	99.5
211	97.94	96.8	99.32	98.96	99.68	99.5
212	97.96	96.8	99.28	98.96	99.64	99.5
213	98.02	96.8	99.36	98.96	99.7	99.5
214	97.9	96.8	99.42	98.96	99.7	99.5
215	97.88	96.8	99.4	98.96	99.7	99.5
216	97.86	96.8	99.44	98.96	99.74	99.5
217	97.84	96.8	99.46	98.96	99.74	99.5
218	97.76	96.8	99.5	98.96	99.8	99.5
219	97.78	96.8	99.5	98.96	99.78	99.5
220	97.74	96.8	99.5	98.96	99.82	99.5
221	97.76	96.8	99.5	98.96	99.8	99.5
222	97.62	96.8	99.54	98.96	99.76	99.5
223	97.46	96.8	99.58	98.96	99.76	99.5
224	97.58	96.8	99.58	98.96	99.74	99.5
225	97.56	96.8	99.6	98.96	99.78	99.5
226	97.76	96.8	99.58	98.96	99.74	99.5
227	97.62	96.8	99.46	98.96	99.72	99.5
228	97.76	96.8	99.48	98.96	99.74	99.5
229	97.96	96.8	99.56	98.96	99.82	99.5
230	97.94	96.8	99.54	98.96	99.82	99.5
231	98.04	96.8	99.5	98.96	99.8	99.5
232	97.98	96.8	99.5	98.96	99.76	99.5
233	98.04	96.8	99.36	98.96	99.66	99.5
234	98.02	96.8	99.34	98.96	99.62	99.5
235	97.8	96.8	99.36	98.96	99.62	99.5
236	97.58	96.8	99.38	98.96	99.66	99.5
237	97.5	96.8	99.28	98.96	99.66	99.5
238	97.54	96.8	99.28	98.96	99.68	99.5
239	97.48	96.8	99.28	98.96	99.7	99.5
240	97.42	96.8	99.34	98.96	99.72	99.5
241	97.6	96.8	99.36	98.96	99.64	99.5
242	97.36	96.8	99.28	98.96	99.54	99.5
243	97.44	96.8	99.28	98.96	99.56	99.5
244	97.52	96.8	99.32	98.96	99.56	99.5
245	97.52	96.8	99.22	98.96	99.52	99.5
246	97.58	96.8	99.28	98.96	99.5	99.5
247	97.52	96.8	99.24	98.96	99.5	99.5
248	97.56	96.8	99.36	98.96	99.54	99.5
249	97.8	96.8	99.44	98.96	99.6	99.5
250	97.9	96.8	99.46	98.96	99.62	99.5
251	97.72	96.8	99.46	98.96	99.62	99.5
252	97.8	96.8	99.52	98.96	99.68	99.5
253	97.78	96.8	99.48	98.96	99.7	99.5
254	97.52	96.8	99.46	98.96	99.7	99.5
255	97.46	96.8	99.34	98.96	99.66	99.5
256	97.42	96.8	99.36	98.96	99.66	99.5
257	97.42	96.8	99.28	98.96	99.64	99.5
258	97.52	96.8	99.3	98.96	99.66	99.5
259	97.38	96.8	99.28	98.96	99.66	99.5
260	97.4	96.8	99.34	98.96	99.7	99.5
261	97.44	96.8	99.4	98.96	99.72	99.5
262	97.42	96.8	99.38	98.96	99.62	99.5
263	97.6	96.8	99.38	98.96	99.62	99.5
264	97.52	96.8	99.3	98.96	99.64	99.5
265	97.64	96.8	99.26	98.96	99.6	99.5
266	97.48	96.8	99.32	98.96	99.62	99.5
267	97.3	96.8	99.42	98.96	99.64	99.5
268	97.4	96.8	99.38	98.96	99.62	99.5
269	97.48	96.8	99.26	98.96	99.62	99.5
270	97.5	96.8	99.28	98.96	99.62	99.5
271	97.5	96.8	99.3	98.96	99.64	99.5
272	97.42	96.8	99.24	98.96	99.66	99.5
273	97.6	96.8	99.24	98.96	99.66	99.5
274	97.62	96.8	99.3	98.96	99.64	99.5
275	97.52	96.8	99.22	98.96	99.62	99.5
276	97.52	96.8	99.28	98.96	99.62	99.5
277	97.46	96.8	99.34	98.96	99.62	99.5
278	97.36	96.8	99.28	98.96	99.58	99.5
279	97.2	96.8	99.24	98.96	99.6	99.5
280	97.3	96.8	99.34	98.96	99.62	99.5
281	97.4	96.8	99.32	98.96	99.66	99.5
282	97.26	96.8	99.24	98.96	99.56	99.5
283	97.28	96.8	99.3	98.96	99.6	99.5
284	97.36	96.8	99.42	98.96	99.66	99.5
285	97.28	96.8	99.36	98.96	99.64	99.5
286	97.34	96.8	99.3	98.96	99.64	99.5
287	97.24	96.8	99.22	98.96	99.58	99.5
288	97.24	96.8	99.16	98.96	99.54	99.5
289	97.34	96.8	99.16	98.96	99.52	99.5
290	97.4	96.8	99.16	98.96	99.52	99.5
291	97.32	96.8	99.22	98.96	99.52	99.5
292	97.36	96.8	99.2	98.96	99.56	99.5
293	97.08	96.8	99.04	98.96	99.5	99.5
294	97.2	96.8	99.1	98.96	99.5	99.5
295	97.26	96.8	99.12	98.96	99.56	99.5
296	97.32	96.8	99.04	98.96	99.48	99.5
297	97.3	96.8	99.04	98.96	99.52	99.5
298	97.22	96.8	98.84	98.96	99.48	99.5
299	97.32	96.8	98.9	98.96	99.48	99.5
300	97.44	96.8	99.02	98.96	99.52	99.5
301	97.28	96.8	98.94	98.96	99.52	99.5
302	97.32	96.8	99.06	98.96	99.56	99.5
303	97.46	96.8	99.08	98.96	99.6	99.5
304	97.3	96.8	99	98.96	99.6	99.5
305	97.26	96.8	99.14	98.96	99.66	99.5
306	97.18	96.8	99.1	98.96	99.6	99.5
307	97.26	96.8	99.1	98.96	99.58	99.5
308	97.34	96.8	99.02	98.96	99.54	99.5
309	97.14	96.8	98.94	98.96	99.5	99.5
310	97.1	96.8	99.06	98.96	99.54	99.5
311	97.2	96.8	99.02	98.96	99.56	99.5
312	97.3	96.8	99.12	98.96	99.6	99.5
313	97.08	96.8	99.14	98.96	99.58	99.5
314	97.22	96.8	99.06	98.96	99.58	99.5
315	97.1	96.8	99.04	98.96	99.5	99.5
316	97.22	96.8	99.06	98.96	99.52	99.5
317	97.08	96.8	99.12	98.96	99.56	99.5
318	96.94	96.8	99.04	98.96	99.52	99.5
319	97.14	96.8	99.08	98.96	99.54	99.5
320	97.12	96.8	99.06	98.96	99.54	99.5
321	97.22	96.8	99.14	98.96	99.64	99.5
322	97.32	96.8	99.18	98.96	99.6	99.5
323	97.34	96.8	99.24	98.96	99.6	99.5
324	97.46	96.8	99.28	98.96	99.6	99.5
325	97.34	96.8	99.42	98.96	99.68	99.5
326	97.34	96.8	99.42	98.96	99.68	99.5
327	97.5	96.8	99.34	98.96	99.68	99.5
328	97.44	96.8	99.32	98.96	99.66	99.5
329	97.38	96.8	99.34	98.96	99.62	99.5
330	97.2	96.8	99.34	98.96	99.66	99.5
331	97.34	96.8	99.34	98.96	99.68	99.5
332	97.22	96.8	99.24	98.96	99.64	99.5
333	97.32	96.8	99.32	98.96	99.66	99.5
334	97.34	96.8	99.38	98.96	99.62	99.5
335	97.24	96.8	99.42	98.96	99.56	99.5
336	97.22	96.8	99.46	98.96	99.6	99.5
337	97.08	96.8	99.4	98.96	99.6	99.5
338	97.18	96.8	99.46	98.96	99.68	99.5
339	97.28	96.8	99.38	98.96	99.66	99.5
340	97.24	96.8	99.3	98.96	99.62	99.5
341	97.24	96.8	99.4	98.96	99.64	99.5
342	97.34	96.8	99.34	98.96	99.56	99.5
343	97.34	96.8	99.36	98.96	99.52	99.5
344	97.28	96.8	99.26	98.96	99.52	99.5
345	97.26	96.8	99.26	98.96	99.52	99.5
346	97.24	96.8	99.26	98.96	99.48	99.5
347	97.32	96.8	99.24	98.96	99.5	99.5
348	97.32	96.8	99.26	98.96	99.56	99.5
349	97.44	96.8	99.26	98.96	99.6	99.5
350	97.36	96.8	99.3	98.96	99.64	99.5
351	97.4	96.8	99.26	98.96	99.64	99.5
352	97.1	96.8	99.26	98.96	99.6	99.5
353	97.02	96.8	99.22	98.96	99.54	99.5
354	97.14	96.8	99.2	98.96	99.5	99.5
355	97.2	96.8	99.24	98.96	99.54	99.5
356	97.1	96.8	99.28	98.96	99.56	99.5
357	97.06	96.8	99.26	98.96	99.56	99.5
358	97.02	96.8	99.26	98.96	99.56	99.5
359	97.06	96.8	99.28	98.96	99.56	99.5
360	97.12	96.8	99.34	98.96	99.6	99.5
361	96.98	96.8	99.2	98.96	99.56	99.5
362	97.06	96.8	99.28	98.96	99.58	99.5
363	97.16	96.8	99.3	98.96	99.64	99.5
364	97.14	96.8	99.26	98.96	99.6	99.5
365	97.14	96.8	99.24	98.96	99.62	99.5
366	97.06	96.8	99.2	98.96	99.56	99.5
367	96.92	96.8	99.18	98.96	99.56	99.5
368	97.08	96.8	99.24	98.96	99.56	99.5
369	97.04	96.8	99.18	98.96	99.56	99.5
370	97.04	96.8	99.24	98.96	99.56	99.5
371	96.98	96.8	99.2	98.96	99.54	99.5
372	97.06	96.8	99.26	98.96	99.58	99.5
373	97.06	96.8	99.26	98.96	99.6	99.5
374	97.12	96.8	99.24	98.96	99.58	99.5
375	96.9	96.8	99.18	98.96	99.56	99.5
376	96.9	96.8	99.18	98.96	99.46	99.5
377	97.02	96.8	99.18	98.96	99.46	99.5
378	96.84	96.8	99.04	98.96	99.4	99.5
379	96.84	96.8	99.08	98.96	99.46	99.5
380	96.9	96.8	99.06	98.96	99.5	99.5
381	96.88	96.8	99.1	98.96	99.48	99.5
382	96.9	96.8	99.1	98.96	99.44	99.5
383	96.78	96.8	99.12	98.96	99.46	99.5
384	96.98	96.8	99.16	98.96	99.54	99.5
385	97	96.8	99.14	98.96	99.5	99.5
386	96.94	96.8	99.16	98.96	99.5	99.5
387	96.96	96.8	99.12	98.96	99.46	99.5
388	96.96	96.8	99.02	98.96	99.44	99.5
389	97.12	96.8	99	98.96	99.46	99.5
390	96.98	96.8	99.02	98.96	99.52	99.5
391	97.06	96.8	99.02	98.96	99.46	99.5
392	97.16	96.8	99.1	98.96	99.48	99.5
393	97.12	96.8	99.14	98.96	99.58	99.5
394	97.12	96.8	99.04	98.96	99.54	99.5
395	97.1	96.8	99.06	98.96	99.54	99.5
396	97.06	96.8	99.02	98.96	99.54	99.5
397	96.98	96.8	99	98.96	99.56	99.5
398	97.14	96.8	99.16	98.96	99.66	99.5
399	96.98	96.8	99.12	98.96	99.62	99.5
400	96.92	96.8	99.12	98.96	99.54	99.5
401	96.86	96.8	99.06	98.96	99.52	99.5
402	96.78	96.8	99.04	98.96	99.54	99.5
403	96.74	96.8	99	98.96	99.52	99.5
404	96.82	96.8	99.06	98.96	99.5	99.5
405	96.82	96.8	99.04	98.96	99.5	99.5
406	96.94	96.8	99.08	98.96	99.48	99.5
407	96.78	96.8	99.1	98.96	99.48	99.5
408	96.96	96.8	99.14	98.96	99.5	99.5
409	97.2	96.8	99.12	98.96	99.52	99.5
410	97.32	96.8	99.12	98.96	99.5	99.5
411	97.12	96.8	99.08	98.96	99.5	99.5
412	97.04	96.8	99.12	98.96	99.5	99.5
413	96.94	96.8	99.1	98.96	99.48	99.5
414	96.88	96.8	99.1	98.96	99.4	99.5
415	96.8	96.8	99.16	98.96	99.46	99.5
416	96.9	96.8	99.2	98.96	99.54	99.5
417	96.86	96.8	99.1	98.96	99.5	99.5
418	96.8	96.8	99.04	98.96	99.48	99.5
419	97.04	96.8	99.1	98.96	99.52	99.5
420	96.88	96.8	99.04	98.96	99.48	99.5
421	96.86	96.8	98.98	98.96	99.46	99.5
422	96.78	96.8	99	98.96	99.44	99.5
423	96.86	96.8	99.02	98.96	99.48	99.5
424	96.82	96.8	99	98.96	99.42	99.5
425	96.68	96.8	98.96	98.96	99.38	99.5
426	96.78	96.8	99	98.96	99.38	99.5
427	96.72	96.8	98.98	98.96	99.3	99.5
428	96.86	96.8	99	98.96	99.38	99.5
429	96.72	96.8	99	98.96	99.38	99.5
430	96.88	96.8	99.08	98.96	99.48	99.5
431	96.8	96.8	99.14	98.96	99.48	99.5
432	96.64	96.8	99.12	98.96	99.48	99.5
433	96.46	96.8	99.08	98.96	99.42	99.5
434	96.64	96.8	99.14	98.96	99.5	99.5
435	96.76	96.8	99.18	98.96	99.5	99.5
436	96.8	96.8	99.14	98.96	99.48	99.5
437	96.84	96.8	99.1	98.96	99.46	99.5
438	96.9	96.8	99.08	98.96	99.44	99.5
439	96.96	96.8	99.12	98.96	99.44	99.5
440	96.94	96.8	99.14	98.96	99.48	99.5
441	96.94	96.8	99.12	98.96	99.46	99.5
442	96.9	96.8	99.14	98.96	99.48	99.5
443	96.92	96.8	99.14	98.96	99.48	99.5
444	96.78	96.8	99.08	98.96	99.46	99.5
445	96.74	96.8	99.02	98.96	99.46	99.5
446	96.92	96.8	99.1	98.96	99.48	99.5
447	96.8	96.8	99.02	98.96	99.46	99.5
448	96.78	96.8	99.04	98.96	99.46	99.5
449	96.72	96.8	99.08	98.96	99.5	99.5
450	96.6	96.8	99.06	98.96	99.5	99.5

==> plots/Ramp_up_sift100m.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	97.418	94	99.05	97.24	99.744	99.08
1	97.256	94	98.968	97.24	99.718	99.08
2	97.07	94	98.938	97.24	99.712	99.08
3	97.012	94	98.862	97.24	99.682	99.08
4	96.854	94	98.8	97.24	99.658	99.08
5	96.886	94	98.748	97.24	99.634	99.08
6	96.75	94	98.7	97.24	99.622	99.08
7	96.684	94	98.744	97.24	99.606	99.08
8	96.626	94	98.718	97.24	99.598	99.08
9	96.502	94	98.684	97.24	99.588	99.08
10	96.46	94	98.648	97.24	99.618	99.08
11	96.426	94	98.638	97.24	99.588	99.08
12	96.392	94	98.598	97.24	99.598	99.08
13	96.274	94	98.604	97.24	99.594	99.08
14	96.318	94	98.528	97.24	99.59	99.08
15	96.234	94	98.5	97.24	99.574	99.08
16	96.146	94	98.464	97.24	99.554	99.08
17	96.118	94	98.416	97.24	99.562	99.08
18	96.17	94	98.39	97.24	99.556	99.08
19	96.022	94	98.446	97.24	99.526	99.08
20	96.008	94	98.416	97.24	99.512	99.08
21	95.994	94	98.396	97.24	99.504	99.08
22	95.978	94	98.386	97.24	99.51	99.08
23	95.9	94	98.332	97.24	99.496	99.08
24	95.9	94	98.346	97.24	99.512	99.08
25	95.832	94	98.29	97.24	99.508	99.08
26	95.762	94	98.266	97.24	99.47	99.08
27	95.762	94	98.274	97.24	99.47	99.08
28	95.798	94	98.266	97.24	99.452	99.08
29	95.832	94	98.294	97.24	99.446	99.08
30	95.742	94	98.236	97.24	99.426	99.08
31	95.752	94	98.238	97.24	99.402	99.08
32	95.734	94	98.188	97.24	99.39	99.08
33	95.66	94	98.13	97.24	99.384	99.08
34	95.602	94	98.096	97.24	99.36	99.08
35	95.522	94	98.072	97.24	99.372	99.08
36	95.544	94	98.044	97.24	99.378	99.08
37	95.598	94	98.124	97.24	99.378	99.08
38	95.492	94	98.09	97.24	99.37	99.08
39	95.388	94	98.052	97.24	99.376	99.08
40	95.364	94	97.996	97.24	99.356	99.08
41	95.338	94	97.972	97.24	99.344	99.08
42	95.276	94	97.938	97.24	99.354	99.08
43	95.376	94	97.93	97.24	99.342	99.08
44	95.348	94	98	97.24	99.344	99.08
45	95.34	94	97.968	97.24	99.34	99.08
46	95.24	94	97.934	97.24	99.364	99.08
47	95.314	94	97.95	97.24	99.35	99.08
48	95.304	94	97.962	97.24	99.36	99.08
49	95.368	94	97.986	97.24	99.362	99.08
50	95.448	94	97.996	97.24	99.382	99.08

==> plots/Ramp_up_sift100m_fast.txt <==
X	Y1	Y2	Y3
0	97.69	99.234	99.786
1	97.548	99.116	99.778
2	97.294	99.064	99.74
3	97.266	99.012	99.746
4	97.168	98.998	99.74
5	97.304	98.988	99.742
6	97.094	98.964	99.728
7	97.068	98.938	99.696
8	96.966	98.946	99.68
9	96.96	98.866	99.654
10	96.948	98.866	99.658
11	96.85	98.82	99.668
12	96.88	98.782	99.66
13	96.806	98.756	99.65
14	96.722	98.668	99.644
15	96.708	98.678	99.612
16	96.652	98.692	99.608
17	96.56	98.656	99.622
18	96.602	98.634	99.63
19	96.486	98.598	99.634
20	96.518	98.59	99.61
21	96.548	98.588	99.622
22	96.538	98.518	99.58
23	96.47	98.516	99.578
24	96.374	98.464	99.558
25	96.346	98.432	99.528
26	96.336	98.444	99.52
27	96.312	98.456	99.526
28	96.248	98.49	99.534
29	96.23	98.484	99.5
30	96.244	98.45	99.504
31	96.198	98.428	99.498
32	96.166	98.438	99.506
33	96.136	98.4	99.486
34	96.09	98.416	99.472
35	96.076	98.356	99.45
36	95.998	98.378	99.428
37	96.044	98.362	99.446
38	96.028	98.382	99.46
39	95.984	98.34	99.428
40	95.988	98.32	99.43
41	95.852	98.3	99.412
42	95.934	98.346	99.418
43	95.982	98.316	99.412
44	96.024	98.322	99.426
45	95.952	98.326	99.422
46	95.97	98.35	99.402
47	95.914	98.322	99.408
48	95.92	98.34	99.418
49	95.91	98.31	99.43
50	95.924	98.302	99.44

==> plots/Ramp_up_sift1b.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	95.31	91.16	98.238	96.16	99.636	98.95
1	96.42	91.16	98.634	96.16	99.718	98.95
2	95.296	91.16	98.14	96.16	99.556	98.95
3	94.602	91.16	97.794	96.16	99.486	98.95
4	93.918	91.16	97.49	96.16	99.364	98.95
5	93.562	91.16	97.19	96.16	99.268	98.95
6	92.508	91.16	96.668	96.16	99.146	98.95
7	93.496	91.16	97.142	96.16	99.272	98.95
8	93.148	91.16	97.05	96.16	99.24	98.95
9	92.774	91.16	96.948	96.16	99.13	98.95
10	92.424	91.16	96.614	96.16	99.032	98.95
11	92.144	91.16	96.566	96.16	98.962	98.95
12	91.232	91.16	96.092	96.16	98.796	98.95
13	92.158	91.16	96.48	96.16	98.92	98.95
14	92.904	91.16	96.854	96.16	99.038	98.95
15	91.724	91.16	96.158	96.16	98.806	98.95
16	91.494	91.16	96.044	96.16	98.782	98.95
17	90.622	91.16	95.638	96.16	98.644	98.95
18	91.278	91.16	95.962	96.16	98.764	98.95
19	91.896	91.16	96.268	96.16	98.866	98.95
20	91.742	91.16	96.124	96.16	98.828	98.95
21	90.828	91.16	95.708	96.16	98.592	98.95
22	90.794	91.16	95.654	96.16	98.592	98.95
23	90.562	91.16	95.562	96.16	98.554	98.95
24	89.904	91.16	95.248	96.16	98.452	98.95
25	90.648	91.16	95.656	96.16	98.552	98.95
26	90.382	91.16	95.498	96.16	98.508	98.95
27	90.108	91.16	95.386	96.16	98.46	98.95
28	89.938	91.16	95.336	96.16	98.49	98.95
29	89.844	91.16	95.252	96.16	98.482	98.95
30	89.916	91.16	95.226	96.16	98.448	98.95

==> plots/Ramp_up_sift1b_correct.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	96.33	91.16	98.696	96.16	99.636	98.95
1	95.162	91.16	98.072	96.16	99.718	98.95
2	94.46	91.16	97.72	96.16	99.556	98.95
3	93.358	91.16	97.494	96.16	99.486	98.95
4	92.996	91.16	97.198	96.16	99.364	98.95
5	92.844	91.16	97.002	96.16	99.146	98.95
6	92.602	91.16	96.828	96.16	99.272	98.95
7	92.222	91.16	96.592	96.16	99.24	98.95
8	91.998	91.16	96.446	96.16	99.13	98.95
9	91.752	91.16	96.354	96.16	98.962	98.95
10	91.474	91.16	96.158	96.16	98.796	98.95
11	91.096	91.16	96.01	96.16	98.92	98.95
12	90.894	91.16	95.876	96.16	99.038	98.95
13	90.664	91.16	95.772	96.16	98.806	98.95
14	90.512	91.16	95.612	96.16	98.782	98.95
15	90.492	91.16	95.556	96.16	98.764	98.95
16	90.286	91.16	95.59	96.16	98.866	98.95
17	90.254	91.16	95.482	96.16	98.828	98.95
18	90.258	91.16	95.33	96.16	98.592	98.95
19	90.108	91.16	95.2	96.16	98.592	98.95
20	89.946	91.16	95.138	96.16	98.554	98.95
21	89.824	91.16	95.118	96.16	98.482	98.95
22	89.732	91.16	95.054	96.16	98.448	98.95

==> plots/Ramp_up_sift1m.txt <==
X	Y1 	Y2	Y3	Y4	Y5	Y6
0	98.352	96.278	99.636	98.722	99.848	99.264
1	98.308	96.278	99.612	98.722	99.822	99.264
2	98.286	96.278	99.618	98.722	99.804	99.264
3	98.388	96.278	99.638	98.722	99.832	99.264
4	98.312	96.278	99.566	98.722	99.794	99.264
5	98.392	96.278	99.684	98.722	99.844	99.264
6	98.448	96.278	99.67	98.722	99.872	99.264
7	98.526	96.278	99.68	98.722	99.874	99.264
8	98.54	96.278	99.676	98.722	99.868	99.264
9	98.446	96.278	99.688	98.722	99.864	99.264
10	98.45	96.278	99.686	98.722	99.844	99.264
11	98.346	96.278	99.634	98.722	99.828	99.264
12	98.416	96.278	99.682	98.722	99.852	99.264
13	98.336	96.278	99.644	98.722	99.848	99.264
14	98.37	96.278	99.66	98.722	99.832	99.264
15	98.364	96.278	99.614	98.722	99.838	99.264
16	98.432	96.278	99.678	98.722	99.864	99.264
17	98.4	96.278	99.686	98.722	99.852	99.264
18	98.43	96.278	99.674	98.722	99.86	99.264
19	98.448	96.278	99.652	98.722	99.854	99.264
20	98.47	96.278	99.668	98.722	99.862	99.264
21	98.304	96.278	99.594	98.722	99.804	99.264
22	98.418	96.278	99.608	98.722	99.792	99.264
23	98.432	96.278	99.638	98.722	99.822	99.264
24	98.394	96.278	99.662	98.722	99.838	99.264
25	98.404	96.278	99.648	98.722	99.848	99.264
26	98.436	96.278	99.64	98.722	99.814	99.264
27	98.336	96.278	99.642	98.722	99.83	99.264
28	98.284	96.278	99.632	98.722	99.824	99.264
29	98.254	96.278	99.598	98.722	99.798	99.264
30	98.328	96.278	99.58	98.722	99.812	99.264
31	98.328	96.278	99.634	98.722	99.81	99.264
32	98.404	96.278	99.656	98.722	99.85	99.264
33	98.324	96.278	99.668	98.722	99.836	99.264
34	98.288	96.278	99.654	98.722	99.846	99.264
35	98.34	96.278	99.65	98.722	99.86	99.264
36	98.334	96.278	99.654	98.722	99.85	99.264
37	98.294	96.278	99.63	98.722	99.8	99.264
38	98.19	96.278	99.62	98.722	99.822	99.264
39	98.216	96.278	99.628	98.722	99.818	99.264
40	98.192	96.278	99.582	98.722	99.8	99.264
41	98.198	96.278	99.578	98.722	99.816	99.264
42	98.224	96.278	99.594	98.722	99.828	99.264
43	98.104	96.278	99.568	98.722	99.818	99.264
44	98.08	96.278	99.53	98.722	99.794	99.264
45	98.166	96.278	99.55	98.722	99.824	99.264
46	98.182	96.278	99.536	98.722	99.772	99.264
47	98.182	96.278	99.556	98.722	99.786	99.264
48	98.022	96.278	99.52	98.722	99.768	99.264
49	98.066	96.278	99.584	98.722	99.778	99.264
50	98.054	96.278	99.58	98.722	99.806	99.264
51	98.048	96.278	99.566	98.722	99.788	99.264
52	98.066	96.278	99.53	98.722	99.8	99.264
53	98.112	96.278	99.592	98.722	99.808	99.264
54	98.08	96.278	99.592	98.722	99.804	99.264
55	98.106	96.278	99.584	98.722	99.802	99.264
56	98.116	96.278	99.604	98.722	99.828	99.264
57	98.096	96.278	99.582	98.722	99.804	99.264
58	98.058	96.278	99.542	98.722	99.774	99.264
59	98.056	96.278	99.524	98.722	99.776	99.264
60	98.044	96.278	99.526	98.722	99.792	99.264
61	98.18	96.278	99.588	98.722	99.802	99.264
62	98.166	96.278	99.618	98.722	99.802	99.264
63	98.106	96.278	99.598	98.722	99.824	99.264
64	98.14	96.278	99.58	98.722	99.818	99.264
65	98.044	96.278	99.56	98.722	99.796	99.264
66	98.066	96.278	99.508	98.722	99.778	99.264
67	98.08	96.278	99.52	98.722	99.774	99.264
68	98.1	96.278	99.532	98.722	99.782	99.264
69	98.106	96.278	99.496	98.722	99.766	99.264
70	98.008	96.278	99.468	98.722	99.754	99.264
71	98.042	96.278	99.508	98.722	99.774	99.264
72	97.912	96.278	99.494	98.722	99.748	99.264
73	97.9	96.278	99.458	98.722	99.738	99.264
74	97.884	96.278	99.43	98.722	99.756	99.264
75	98.024	96.278	99.48	98.722	99.786	99.264
76	97.988	96.278	99.524	98.722	99.79	99.264
77	97.932	96.278	99.514	98.722	99.764	99.264
78	97.942	96.278	99.524	98.722	99.778	99.264
79	98.018	96.278	99.524	98.722	99.778	99.264
80	97.936	96.278	99.504	98.722	99.748	99.264
81	97.954	96.278	99.464	98.722	99.716	99.264
82	97.85	96.278	99.454	98.722	99.748	99.264
83	97.904	96.278	99.472	98.722	99.752	99.264
84	97.826	96.278	99.51	98.722	99.75	99.264
85	97.776	96.278	99.504	98.722	99.75	99.264
86	97.804	96.278	99.478	98.722	99.736	99.264
87	97.772	96.278	99.476	98.722	99.734	99.264
88	97.768	96.278	99.446	98.722	99.734	99.264
89	97.786	96.278	99.446	98.722	99.734	99.264
90	97.844	96.278	99.454	98.722	99.764	99.264
91	97.868	96.278	99.486	98.722	99.756	99.264
92	97.806	96.278	99.474	98.722	99.77	99.264
93	97.806	96.278	99.444	98.722	99.746	99.264
94	97.82	96.278	99.444	98.722	99.736	99.264
95	97.76	96.278	99.442	98.722	99.73	99.264
96	97.898	96.278	99.488	98.722	99.764	99.264
97	97.87	96.278	99.444	98.722	99.758	99.264
98	97.838	96.278	99.43	98.722	99.748	99.264
99	97.852	96.278	99.46	98.722	99.772	99.264
100	97.868	96.278	99.486	98.722	99.78	99.264
101	97.826	96.278	99.456	98.722	99.72	99.264
102	97.764	96.278	99.41	98.722	99.72	99.264
103	97.816	96.278	99.442	98.722	99.726	99.264
104	97.802	96.278	99.438	98.722	99.738	99.264
105	97.784	96.278	99.454	98.722	99.758	99.264
106	97.8	96.278	99.446	98.722	99.756	99.264
107	97.82	96.278	99.46	98.722	99.77	99.264
108	97.72	96.278	99.414	98.722	99.73	99.264
109	97.784	96.278	99.454	98.722	99.716	99.264
110	97.708	96.278	99.402	98.722	99.71	99.264
111	97.716	96.278	99.342	98.722	99.692	99.264
112	97.718	96.278	99.35	98.722	99.698	99.264
113	97.75	96.278	99.342	98.722	99.698	99.264
114	97.784	96.278	99.372	98.722	99.702	99.264
115	97.758	96.278	99.438	98.722	99.714	99.264
116	97.716	96.278	99.386	98.722	99.7	99.264
117	97.758	96.278	99.434	98.722	99.714	99.264
118	97.726	96.278	99.402	98.722	99.72	99.264
119	97.768	96.278	99.398	98.722	99.728	99.264
120	97.826	96.278	99.43	98.722	99.746	99.264
121	97.69	96.278	99.4	98.722	99.728	99.264
122	97.69	96.278	99.398	98.722	99.692	99.264
123	97.77	96.278	99.444	98.722	99.724	99.264
124	97.712	96.278	99.388	98.722	99.696	99.264
125	97.674	96.278	99.372	98.722	99.682	99.264
126	97.664	96.278	99.364	98.722	99.672	99.264
127	97.676	96.278	99.394	98.722	99.704	99.264
128	97.752	96.278	99.436	98.722	99.708	99.264
129	97.762	96.278	99.396	98.722	99.722	99.264
130	97.712	96.278	99.338	98.722	99.668	99.264
131	97.67	96.278	99.358	98.722	99.664	99.264
132	97.65	96.278	99.386	98.722	99.688	99.264
133	97.732	96.278	99.342	98.722	99.666	99.264
134	97.674	96.278	99.348	98.722	99.676	99.264
135	97.716	96.278	99.382	98.722	99.68	99.264
136	97.62	96.278	99.38	98.722	99.708	99.264
137	97.65	96.278	99.388	98.722	99.722	99.264
138	97.576	96.278	99.366	98.722	99.686	99.264
139	97.508	96.278	99.342	98.722	99.68	99.264
140	97.514	96.278	99.344	98.722	99.664	99.264
141	97.602	96.278	99.354	98.722	99.678	99.264
142	97.578	96.278	99.36	98.722	99.678	99.264
143	97.51	96.278	99.358	98.722	99.682	99.264
144	97.576	96.278	99.364	98.722	99.696	99.264
145	97.596	96.278	99.416	98.722	99.724	99.264
146	97.604	96.278	99.384	98.722	99.712	99.264
147	97.596	96.278	99.384	98.722	99.718	99.264
148	97.594	96.278	99.346	98.722	99.698	99.264
149	97.538	96.278	99.378	98.722	99.73	99.264
150	97.58	96.278	99.318	98.722	99.704	99.264
151	97.514	96.278	99.378	98.722	99.714	99.264
152	97.526	96.278	99.338	98.722	99.692	99.264
153	97.51	96.278	99.328	98.722	99.676	99.264
154	97.566	96.278	99.4	98.722	99.698	99.264
155	97.568	96.278	99.374	98.722	99.678	99.264
156	97.518	96.278	99.378	98.722	99.686	99.264
157	97.418	96.278	99.346	98.722	99.684	99.264
158	97.428	96.278	99.316	98.722	99.648	99.264
159	97.42	96.278	99.316	98.722	99.672	99.264
160	97.422	96.278	99.364	98.722	99.648	99.264
161	97.468	96.278	99.354	98.722	99.67	99.264
162	97.452	96.278	99.38	98.722	99.682	99.264
163	97.44	96.278	99.362	98.722	99.668	99.264
164	97.48	96.278	99.396	98.722	99.672	99.264
165	97.488	96.278	99.378	98.722	99.682	99.264
166	97.402	96.278	99.322	98.722	99.652	99.264
167	97.4	96.278	99.372	98.722	99.688	99.264
168	97.462	96.278	99.346	98.722	99.652	99.264
169	97.46	96.278	99.348	98.722	99.638	99.264
170	97.49	96.278	99.336	98.722	99.618	99.264
171	97.492	96.278	99.318	98.722	99.622	99.264
172	97.47	96.278	99.31	98.722	99.63	99.264
173	97.416	96.278	99.31	98.722	99.628	99.264
174	97.378	96.278	99.306	98.722	99.628	99.264
175	97.374	96.278	99.306	98.722	99.64	99.264
176	97.376	96.278	99.28	98.722	99.592	99.264
177	97.448	96.278	99.284	98.722	99.62	99.264
178	97.448	96.278	99.28	98.722	99.612	99.264
179	97.408	96.278	99.302	98.722	99.634	99.264
180	97.356	96.278	99.31	98.722	99.624	99.264
181	97.326	96.278	99.26	98.722	99.614	99.264
182	97.438	96.278	99.308	98.722	99.628	99.264
183	97.47	96.278	99.298	98.722	99.634	99.264
184	97.474	96.278	99.336	98.722	99.626	99.264
185	97.564	96.278	99.296	98.722	99.628	99.264
186	97.516	96.278	99.294	98.722	99.642	99.264
187	97.47	96.278	99.292	98.722	99.626	99.264
188	97.502	96.278	99.33	98.722	99.626	99.264
189	97.366	96.278	99.274	98.722	99.626	99.264
190	97.438	96.278	99.306	98.722	99.66	99.264
191	97.364	96.278	99.288	98.722	99.664	99.264
192	97.386	96.278	99.288	98.722	99.69	99.264
193	97.478	96.278	99.274	98.722	99.632	99.264
194	97.466	96.278	99.262	98.722	99.608	99.264
195	97.488	96.278	99.3	98.722	99.622	99.264
196	97.422	96.278	99.242	98.722	99.594	99.264
197	97.456	96.278	99.29	98.722	99.6	99.264
198	97.442	96.278	99.32	98.722	99.626	99.264
199	97.406	96.278	99.262	98.722	99.608	99.264
200	97.428	96.278	99.264	98.722	99.598	99.264
201	97.364	96.278	99.218	98.722	99.578	99.264
202	97.312	96.278	99.24	98.722	99.598	99.264
203	97.258	96.278	99.23	98.722	99.58	99.264
204	97.274	96.278	99.212	98.722	99.6	99.264
205	97.298	96.278	99.234	98.722	99.616	99.264
206	97.318	96.278	99.262	98.722	99.628	99.264
207	97.258	96.278	99.246	98.722	99.638	99.264
208	97.284	96.278	99.246	98.722	99.648	99.264
209	97.324	96.278	99.266	98.722	99.638	99.264
210	97.314	96.278	99.25	98.722	99.61	99.264
211	97.254	96.278	99.22	98.722	99.598	99.264
212	97.208	96.278	99.236	98.722	99.63	99.264
213	97.096	96.278	99.236	98.722	99.598	99.264
214	97.124	96.278	99.264	98.722	99.626	99.264
215	97.17	96.278	99.286	98.722	99.636	99.264
216	97.166	96.278	99.272	98.722	99.644	99.264
217	97.158	96.278	99.244	98.722	99.632	99.264
218	97.19	96.278	99.27	98.722	99.64	99.264
219	97.16	96.278	99.274	98.722	99.64	99.264
220	97.204	96.278	99.258	98.722	99.646	99.264
221	97.27	96.278	99.232	98.722	99.642	99.264
222	97.36	96.278	99.26	98.722	99.646	99.264
223	97.352	96.278	99.236	98.722	99.622	99.264
224	97.36	96.278	99.288	98.722	99.626	99.264
225	97.304	96.278	99.238	98.722	99.624	99.264
226	97.366	96.278	99.262	98.722	99.622	99.264
227	97.264	96.278	99.234	98.722	99.634	99.264
228	97.298	96.278	99.248	98.722	99.628	99.264
229	97.226	96.278	99.25	98.722	99.634	99.264
230	97.296	96.278	99.248	98.722	99.634	99.264
231	97.332	96.278	99.316	98.722	99.656	99.264
232	97.316	96.278	99.27	98.722	99.642	99.264
233	97.378	96.278	99.264	98.722	99.636	99.264
234	97.376	96.278	99.258	98.722	99.63	99.264
235	97.316	96.278	99.278	98.722	99.606	99.264
236	97.4	96.278	99.29	98.722	99.598	99.264
237	97.396	96.278	99.266	98.722	99.598	99.264
238	97.388	96.278	99.22	98.722	99.62	99.264
239	97.39	96.278	99.254	98.722	99.616	99.264
240	97.364	96.278	99.282	98.722	99.622	99.264
241	97.258	96.278	99.29	98.722	99.62	99.264
242	97.248	96.278	99.258	98.722	99.64	99.264
243	97.376	96.278	99.274	98.722	99.63	99.264
244	97.33	96.278	99.266	98.722	99.63	99.264
245	97.33	96.278	99.286	98.722	99.632	99.264
246	97.262	96.278	99.238	98.722	99.61	99.264
247	97.282	96.278	99.238	98.722	99.63	99.264
248	97.306	96.278	99.196	98.722	99.618	99.264
249	97.274	96.278	99.194	98.722	99.604	99.264
250	97.298	96.278	99.22	98.722	99.598	99.264
251	97.23	96.278	99.206	98.722	99.604	99.264
252	97.276	96.278	99.248	98.722	99.624	99.264
253	97.202	96.278	99.25	98.722	99.634	99.264
254	97.212	96.278	99.258	98.722	99.616	99.264
255	97.188	96.278	99.274	98.722	99.606	99.264
256	97.166	96.278	99.232	98.722	99.592	99.264
257	97.168	96.278	99.196	98.722	99.576	99.264
258	97.108	96.278	99.218	98.722	99.556	99.264
259	97.088	96.278	99.19	98.722	99.564	99.264
260	97.068	96.278	99.168	98.722	99.542	99.264
261	97.096	96.278	99.196	98.722	99.546	99.264
262	97.104	96.278	99.204	98.722	99.564	99.264
263	97.084	96.278	99.198	98.722	99.572	99.264
264	97.118	96.278	99.218	98.722	99.57	99.264
265	97.202	96.278	99.2	98.722	99.578	99.264
266	97.154	96.278	99.176	98.722	99.566	99.264
267	97.12	96.278	99.214	98.722	99.576	99.264
268	97.092	96.278	99.19	98.722	99.568	99.264
269	97.154	96.278	99.222	98.722	99.59	99.264
270	97.134	96.278	99.16	98.722	99.568	99.264
271	97.132	96.278	99.142	98.722	99.544	99.264
272	97.076	96.278	99.144	98.722	99.544	99.264
273	97.082	96.278	99.188	98.722	99.548	99.264
274	97.068	96.278	99.162	98.722	99.554	99.264
275	97.124	96.278	99.19	98.722	99.588	99.264
276	97.082	96.278	99.204	98.722	99.586	99.264
277	97.106	96.278	99.194	98.722	99.588	99.264
278	97.064	96.278	99.174	98.722	99.584	99.264
279	97.096	96.278	99.178	98.722	99.582	99.264
280	97.048	96.278	99.166	98.722	99.6	99.264
281	96.988	96.278	99.18	98.722	99.584	99.264
282	97.076	96.278	99.17	98.722	99.568	99.264
283	97.036	96.278	99.192	98.722	99.59	99.264
284	97.07	96.278	99.174	98.722	99.574	99.264
285	97.098	96.278	99.186	98.722	99.578	99.264
286	97.098	96.278	99.178	98.722	99.586	99.264
287	97.014	96.278	99.17	98.722	99.562	99.264
288	97.002	96.278	99.202	98.722	99.572	99.264
289	97.12	96.278	99.196	98.722	99.59	99.264
290	97.084	96.278	99.176	98.722	99.588	99.264
291	97.086	96.278	99.172	98.722	99.596	99.264
292	97.174	96.278	99.202	98.722	99.592	99.264
293	97.088	96.278	99.192	98.722	99.568	99.264
294	97.096	96.278	99.178	98.722	99.58	99.264
295	97.128	96.278	99.17	98.722	99.572	99.264
296	97.102	96.278	99.152	98.722	99.562	99.264
297	97.06	96.278	99.102	98.722	99.534	99.264
298	97.108	96.278	99.134	98.722	99.532	99.264
299	97.094	96.278	99.118	98.722	99.526	99.264
300	97.156	96.278	99.162	98.722	99.558	99.264
301	97.08	96.278	99.166	98.722	99.582	99.264
302	97.056	96.278	99.154	98.722	99.576	99.264
303	97.064	96.278	99.198	98.722	99.612	99.264
304	97.02	96.278	99.146	98.722	99.588	99.264
305	97.032	96.278	99.11	98.722	99.56	99.264
306	96.914	96.278	99.136	98.722	99.56	99.264
307	96.902	96.278	99.124	98.722	99.544	99.264
308	96.968	96.278	99.08	98.722	99.528	99.264
309	96.896	96.278	99.028	98.722	99.492	99.264
310	96.946	96.278	99.034	98.722	99.512	99.264
311	96.906	96.278	99.036	98.722	99.496	99.264
312	96.946	96.278	99.082	98.722	99.504	99.264
313	96.972	96.278	99.088	98.722	99.492	99.264
314	96.936	96.278	99.078	98.722	99.536	99.264
315	96.914	96.278	99.04	98.722	99.528	99.264
316	96.938	96.278	99.028	98.722	99.544	99.264
317	97.004	96.278	99.08	98.722	99.566	99.264
318	96.98	96.278	99.092	98.722	99.542	99.264
319	97.02	96.278	99.116	98.722	99.54	99.264
320	97.016	96.278	99.1	98.722	99.532	99.264
321	97.01	96.278	99.112	98.722	99.542	99.264
322	97.044	96.278	99.098	98.722	99.54	99.264
323	97.086	96.278	99.122	98.722	99.582	99.264
324	97.038	96.278	99.098	98.722	99.572	99.264
325	97.04	96.278	99.116	98.722	99.566	99.264
326	97.088	96.278	99.104	98.722	99.552	99.264
327	96.956	96.278	99.066	98.722	99.544	99.264
328	97.062	96.278	99.124	98.722	99.544	99.264
329	97.012	96.278	99.124	98.722	99.558	99.264
330	96.994	96.278	99.09	98.722	99.558	99.264
331	96.944	96.278	99.102	98.722	99.574	99.264
332	96.894	96.278	99.082	98.722	99.55	99.264
333	96.884	96.278	99.108	98.722	99.548	99.264
334	96.828	96.278	99.108	98.722	99.546	99.264
335	96.818	96.278	99.11	98.722	99.538	99.264
336	96.802	96.278	99.106	98.722	99.522	99.264
337	96.94	96.278	99.148	98.722	99.52	99.264
338	96.908	96.278	99.11	98.722	99.502	99.264
339	96.83	96.278	99.132	98.722	99.506	99.264
340	96.882	96.278	99.104	98.722	99.482	99.264
341	96.918	96.278	99.106	98.722	99.478	99.264
342	96.912	96.278	99.12	98.722	99.484	99.264
343	96.99	96.278	99.124	98.722	99.51	99.264
344	96.946	96.278	99.112	98.722	99.48	99.264
345	96.986	96.278	99.128	98.722	99.528	99.264
346	96.908	96.278	99.108	98.722	99.5	99.264
347	96.89	96.278	99.096	98.722	99.506	99.264
348	96.87	96.278	99.084	98.722	99.49	99.264
349	96.942	96.278	99.124	98.722	99.506	99.264
350	96.922	96.278	99.138	98.722	99.532	99.264
351	96.856	96.278	99.08	98.722	99.514	99.264
352	96.838	96.278	99.11	98.722	99.544	99.264
353	96.854	96.278	99.104	98.722	99.532	99.264
354	96.916	96.278	99.122	98.722	99.554	99.264
355	96.888	96.278	99.114	98.722	99.542	99.264
356	96.89	96.278	99.112	98.722	99.51	99.264
357	96.886	96.278	99.076	98.722	99.496	99.264
358	96.92	96.278	99.082	98.722	99.494	99.264
359	96.988	96.278	99.092	98.722	99.536	99.264
360	96.968	96.278	99.11	98.722	99.536	99.264
361	96.928	96.278	99.082	98.722	99.524	99.264
362	96.902	96.278	99.102	98.722	99.504	99.264
363	96.838	96.278	99.04	98.722	99.488	99.264
364	96.854	96.278	99.022	98.722	99.51	99.264
365	96.694	96.278	99.032	98.722	99.492	99.264
366	96.816	96.278	99.026	98.722	99.472	99.264
367	96.716	96.278	99.028	98.722	99.476	99.264
368	96.832	96.278	99.034	98.722	99.484	99.264
369	96.848	96.278	99.066	98.722	99.492	99.264
370	96.862	96.278	99.058	98.722	99.504	99.264
371	96.856	96.278	99.062	98.722	99.496	99.264
372	96.846	96.278	99.08	98.722	99.53	99.264
373	96.828	96.278	99.034	98.722	99.504	99.264
374	96.808	96.278	99.054	98.722	99.528	99.264
375	96.868	96.278	99.084	98.722	99.526	99.264
376	96.886	96.278	99.136	98.722	99.572	99.264
377	96.862	96.278	99.106	98.722	99.546	99.264
378	96.866	96.278	99.098	98.722	99.562	99.264
379	96.868	96.278	99.084	98.722	99.548	99.264
380	96.876	96.278	99.096	98.722	99.53	99.264
381	96.872	96.278	99.088	98.722	99.528	99.264
382	96.878	96.278	99.106	98.722	99.51	99.264
383	96.888	96.278	99.082	98.722	99.516	99.264
384	96.95	96.278	99.118	98.722	99.548	99.264
385	96.84	96.278	99.118	98.722	99.524	99.264
386	96.868	96.278	99.126	98.722	99.542	99.264
387	96.858	96.278	99.106	98.722	99.532	99.264
388	96.88	96.278	99.068	98.722	99.53	99.264
389	96.816	96.278	99.108	98.722	99.534	99.264
390	96.794	96.278	99.052	98.722	99.526	99.264
391	96.782	96.278	99.066	98.722	99.524	99.264
392	96.78	96.278	99.076	98.722	99.508	99.264
393	96.704	96.278	99.042	98.722	99.498	99.264
394	96.698	96.278	99.014	98.722	99.488	99.264
395	96.708	96.278	99.034	98.722	99.518	99.264
396	96.78	96.278	99.02	98.722	99.502	99.264
397	96.758	96.278	98.988	98.722	99.492	99.264
398	96.76	96.278	98.972	98.722	99.496	99.264
399	96.744	96.278	98.986	98.722	99.476	99.264
400	96.78	96.278	98.954	98.722	99.448	99.264
401	96.81	96.278	98.946	98.722	99.442	99.264
402	96.82	96.278	99.004	98.722	99.484	99.264
403	96.872	96.278	99.02	98.722	99.494	99.264
404	96.884	96.278	98.986	98.722	99.462	99.264
405	96.88	96.278	98.996	98.722	99.464	99.264
406	96.904	96.278	99.01	98.722	99.464	99.264
407	96.87	96.278	99.024	98.722	99.466	99.264
408	96.896	96.278	99.03	98.722	99.474	99.264
409	96.932	96.278	99.03	98.722	99.49	99.264
410	96.834	96.278	99.034	98.722	99.48	99.264
411	96.846	96.278	99.036	98.722	99.47	99.264
412	96.798	96.278	99.08	98.722	99.474	99.264
413	96.756	96.278	99.052	98.722	99.454	99.264
414	96.744	96.278	99.104	98.722	99.516	99.264
415	96.824	96.278	99.06	98.722	99.486	99.264
416	96.834	96.278	99.054	98.722	99.484	99.264
417	96.852	96.278	99.022	98.722	99.498	99.264
418	96.864	96.278	99.028	98.722	99.5	99.264
419	96.808	96.278	99.002	98.722	99.464	99.264
420	96.846	96.278	99.048	98.722	99.462	99.264
421	96.764	96.278	99.044	98.722	99.46	99.264
422	96.756	96.278	99.076	98.722	99.482	99.264
423	96.758	96.278	99.066	98.722	99.508	99.264
424	96.732	96.278	99.048	98.722	99.51	99.264
425	96.782	96.278	99.024	98.722	99.466	99.264
426	96.688	96.278	99.01	98.722	99.46	99.264
427	96.642	96.278	98.998	98.722	99.474	99.264
428	96.572	96.278	98.978	98.722	99.486	99.264
429	96.754	96.278	99.038	98.722	99.498	99.264
430	96.73	96.278	99.052	98.722	99.506	99.264
431	96.696	96.278	99.01	98.722	99.5	99.264
432	96.754	96.278	99.002	98.722	99.492	99.264
433	96.66	96.278	98.978	98.722	99.482	99.264
434	96.73	96.278	98.998	98.722	99.502	99.264
435	96.744	96.278	99.04	98.722	99.524	99.264
436	96.638	96.278	99.016	98.722	99.5	99.264
437	96.738	96.278	99.012	98.722	99.498	99.264
438	96.742	96.278	98.984	98.722	99.468	99.264
439	96.726	96.278	98.994	98.722	99.482	99.264
440	96.69	96.278	98.974	98.722	99.464	99.264
441	96.666	96.278	98.964	98.722	99.46	99.264
442	96.672	96.278	99.01	98.722	99.474	99.264
443	96.604	96.278	98.978	98.722	99.474	99.264
444	96.578	96.278	98.956	98.722	99.49	99.264
445	96.594	96.278	98.966	98.722	99.494	99.264
446	96.616	96.278	98.984	98.722	99.472	99.264
447	96.692	96.278	98.986	98.722	99.46	99.264
448	96.53	96.278	98.968	98.722	99.462	99.264
449	96.558	96.278	98.928	98.722	99.458	99.264
450	96.562	96.278	98.944	98.722	99.48	99.264


==> plots/Ramp_up_sift1m_fast.txt <==
X	Y1	Y2	Y3
0	98.352	99.636	99.848
1	98.292	99.622	99.822
2	98.324	99.562	99.784
3	98.332	99.586	99.776
4	98.372	99.604	99.798
5	98.484	99.648	99.822
6	98.526	99.65	99.832
7	98.516	99.674	99.846
8	98.55	99.72	99.854
9	98.478	99.668	99.84
10	98.5	99.672	99.854
11	98.528	99.662	99.838
12	98.452	99.644	99.844
13	98.406	99.634	99.81
14	98.502	99.644	99.826
15	98.456	99.634	99.82
16	98.484	99.678	99.814
17	98.44	99.63	99.808
18	98.436	99.616	99.794
19	98.31	99.59	99.778
20	98.348	99.636	99.824
21	98.37	99.622	99.812
22	98.392	99.594	99.804
23	98.392	99.594	99.826
24	98.34	99.552	99.794
25	98.344	99.556	99.794
26	98.264	99.546	99.77
27	98.22	99.544	99.784
28	98.422	99.62	99.812
29	98.302	99.624	99.818
30	98.33	99.634	99.82
31	98.342	99.61	99.802
32	98.308	99.634	99.83
33	98.262	99.61	99.82
34	98.216	99.586	99.794
35	98.25	99.586	99.802
36	98.318	99.578	99.786
37	98.256	99.602	99.784
38	98.244	99.57	99.792
39	98.21	99.586	99.802
40	98.134	99.564	99.788
41	98.134	99.558	99.776
42	98.066	99.526	99.756
43	98.016	99.536	99.764
44	98.128	99.562	99.778
45	98.2	99.56	99.756
46	98.224	99.576	99.794
47	98.224	99.562	99.786
48	98.24	99.584	99.788
49	98.154	99.602	99.804
50	98.154	99.56	99.802
51	98.118	99.588	99.798
52	98.212	99.586	99.824
53	98.134	99.544	99.774
54	98.078	99.494	99.754
55	98.086	99.53	99.772
56	98.082	99.528	99.788
57	98.104	99.51	99.792
58	98.118	99.536	99.772
59	97.986	99.466	99.72
60	97.976	99.522	99.746
61	97.964	99.554	99.772
62	97.974	99.558	99.79
63	98.006	99.56	99.766
64	98.024	99.512	99.768
65	98.006	99.512	99.77
66	98.012	99.488	99.754
67	98.08	99.506	99.776
68	98	99.502	99.754
69	98.026	99.53	99.772
70	97.968	99.526	99.772
71	97.994	99.484	99.746
72	98.004	99.454	99.708
73	98.034	99.494	99.758
74	97.994	99.524	99.762
75	98.03	99.5	99.762
76	97.982	99.482	99.778
77	97.99	99.458	99.728
78	97.99	99.46	99.736
79	97.968	99.484	99.748
80	98.018	99.476	99.74
81	98.018	99.47	99.754
82	98.012	99.502	99.756
83	97.954	99.49	99.746
84	97.912	99.458	99.74
85	97.894	99.464	99.73
86	97.924	99.49	99.768
87	97.942	99.478	99.76
88	97.906	99.434	99.73
89	97.874	99.41	99.73
90	97.85	99.436	99.732
91	97.79	99.464	99.72
92	97.914	99.456	99.718
93	97.936	99.478	99.74
94	97.934	99.486	99.77
95	97.846	99.45	99.75
96	97.916	99.422	99.726
97	97.89	99.438	99.724
98	97.848	99.474	99.732
99	97.868	99.464	99.712
100	97.802	99.446	99.716
101	97.764	99.436	99.694
102	97.792	99.404	99.712
103	97.788	99.408	99.716
104	97.854	99.424	99.732
105	97.854	99.412	99.704
106	97.958	99.494	99.734
107	97.924	99.458	99.73
108	97.862	99.45	99.74
109	97.806	99.426	99.734
110	97.782	99.448	99.766
111	97.632	99.364	99.712
112	97.594	99.388	99.698
113	97.72	99.382	99.69
114	97.7	99.396	99.716
115	97.762	99.404	99.722
116	97.73	99.392	99.718
117	97.654	99.378	99.73
118	97.722	99.396	99.72
119	97.688	99.408	99.708
120	97.678	99.376	99.702
121	97.648	99.408	99.698
122	97.656	99.428	99.71
123	97.53	99.404	99.708
124	97.526	99.446	99.732
125	97.596	99.436	99.734
126	97.53	99.408	99.706
127	97.53	99.38	99.694
128	97.544	99.362	99.7
129	97.606	99.394	99.728
130	97.722	99.406	99.728
131	97.6	99.462	99.772
132	97.648	99.446	99.768
133	97.626	99.454	99.726
134	97.628	99.436	99.746
135	97.604	99.444	99.758
136	97.658	99.454	99.748
137	97.672	99.446	99.746
138	97.7	99.424	99.734
139	97.714	99.418	99.728
140	97.606	99.416	99.714
141	97.514	99.378	99.706
142	97.486	99.402	99.692
143	97.476	99.346	99.668
144	97.558	99.37	99.662
145	97.584	99.326	99.648
146	97.492	99.328	99.678
147	97.52	99.328	99.66
148	97.564	99.368	99.676
149	97.496	99.366	99.644
150	97.51	99.344	99.66
151	97.462	99.308	99.646
152	97.498	99.324	99.64
153	97.57	99.34	99.636
154	97.504	99.326	99.648
155	97.498	99.27	99.648
156	97.49	99.34	99.636
157	97.57	99.302	99.634
158	97.538	99.35	99.664
159	97.566	99.32	99.634
160	97.57	99.328	99.658
161	97.556	99.326	99.624
162	97.508	99.336	99.642
163	97.512	99.34	99.648
164	97.494	99.354	99.666
165	97.554	99.322	99.656
166	97.526	99.348	99.672
167	97.54	99.338	99.648
168	97.542	99.356	99.652
169	97.568	99.326	99.648
170	97.53	99.32	99.644
171	97.57	99.32	99.658
172	97.552	99.322	99.648
173	97.482	99.324	99.634
174	97.42	99.322	99.672
175	97.482	99.328	99.658
176	97.46	99.332	99.67
177	97.446	99.35	99.68
178	97.454	99.354	99.678
179	97.454	99.3	99.684
180	97.476	99.316	99.688
181	97.526	99.316	99.696
182	97.542	99.34	99.694
183	97.488	99.322	99.666
184	97.5	99.3	99.646
185	97.49	99.278	99.646
186	97.436	99.286	99.622
187	97.406	99.316	99.62
188	97.472	99.282	99.612
189	97.486	99.306	99.626
190	97.384	99.314	99.618
191	97.434	99.33	99.64
192	97.504	99.314	99.618
193	97.474	99.308	99.616
194	97.512	99.33	99.658
195	97.544	99.314	99.628
196	97.508	99.276	99.638
197	97.464	99.302	99.65
198	97.446	99.296	99.646
199	97.448	99.308	99.652
200	97.448	99.32	99.656
201	97.386	99.314	99.68
202	97.386	99.278	99.654
203	97.39	99.294	99.658
204	97.292	99.264	99.636
205	97.304	99.254	99.658
206	97.332	99.276	99.638
207	97.316	99.258	99.64
208	97.336	99.248	99.616
209	97.334	99.262	99.628
210	97.36	99.282	99.652
211	97.276	99.226	99.624
212	97.316	99.262	99.606
213	97.374	99.294	99.664
214	97.406	99.288	99.686
215	97.328	99.302	99.682
216	97.378	99.316	99.662
217	97.288	99.272	99.628
218	97.336	99.264	99.628
219	97.34	99.292	99.644
220	97.278	99.274	99.644
221	97.334	99.236	99.632
222	97.266	99.248	99.64
223	97.318	99.232	99.642
224	97.254	99.234	99.612
225	97.34	99.23	99.604
226	97.232	99.226	99.604
227	97.228	99.174	99.596
228	97.336	99.22	99.62
229	97.23	99.168	99.596
230	97.254	99.226	99.588
231	97.246	99.24	99.626
232	97.184	99.218	99.602
233	97.144	99.196	99.59
234	97.2	99.206	99.594
235	97.19	99.16	99.564
236	97.19	99.146	99.576
237	97.328	99.194	99.576
238	97.278	99.224	99.576
239	97.194	99.2	99.566
240	97.264	99.21	99.61
241	97.242	99.204	99.594
242	97.176	99.194	99.584
243	97.16	99.194	99.572
244	97.236	99.234	99.576
245	97.3	99.288	99.624
246	97.208	99.278	99.62
247	97.326	99.29	99.642
248	97.32	99.276	99.64
249	97.21	99.252	99.618
250	97.208	99.232	99.592
251	97.312	99.246	99.614
252	97.23	99.226	99.618
253	97.206	99.212	99.604
254	97.232	99.176	99.588
255	97.16	99.188	99.61
256	97.146	99.204	99.612
257	97.208	99.208	99.636
258	97.174	99.206	99.622
259	97.204	99.224	99.616
260	97.194	99.244	99.632
261	97.21	99.24	99.616
262	97.154	99.222	99.612
263	97.154	99.23	99.624
264	97.204	99.24	99.632
265	97.236	99.268	99.644
266	97.172	99.238	99.618
267	97.266	99.266	99.646
268	97.286	99.266	99.644
269	97.244	99.262	99.618
270	97.236	99.24	99.616
271	97.21	99.248	99.6
272	97.244	99.21	99.58
273	97.282	99.232	99.584
274	97.286	99.218	99.632
275	97.256	99.264	99.614
276	97.194	99.242	99.612
277	97.174	99.212	99.574
278	97.108	99.202	99.572
279	97.116	99.17	99.562
280	97.116	99.17	99.578
281	97.08	99.196	99.576
282	97.202	99.198	99.582
283	97.088	99.166	99.602
284	97.13	99.178	99.594
285	97.054	99.168	99.574
286	97.08	99.142	99.554
287	97.07	99.142	99.556
288	97.096	99.174	99.572
289	97.124	99.162	99.568
290	97.158	99.182	99.578
291	97.154	99.172	99.584
292	97.14	99.178	99.562
293	97.194	99.208	99.58
294	97.21	99.186	99.548
295	97.214	99.188	99.556
296	97.178	99.142	99.548
297	97.174	99.174	99.544
298	97.132	99.138	99.536
299	97.144	99.136	99.544
300	97.086	99.114	99.526
301	97.074	99.132	99.548
302	97.08	99.12	99.55
303	97.112	99.114	99.534
304	97.132	99.148	99.538
305	97.06	99.1	99.516
306	97.08	99.108	99.526
307	97.11	99.13	99.556
308	97.068	99.098	99.516
309	97.028	99.098	99.52
310	97.038	99.134	99.566
311	97.042	99.146	99.574
312	97.016	99.138	99.556
313	96.93	99.146	99.548
314	97.07	99.186	99.588
315	97.004	99.164	99.568
316	97.086	99.164	99.566
317	97.094	99.156	99.556
318	97.116	99.14	99.562
319	97.096	99.11	99.538
320	97.098	99.098	99.526
321	97.13	99.14	99.522
322	97.088	99.128	99.524
323	97.118	99.124	99.514
324	97.02	99.12	99.518
325	97.074	99.098	99.54
326	97.094	99.12	99.526
327	97.122	99.14	99.544
328	97.096	99.112	99.55
329	97.036	99.094	99.534
330	97.06	99.086	99.534
331	97.1	99.13	99.542
332	97.1	99.144	99.556
333	97.098	99.134	99.538
334	97.018	99.136	99.562
335	97.024	99.146	99.552
336	96.992	99.154	99.562
337	97.096	99.154	99.54
338	97.054	99.168	99.538
339	97.04	99.162	99.548
340	97.068	99.172	99.578
341	96.956	99.124	99.564
342	96.926	99.118	99.556
343	96.922	99.144	99.582
344	96.89	99.128	99.546
345	96.86	99.138	99.542
346	96.87	99.136	99.532
347	96.866	99.132	99.534
348	96.886	99.134	99.532
349	96.872	99.108	99.544
350	96.938	99.158	99.556
351	96.986	99.182	99.556
352	97.024	99.218	99.578
353	96.972	99.208	99.566
354	96.986	99.232	99.572
355	96.952	99.21	99.59
356	96.95	99.19	99.588
357	96.984	99.182	99.554
358	96.978	99.196	99.582
359	96.994	99.174	99.58
360	96.918	99.158	99.56
361	96.968	99.174	99.57
362	96.884	99.128	99.568
363	96.92	99.124	99.55
364	96.924	99.106	99.552
365	96.956	99.106	99.544
366	96.998	99.11	99.534
367	96.95	99.092	99.508
368	96.92	99.086	99.518
369	96.826	99.03	99.53
370	96.868	99.044	99.522
371	96.85	99.058	99.518
372	96.836	99.074	99.544
373	96.788	99.082	99.53
374	96.794	99.098	99.53
375	96.784	99.02	99.494
376	96.85	99.042	99.518
377	96.88	99.074	99.54
378	96.844	99.056	99.524
379	96.832	99.032	99.528
380	96.722	99.016	99.534
381	96.788	99.042	99.55
382	96.79	99.062	99.562
383	96.772	99.09	99.52
384	96.814	99.074	99.536
385	96.848	99.056	99.536
386	96.848	99.052	99.528
387	96.904	99.048	99.516
388	96.862	99.034	99.512
389	96.878	99.072	99.526
390	96.78	99.058	99.526
391	96.942	99.066	99.538
392	96.926	99.054	99.524
393	96.808	99.006	99.498
394	96.866	99.048	99.508
395	96.79	99.03	99.492
396	96.786	99.058	99.5
397	96.808	99.098	99.524
398	96.716	99.09	99.502
399	96.74	99.074	99.494
400	96.838	99.088	99.51
401	96.796	99.01	99.498
402	96.888	99.052	99.528
403	96.872	99.042	99.498
404	96.86	99	99.474
405	96.88	99.016	99.488
406	96.878	99.018	99.484
407	96.87	99.036	99.492
408	96.816	99.036	99.498
409	96.784	99.006	99.488
410	96.756	98.992	99.472
411	96.838	99.006	99.482
412	96.758	99.006	99.466
413	96.754	99.004	99.484
414	96.802	99.002	99.482
415	96.772	98.958	99.474
416	96.8	98.974	99.468
417	96.742	98.964	99.468
418	96.736	98.97	99.46
419	96.754	98.966	99.45
420	96.72	99.008	99.474
421	96.706	98.992	99.458
422	96.788	99.024	99.46
423	96.796	99.006	99.496
424	96.79	99.042	99.512
425	96.822	99.058	99.524
426	96.816	99.078	99.516
427	96.74	99.024	99.502
428	96.7	99.044	99.494
429	96.674	99.014	99.464
430	96.676	99.008	99.464
431	96.69	98.986	99.448
432	96.664	98.96	99.446
433	96.66	99.008	99.468
434	96.542	99.006	99.476
435	96.612	99.038	99.488
436	96.594	98.99	99.458
437	96.712	99.014	99.474
438	96.678	99.03	99.492
439	96.712	99.04	99.496
440	96.724	99.064	99.506
441	96.726	99.048	99.49
442	96.718	99.018	99.47
443	96.766	99.052	99.502
444	96.724	99.038	99.512
445	96.724	99.05	99.52
446	96.752	99.062	99.502
447	96.742	99.06	99.504
448	96.708	99.02	99.478
449	96.728	99.038	99.476
450	96.702	99.016	99.48

==> plots/RecallStability_k_del10_SIFT1M.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	95.96	99.98	95.76	99.458	98.5284	99.3348
1	96.14	99.97	95.674	99.499	98.4288	99.2805
2	95.92	99.98	95.744	99.466	98.417	99.2805
3	96.52	99.99	95.859	99.493	98.4292	99.2793
4	96.33	99.96	95.804	99.485	98.4112	99.2809
5	96.3	99.98	95.741	99.482	98.4024	99.2663
6	96.19	99.97	95.746	99.449	98.4158	99.279
7	96.18	99.96	95.688	99.474	98.4151	99.2795
8	96.16	99.97	95.785	99.485	98.4104	99.2758
9	96.42	99.97	95.856	99.508	98.4036	99.2698
10	96.31	99.97	95.878	99.48	98.3936	99.2851
11	96.3	99.97	95.884	99.477	98.4079	99.2851
12	96.3	99.97	95.857	99.502	98.3963	99.2801
13	96.39	99.95	95.942	99.475	98.3992	99.2778
14	96.22	99.95	95.814	99.513	98.4149	99.2884
15	96.23	99.96	95.842	99.507	98.3984	99.2762
16	96.43	99.96	95.807	99.479	98.4033	99.2699
17	96.14	99.96	95.739	99.473	98.3917	99.2645
18	96.18	99.95	95.823	99.494	98.4005	99.2559
19	96.32	99.97	95.803	99.473	98.3958	99.2607
20	96.65	99.97	95.854	99.456	98.3931	99.2672
21	96.33	99.94	95.786	99.488	98.4175	99.2692
22	96.26	99.95	95.826	99.482	98.4168	99.2767
23	96.46	99.94	95.852	99.472	98.4259	99.279
24	96.39	99.96	95.738	99.488	98.4207	99.2784
25	96.35	99.94	95.887	99.461	98.4301	99.2903
26	96.36	99.99	95.859	99.485	98.4263	99.2864
27	96.23	99.98	95.822	99.493	98.4215	99.2825
28	96.43	99.97	95.942	99.473	98.4282	99.2794
29	96.32	99.99	95.879	99.506	98.4205	99.2736
30	96.31	99.98	95.861	99.519	98.4192	99.2809
31	96.66	99.97	95.91	99.534	98.4155	99.2713
32	96.74	99.99	95.892	99.503	98.4169	99.266
33	96.46	99.99	95.905	99.523	98.4062	99.2674
34	96.42	99.99	95.811	99.496	98.409	99.2814
35	96.7	99.97	95.847	99.5	98.4209	99.2786
36	96.71	99.95	95.856	99.488	98.413	99.2677
37	96.77	99.96	95.858	99.488	98.4277	99.2785
38	96.5	99.97	95.827	99.507	98.4354	99.28
39	96.35	99.98	95.821	99.492	98.4093	99.2732
40	96.42	99.95	95.851	99.493	98.4165	99.2849
41	96.31	99.98	95.873	99.499	98.416	99.2814
42	96.4	99.97	95.846	99.487	98.4068	99.2801
43	96.51	99.94	95.795	99.497	98.4097	99.2747
44	96.67	99.96	95.982	99.515	98.4148	99.2794
45	96.59	99.97	95.952	99.513	98.4169	99.2726
46	96.44	99.97	95.957	99.514	98.4145	99.2644
47	96.67	99.96	95.837	99.513	98.4074	99.2697
48	96.59	99.97	95.914	99.526	98.4112	99.278
49	96.45	99.95	95.893	99.519	98.3998	99.2854
50	96.42	99.95	95.91	99.504	98.4124	99.2792

==> plots/RecallStability_k_del50_SIFT1M.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	95.96	99.98	95.76	99.458	98.5284	99.3348
1	95.61	99.96	95.233	99.311	98.1408	99.1037
2	95.3	99.97	95.081	99.262	98.0792	99.071
3	95.73	99.93	95.143	99.328	98.0922	99.0746
4	95.36	99.96	95.112	99.303	98.0883	99.0842
5	95.86	99.94	95.147	99.298	98.1086	99.0996
6	95.59	99.97	95.192	99.325	98.0879	99.0894
7	95.69	99.97	95.269	99.355	98.1029	99.0994
8	95.4	99.95	95.074	99.307	98.1032	99.0924
9	95.42	99.95	95.059	99.285	98.0938	99.088
10	95.55	99.91	95.076	99.281	98.1056	99.0838
11	95.35	99.91	95.197	99.272	98.1111	99.1065
12	95.43	99.96	95.058	99.347	98.0896	99.0796
13	95.25	99.93	95.227	99.316	98.0981	99.078
14	95.49	99.96	94.966	99.307	98.0931	99.087
15	95.65	99.96	95.099	99.306	98.1172	99.1005
16	95.58	99.93	95.091	99.3	98.0957	99.0848
17	95.36	99.97	95.136	99.288	98.0987	99.0915
18	95.81	99.94	95.151	99.294	98.0797	99.0789
19	95.53	99.92	95	99.258	98.083	99.0783
20	95.19	99.97	95.113	99.318	98.1168	99.0981
21	95.48	99.98	95.212	99.297	98.098	99.0922
22	95.67	99.95	95.21	99.325	98.1089	99.0928
23	95.42	99.96	95.111	99.3	98.0964	99.0974
24	95.49	99.95	95.157	99.309	98.0933	99.0936
25	95.37	99.95	95	99.268	98.0891	99.0873
26	95.63	99.97	95.105	99.302	98.0882	99.0839
27	95.75	99.98	95.14	99.311	98.092	99.088
28	95.5	99.95	95.183	99.325	98.1063	99.0947
29	95.48	99.93	95.217	99.32	98.0834	99.0728
30	95.34	99.96	95.103	99.291	98.1045	99.0926
31	95.41	99.98	95.038	99.32	98.1057	99.0888
32	95.58	99.95	95.029	99.285	98.0885	99.0894
33	95.27	99.96	95.083	99.271	98.0844	99.0804
34	95.23	99.97	95.142	99.277	98.0798	99.0947
35	95.47	99.97	95.15	99.32	98.1007	99.0894
36	95.68	99.97	95.07	99.326	98.1005	99.1008
37	95.18	99.95	95.204	99.339	98.0975	99.0936
38	95.43	99.97	95.142	99.316	98.0887	99.0804
39	95.37	99.96	95.161	99.338	98.0972	99.0858
40	95.31	99.97	95.09	99.328	98.0945	99.0839
41	95.49	99.96	95.096	99.322	98.0909	99.0808
42	95.58	99.95	95.149	99.332	98.0968	99.0825
43	95.55	99.95	95.084	99.31	98.1117	99.1016
44	95.63	99.94	95.118	99.303	98.1159	99.1145
45	95.51	99.92	95.142	99.313	98.0885	99.0951
46	95.51	99.96	95.121	99.325	98.1084	99.0876
47	95.67	99.93	95.128	99.335	98.0826	99.0859
48	95.45	99.97	95.037	99.349	98.1066	99.0913
49	95.59	99.96	95.033	99.319	98.0816	99.0767
50	95.36	99.94	95.156	99.311	98.0727	99.0702

==> plots/RecallStability_k_del5_SIFT1M.txt <==
X	Y1	Y2	Y3	Y4	Y5	Y6
0	96.5	99.98	95.76	99.458	98.5284	99.3348
1	96.6	99.97	95.629	99.475	98.4426	99.2999
2	96.31	99.97	95.708	99.493	98.4293	99.287
3	96.14	99.99	95.76	99.477	98.4252	99.2959
4	96.22	99.98	95.773	99.517	98.4383	99.2945
5	96.4	99.99	95.846	99.499	98.4429	99.2973
6	96.41	100	95.823	99.495	98.4448	99.2972
7	96.64	99.98	95.887	99.525	98.4382	99.288
8	96.53	99.97	95.898	99.512	98.4429	99.301
9	96.49	99.99	95.981	99.531	98.4457	99.3002
10	96.56	99.99	95.99	99.525	98.4327	99.292
11	96.37	99.98	95.94	99.501	98.4536	99.2992
12	96.26	99.97	95.968	99.496	98.4716	99.3068
13	96.1	99.97	95.919	99.505	98.4702	99.3184
14	96.22	99.96	95.878	99.489	98.4622	99.3078
15	96.27	99.97	95.939	99.505	98.4594	99.303
16	96.47	99.96	95.933	99.507	98.4533	99.3052
17	96.5	99.96	95.853	99.532	98.4616	99.3035
18	96.61	99.97	95.936	99.556	98.4681	99.3059
19	96.33	99.97	95.916	99.557	98.4695	99.3065
20	96.23	99.98	96.049	99.554	98.4767	99.3135
21	96.44	99.97	96.012	99.559	98.49	99.3215
22	96.45	99.98	95.984	99.529	98.4855	99.3167
23	96.44	99.99	95.987	99.509	98.4871	99.3059
24	96.54	99.98	96.007	99.514	98.4822	99.3085
25	96.47	100	96.01	99.524	98.4871	99.3117
26	96.72	99.99	96.008	99.531	98.4715	99.3096
27	96.65	99.99	96.018	99.519	98.476	99.3144
28	96.6	99.98	96.015	99.525	98.4802	99.3188
29	96.56	99.98	95.945	99.53	98.4672	99.323
30	96.4	99.95	95.915	99.529	98.4644	99.3148
31	96.55	99.96	95.958	99.53	98.4518	99.3054
32	96.45	99.96	95.905	99.505	98.4524	99.3077
33	96.34	99.95	95.93	99.535	98.4588	99.3061
34	96.19	99.97	95.967	99.516	98.4555	99.2995
35	96.35	99.98	95.938	99.5	98.4544	99.2939
36	96.53	99.98	96.016	99.517	98.452	99.2951
37	96.53	99.97	95.972	99.526	98.4618	99.3041
38	96.51	99.96	95.988	99.552	98.4604	99.3019
39	96.53	99.97	95.938	99.555	98.4671	99.3013
40	96.59	99.97	95.881	99.536	98.452	99.3047
41	96.63	99.96	95.964	99.532	98.4659	99.3109
42	96.68	99.96	95.969	99.535	98.4694	99.3073
43	96.38	99.95	95.924	99.497	98.4711	99.2999
44	96.32	99.93	95.927	99.515	98.4798	99.3072
45	96.42	99.97	95.919	99.518	98.465	99.3044
46	96.53	99.99	95.958	99.521	98.4677	99.3102
47	96.35	99.97	95.96	99.497	98.4726	99.313
48	96.55	99.96	95.875	99.514	98.4777	99.318
49	96.4	99.98	95.893	99.509	98.479	99.3165
50	96.51	99.97	95.936	99.525	98.4826	99.3201

==> plots/SteadyState_sift100m_freshdiskann.txt <==
X	Y1	Y2
0	97.91	99.41
1	97.62	99.33
2	97.35	99.21
3	97.1	99.1
4	96.87	98.99
5	96.69	98.94
6	96.54	98.87
7	96.47	98.71
8	96.29	98.71
9	96.31	98.7
10	96.1	98.61
11	96	98.5
12	95.94	98.51
13	95.92	98.43
14	95.9	98.44
15	95.72	98.36
16	95.68	98.25
17	95.74	98.34
18	95.68	98.27
19	95.49	98.2
20	95.58	98.25
21	95.57	98.25
22	95.59	98.24
23	95.49	98.19
24	95.62	98.24
25	95.5	98.13
26	95.51	98.1
27	95.6	98.09
28	95.49	98.08
29	95.56	98.13
30	95.44	98.08
31	95.34	98.04
32	95.3	98.06
33	95.5	98.08
34	95.42	98.04
35	95.41	98.05
36	95.46	98.1

==> plots/SteadyState_sift1b_recall.txt <==
X	Y1	Y2
0	94.972	98.32
1	94.696	98.208
2	94.46	98.222
3	94.362	98.134
4	94.224	98.16
5	94.184	98.088
6	94.004	98.058
7	94.016	98.056
8	93.874	98
9	93.76	97.864

==> plots/Vamana_RemDelRef_sift1m_ss5_recall.txt <==
X	Y
0	95.33
1	94.988
2	94.684
3	94.346
4	94.142
5	93.814
6	93.546
7	93.316
8	93.056
9	92.9
10	92.684
11	92.284
12	92.276
13	92.252
14	92.082
15	92.044
16	91.88
17	91.688
18	91.482
19	91.332
